Physics-aware Deep Generative Models for Creating Synthetic Microstructures

A key problem in computational material science deals with understanding the effect of material distribution (i.e., microstructure) on material performance. The challenge is to synthesize microstructures, given a finite number of microstructure images, and/or some physical invariances that the microstructure exhibits. Conventional approaches are based on stochastic optimization and are computationally intensive. We introduce three generative models for the fast synthesis of binary microstructure images. The first model is a WGAN model that uses a finite number of training images to synthesize new microstructures that weakly satisfy the physical invariances respected by the original data. The second model explicitly enforces known physical invariances by replacing the traditional discriminator in a GAN with an invariance checker. Our third model combines the first two models to reconstruct microstructures that respect both explicit physics invariances as well as implicit constraints learned from the image data. We illustrate these models by reconstructing two-phase microstructures that exhibit coarsening behavior. The trained models also exhibit interesting latent variable interpolation behavior, and the results indicate considerable promise for enforcing user-defined physics constraints during microstructure synthesis.

==> data/global_gen_vol_frac.csv <==
5.029532602011208553e-01
4.840395419931440846e-01
5.528041650744281998e-01
5.502720722517765450e-01
3.950705116776767611e-01
4.898195629948567387e-01
4.468051053446662757e-01
4.171043145799023799e-01
4.957408770371009021e-01
4.255616797919513083e-01
5.132507608970626745e-01
5.016059516956481446e-01
4.789686068792042284e-01
5.506484668007960437e-01
5.007409645244479401e-01
5.784911169702479095e-01
5.556441568678208709e-01
5.321907450700653630e-01
5.654955101742720203e-01
6.473238999374991698e-01
3.934002906408197164e-01
4.763994701348208682e-01
6.038120884279372103e-01
5.337727856877094723e-01
3.725800843560136411e-01
5.413044765564229976e-01
4.871233101550708766e-01
5.543962516191909273e-01
4.777984679475718588e-01
4.831456995514386010e-01
4.774832692937742706e-01
4.225095538166808162e-01
5.263260784449385055e-01
5.311555127284544042e-01
3.924971504693887114e-01
4.361373190128920441e-01
4.199705551542779469e-01
4.394350698053398618e-01
5.499017550546091426e-01
6.634857523475325980e-01
5.063062035332561717e-01
5.247934944306810179e-01
5.878728999299746016e-01
4.767204645108066297e-01
5.549275974615239804e-01
3.943771871592046119e-01
4.798620091495560680e-01
6.097039018762206997e-01
4.513226484382232839e-01
3.839584414198922158e-01
4.839933797698832696e-01
3.798282789486441824e-01
4.102623947110830560e-01
5.247415054040531768e-01
5.219513736742860122e-01
5.040526252057330181e-01
5.069193802385900671e-01
4.060072455409110548e-01
4.450183786689212440e-01
4.606982681484819153e-01
6.009121169034830068e-01
5.190148345048667400e-01
5.321056139901938487e-01
5.782722652505731809e-01
5.550624986389177673e-01
5.102595289365625675e-01
6.248783855486714778e-01
5.258103452732457717e-01
4.720532206243233109e-01
5.482025388260737264e-01
4.840171963944300826e-01
4.821673720673310681e-01
6.074201975305399959e-01
3.571877592432713966e-01
4.659977179349345522e-01
4.744881483278803325e-01
4.805265240727321086e-01
5.820653778341069451e-01
3.765483644736163926e-01
4.485414063690376096e-01
3.832686286291801525e-01
5.584075678232371942e-01
5.524629906915566879e-01
3.903572883128243465e-01
3.955027320988330208e-01
4.542175117231832537e-01
6.223920689137907303e-01
4.555571526645080249e-01
3.878793479783423925e-01
6.487557928971250387e-01
5.296458134646802041e-01
5.524166464467770155e-01
6.010739223008938481e-01
4.174359994976982180e-01
4.297641878765003920e-01
4.808062976933832888e-01
3.803242167165759025e-01
6.307520436086491156e-01
4.743397547552983262e-01
4.384075467812591498e-01
4.428315443712670385e-01
2.909076671079531273e-01
4.218259413270096791e-01
6.303753981994483224e-01
3.576363561474079078e-01
4.948261462804843247e-01
5.020395692830503798e-01
4.344829942528888878e-01
6.430756763956856359e-01
5.331325895919957203e-01
4.335562549202757743e-01
4.784023703039422815e-01
5.450452310498803410e-01
4.934248259594645747e-01
6.406071358065887900e-01
6.270918232521187630e-01
4.949864017532901173e-01
4.821806983186808226e-01
5.086347183705690611e-01
5.055924289019815276e-01
4.605935515214999443e-01
4.146674343110883787e-01
5.080411059234072324e-01
3.918704987339237666e-01
6.001563510939698087e-01
4.780679999836994765e-01
5.133990832759688372e-01
5.559622284134521086e-01
3.892828726994932986e-01
2.130492046429757480e-01
4.959507459354604575e-01
6.079942564048584908e-01
4.808884481497693320e-01
4.660972577355363411e-01
5.894805061297636595e-01
5.583319825832457894e-01
6.195855154048688362e-01
5.764152781197837694e-01
5.188715837279553877e-01
4.861277696046539809e-01
4.643606813113186904e-01
4.768143750083468357e-01
4.575164351639721683e-01
5.261376514811726413e-01
5.021701327178116347e-01
4.704454720472259766e-01
4.895818990299149465e-01
5.921242273129595501e-01
5.666876099437621050e-01
5.218083034395057940e-01
4.549103650150309042e-01
4.455094808438683218e-01
4.760681910796419336e-01
4.727436523281914327e-01
5.718168190543485574e-01
4.413524269318098714e-01
3.848228743760938042e-01
3.996831093887415198e-01
4.394298275969191758e-01
6.238895074336552327e-01
6.149282250958254536e-01
5.911954081909475134e-01
4.911558703364183875e-01
4.766495431924020476e-01
6.272730769743622981e-01
6.036486027123151299e-01
4.929783214102773092e-01
6.031364909528443841e-01
4.125186803577212125e-01
3.719031312635314168e-01
5.237177811709103903e-01
5.717822469159157261e-01
5.387096191692513081e-01
3.968034712606858250e-01
4.772782165657583064e-01
3.552412154810393186e-01
3.242276529744997915e-01
5.448866866775514683e-01
4.456345777958631293e-01
5.592055474307533469e-01
4.021430584191180158e-01
3.761537253692308069e-01
4.768090507764296548e-01
5.802425913480748765e-01
4.763376715209554080e-01
4.529238594765546688e-01
4.022340402007102966e-01
6.170355536545256703e-01
4.896953622719236732e-01
5.761809779897186790e-01
5.884186427346339565e-01
4.807726984699804973e-01
3.570147543908188115e-01
5.646929319619256038e-01
3.616609454574976623e-01
5.213316113436959887e-01
4.259077941368827336e-01
5.727800893880353739e-01
4.596892475237266407e-01
4.648181770489934195e-01
5.737095975317061392e-01
4.577883335469545845e-01
5.198317433168709867e-01
4.897070593885419765e-01
4.706837134545340251e-01
4.224945512454152952e-01
5.547994216821868774e-01
5.263299124767346626e-01
4.510728756027460595e-01
4.673181384363594981e-01
4.737001642676107460e-01
5.626989789082276205e-01
5.285263700191589198e-01
5.867765492225505142e-01
4.014094940048880122e-01
6.100574964630034458e-01
5.931857208410898918e-01
5.036516500134751162e-01
4.873922003864529784e-01
4.475659657835814320e-01
4.246443033912310483e-01
5.505210559395160574e-01
5.399751585287352329e-01
4.620065892297847698e-01
5.519032753992588747e-01
3.794916938972093812e-01
3.727619654941829452e-01
4.896762901880576946e-01
4.244693645025037210e-01
3.950975730869115687e-01
5.602010148823919344e-01
6.007250714371454858e-01
3.958397132499764659e-01
4.660310603778663463e-01
6.133253767107745835e-01
5.213958421092041995e-01
6.002679566496653685e-01
4.506864187015476308e-01
4.784060648587696862e-01
5.320949192231922975e-01
3.421537207421280757e-01
4.403220115485144692e-01
4.363768578835708345e-01
4.875856411894418097e-01
4.379915466732984819e-01
5.042112937667315720e-01
4.846962861771531017e-01
6.332314635423245130e-01
4.218058356047406643e-01
6.480742835663441115e-01
5.004469706348197988e-01
4.685966623846588019e-01
6.062807271558352529e-01
4.412067477216980449e-01
5.531354141458137974e-01
6.317471863963588508e-01
3.918476254377952772e-01
5.071928182461609147e-01
4.251453208262283567e-01
4.742711003933686165e-01
3.531390407003973664e-01
4.572469172634038292e-01
5.939299090941181358e-01
5.869857335828390088e-01
5.648786591281474978e-01
6.475857919056936529e-01
5.448116159523088697e-01
6.491643821418869864e-01
5.168119141793188209e-01
4.324848771971814276e-01
5.043640517200543849e-01
5.608225872689931446e-01
3.619538341646594271e-01
4.720964418011991404e-01
3.948352662691225756e-01
5.150864056028499061e-01
5.426442280708465571e-01
3.618674361585255683e-01
5.206885784535724149e-01
5.914282985638790180e-01
3.850310459495613902e-01
4.822858143360445604e-01
4.563849654185640481e-01
4.369478344661640312e-01
4.309630301890566284e-01
6.333296841567419566e-01
6.256824769545346054e-01
4.903281000725852046e-01
5.749611271166370496e-01
4.543024137652680317e-01
5.109834353932563022e-01
4.698929919559947099e-01
4.734026181475058381e-01
3.379034068070205787e-01
6.012857382770115944e-01
3.853151833035928231e-01
4.621862527658687769e-01
5.013197423018258547e-01
5.913205256457350067e-01
4.347420181878203782e-01
6.449077321429892429e-01
4.290160852735496744e-01
5.885717732078560305e-01
5.895155530847498992e-01
5.762198101213275026e-01
6.632081245631151756e-01
4.915111984948025148e-01
3.859129448097162740e-01
5.846887095762854925e-01
5.168258558876592801e-01
3.601584312905484753e-01
4.754065949451543593e-01
3.907085678074508905e-01
3.608809482598421825e-01
4.195620862301439047e-01
4.424287887226205362e-01
5.058724966356713537e-01
5.135587031510202571e-01
5.158082878381451408e-01
4.495016764392893438e-01
4.842708547599613444e-01
5.730843286979578899e-01
5.620920599776082494e-01
4.921345456247674388e-01
6.283583100319054537e-01
3.818861273500849252e-01
4.864422171874264178e-01
3.797670540390718497e-01
4.958906260949065836e-01
4.468692957314059910e-01
4.253225717280407214e-01
5.684992037307214918e-01
4.419320276335758635e-01
6.387299762006994897e-01
3.983135869457185563e-01
3.619909203940016584e-01
5.036102392783790016e-01
3.907908703355739699e-01
5.898425587571646256e-01
4.594868752959312408e-01
5.100999316784973203e-01
5.881707050974536166e-01
5.365282114170600858e-01
5.561553183737595329e-01
5.287050249849392092e-01
4.629385544955000320e-01
5.384960453263392122e-01
4.691992073748991743e-01
6.325176173534048374e-01
3.742634079953217063e-01
4.255736734389382603e-01
5.694982907241757930e-01
6.128861670601455369e-01
4.714155754786642505e-01
4.688934859472746464e-01
5.686590440828106496e-01
6.086268033065340699e-01
4.264581195955329251e-01
5.026837800608893181e-01
5.254811169780498892e-01
5.240698272161476989e-01
5.049898050415019268e-01
4.027813505764831215e-01
5.521826609092600480e-01
3.667238853287463352e-01
6.734882161582764759e-01
4.522722232283330479e-01
5.487669153303346148e-01
3.568465693214653012e-01
3.877053809534831141e-01
6.587520315686204997e-01
5.222818030348028717e-01
4.450069442537485376e-01
5.226280489644290483e-01
3.825270176992989213e-01
5.337848809775986858e-01
3.637324848165507385e-01
5.215749098942158435e-01
4.294971364226155552e-01
5.859725082567071031e-01
4.920432173637855899e-01
4.614506854214614484e-01
5.801748564813797859e-01
4.079474113790281242e-01
5.805942993181958389e-01
4.419232384703468686e-01
4.787081644523377699e-01
4.757212777115294999e-01
5.132506621672826563e-01
5.415122325335830489e-01
5.563642300628857118e-01
6.270328069017861994e-01
5.665708821668636874e-01
3.769460234581036295e-01
5.750373474479762992e-01
4.084617234629523974e-01
4.797449174629269120e-01
4.713578903782820739e-01
5.215482044837200792e-01
5.092531313663165582e-01
4.151604106179529463e-01
4.489281055572278412e-01
4.675705490040355516e-01
4.072869587817466996e-01
5.272471326937460123e-01
5.258178901874606126e-01
5.864977522010175193e-01
4.263172089231803130e-01
5.572149485883794995e-01
5.609655871915153469e-01
5.120257764123380406e-01
4.687877856322801851e-01
3.889095713530539289e-01
5.075952121513147564e-01
5.573053301430728190e-01
4.042217629359048381e-01
4.940510243003932711e-01
5.915126618317455565e-01
4.620181993526570885e-01
4.966348230099196237e-01
5.464614606266111618e-01
5.376927198778252981e-01
4.237545846285772910e-01
4.783635522823269648e-01
4.724885320418751866e-01
4.242015935334504384e-01
4.853210296600545814e-01
5.295163904298462176e-01
5.967837758042151552e-01
5.813187559290479145e-01
6.124300088171901191e-01
5.081158192791774830e-01
5.473421039662378362e-01
5.739840354868576133e-01
5.360458558260956519e-01
4.579789935428576486e-01
4.243454502603294931e-01
5.324013215316203418e-01
4.784304415715822101e-01
3.708526636584543734e-01
5.040259067736128085e-01
4.591857619976222882e-01
3.672276752941566191e-01
5.450726943031208860e-01
4.628209242880271246e-01
3.890342589376457605e-01
4.306017031016595165e-01
5.556257523361173289e-01
4.364059806956599452e-01
4.203661486177759921e-01
4.910417717863239107e-01
4.550481293334479593e-01
4.340426433009698104e-01
5.755421538807579118e-01
3.668641416158517909e-01
5.307011578085960579e-01
5.197579254204516275e-01
4.920470265817700750e-01
5.326997272213738199e-01
6.620576037552524662e-01
4.922311883018004597e-01
4.192841526559170084e-01
5.476822742709533953e-01
4.615279350612385700e-01
6.483447058573730271e-01
4.281971390797373322e-01
5.804192967078301013e-01
4.429068315646373932e-01
4.358406160355490777e-01
5.721041314687360657e-01
6.191588805011455365e-01
4.528541200502100295e-01
4.336516019084728502e-01
3.829411013887318860e-01
6.202136699089725314e-01
4.384340639198747169e-01
5.010589951224734273e-01
4.316883440750340917e-01
4.674339014899862033e-01
4.764282191414203060e-01
4.618804760185964975e-01
5.126831267595145514e-01
5.956772450978556899e-01
5.789117221976174399e-01
5.929626717620219978e-01
4.267657944603878151e-01
4.401891959748943095e-01
5.951179723766650831e-01
5.091159979272953384e-01
4.492592613815384328e-01
4.765508374208401454e-01
5.800267764173138163e-01
4.891742519628001773e-01
5.068177123307524568e-01
5.956799235669714143e-01
4.320109473139632228e-01
4.131200442944342743e-01
3.655665341600337626e-01
5.137852515477467907e-01
5.920877680636704721e-01
4.060436113552627901e-01
4.032161643641872795e-01
5.819014531309150140e-01
4.991642550930527333e-01
4.697983812038585838e-01
3.476204050522224698e-01
4.800537148958491374e-01
3.581358019207768750e-01
4.151880379868945203e-01
6.342519244653921362e-01
4.647528214480581843e-01
7.118318966643510937e-01
4.350323323918251495e-01
5.366178969186090608e-01
5.036347814123419697e-01
5.073696158077640739e-01
3.985779079140675529e-01
5.817128593686456961e-01
4.808912036118699884e-01
6.882852810085751116e-01
3.325661427870977294e-01
5.757886734586803446e-01
5.018385679292145518e-01
5.108243862641792532e-01
4.128919379319995753e-01
4.098349384534373252e-01
4.108594831882738663e-01
4.144633055956778445e-01
5.962089460475517022e-01
4.082829773590407330e-01
6.028516279510678366e-01
5.184597895562867986e-01
5.632323872180445834e-01
3.607231025885352382e-01
4.451174994464963675e-01
5.215028879725758237e-01
5.639332622614079416e-01
4.837377130419162063e-01
4.848965695346979521e-01
5.109097133016250458e-01
5.155176230100229073e-01
5.509971706287970505e-01
5.221147440173024012e-01
4.933084591077275816e-01
4.743237075075169562e-01
5.262104278069683616e-01
4.800667064209632739e-01
5.283455264252410188e-01
3.520515868495054379e-01
4.252063056456345524e-01
4.142720884351315247e-01
4.706793439958025793e-01
6.198046599642610399e-01
4.654717777033939297e-01
4.561072876818441646e-01
4.710951797445031008e-01
4.661346229085442938e-01
5.593098715449884573e-01
3.830223943983368518e-01
5.542801562788001180e-01
4.858106485531463736e-01
6.454887867067180540e-01
4.518840853900958909e-01
4.308128257035551689e-01
4.935340898823650235e-01
5.893139153104914874e-01
3.501124511107656101e-01
3.691428399512398650e-01
6.184954637533748301e-01
5.353372734660902799e-01
4.986684456695893997e-01
5.399548139576069161e-01
4.501298294840928027e-01
5.597493924054444125e-01
6.117846494531442580e-01
5.412721160917963736e-01
4.707301102560378925e-01
5.126335772146999314e-01
4.916577641888721928e-01
5.387827283301044323e-01
4.040024784358227095e-01
4.917165180394316715e-01
4.493477025105818701e-01
4.625639513719315143e-01
4.817120785496252777e-01
5.535075365036141726e-01
3.824189235328459557e-01
6.027890374680853203e-01
5.333919171408256776e-01
4.597116087595293221e-01
5.799725884758848427e-01
4.793181551985588595e-01
3.948833061710876335e-01
5.457857827044220178e-01
4.742811533786794875e-01
5.384661709533675733e-01
4.925614621426326334e-01
5.876019751840253491e-01
5.370715612620937662e-01
5.108540271974953972e-01
4.586960370917165242e-01
3.747709412337737467e-01
4.244829693206531029e-01
5.379294109000030133e-01
6.083435661195978339e-01
5.556842755734026085e-01
5.491361633673601528e-01
4.649032893005128342e-01
5.152309828072640929e-01
4.986277714061240762e-01
4.649662066123211313e-01
3.970854692498916316e-01
5.121286953278980647e-01
4.860548153282234773e-01
5.483758686813434702e-01
3.973516628520527005e-01
5.962094520436663769e-01
5.360973111152940174e-01
5.024361418998417594e-01
6.102017678443671933e-01
4.240781926522579348e-01
5.405191782090411623e-01
4.342755854243923741e-01
4.764969112191750344e-01
5.307195572465586153e-01
5.576975656192812991e-01
4.910736444442733717e-01
5.353384597519157406e-01
5.349484581418115781e-01
5.355315390892108063e-01
4.899253018497142786e-01
3.919453806791673434e-01
5.475776764162469945e-01
4.264902324607485751e-01
4.334251352878031871e-01
4.074774849790093745e-01
4.154059126918368539e-01
5.198908149228229636e-01
3.798147213243532327e-01
5.962638399730363359e-01
4.857949611858702332e-01
6.509844245343450186e-01
5.572039585898391767e-01
5.590566548737970765e-01
6.288864860644418631e-01
3.954122746610949646e-01
6.424706058928232322e-01
4.481350085077186463e-01
5.110467160887577354e-01
4.996428628853868958e-01
4.784023935282283868e-01
4.707547279239138738e-01
6.221255910003047340e-01
5.338231969131704835e-01
3.946517928959983879e-01
6.821421448748521410e-01
3.382209169409037264e-01
5.486762009131922468e-01
5.510051148231415175e-01
5.231460108257391939e-01
4.192783205970829208e-01
4.165075323489658699e-01
5.529484850113672856e-01
4.110050500754047764e-01
4.703197904533761298e-01
3.955402873054730817e-01
4.283371929152338664e-01
5.097244009969061906e-01
3.367324042362252468e-01
5.279331371284035068e-01
4.545499738511246113e-01
4.123324812928615968e-01
5.128855855907221706e-01
5.794585800916869367e-01
4.670589429545490279e-01
4.423261449873154838e-01
3.828584387638222508e-01
3.403269567756283531e-01
4.847385980846251052e-01
3.970891468117342393e-01
4.710505867961283233e-01
4.940117340425358439e-01
4.049136749505266586e-01
4.747774837849040308e-01
4.584579794078736947e-01
5.805155656973868261e-01
5.733726956954627862e-01
6.770586274486656286e-01
5.364250615860024496e-01
6.321384846602622343e-01
3.894831210338309813e-01
6.230280915421306798e-01
4.355041861196286002e-01
5.058019043279665672e-01
5.160517809748211837e-01
5.833114463105505410e-01
4.621279388415061029e-01
4.911310966108359821e-01
4.433203753366993238e-01
5.532211720235828967e-01
4.444502116381829904e-01
6.117028874863286170e-01
4.636483219456767335e-01
4.469345554157032607e-01
4.469845265971825743e-01
4.743699045943132742e-01
4.735858363318531383e-01
3.972893160913943400e-01
6.533606786887771189e-01
5.092432433209728160e-01
6.385495327999723969e-01
3.976036646129453844e-01
3.711884281652815254e-01
5.039086172567206479e-01
4.774821288719335310e-01
4.867464581424570946e-01
5.360694686973503931e-01
5.612116260326229789e-01
6.130116187328217281e-01
4.342218527698195052e-01
5.812635242400289171e-01
5.625763856458897427e-01
4.345167344125608899e-01
4.856563157166865485e-01
4.735548955020860151e-01
5.758765031638390930e-01
4.748320690849248127e-01
4.435443226923690974e-01
5.869714978849515097e-01
4.524675082954048300e-01
5.094785028602357713e-01
3.752234192222685394e-01
4.185811211738516557e-01
5.808420716522388894e-01
4.278965050025897998e-01
4.750869823802336134e-01
6.022139503127512672e-01
6.060141781871161148e-01
4.650230043312059691e-01
4.689662630980213631e-01
4.000286607911773817e-01
5.385730622993671890e-01
5.814752875105935193e-01
4.960308243538819606e-01
4.506963248264190813e-01
5.039188712853572838e-01
4.024721911219267811e-01
3.025542615392409762e-01
4.706511715180514699e-01
4.070129318582806910e-01
4.075324186948515726e-01
4.496675731376836294e-01
4.624313303461188296e-01
5.255668027636906103e-01
4.530171409815403893e-01
4.278829490802451563e-01
5.600074842115680962e-01
4.177126645635557689e-01
3.766117196292707581e-01
6.358398414534225385e-01
6.172641194283428057e-01
5.539209341977303636e-01
5.888803397396615846e-01
5.410262293721019855e-01
5.271991591918847586e-01
5.163093261932041322e-01
6.713006945637365330e-01
5.158313642128132814e-01
5.082756305889537529e-01
4.992050308642871914e-01
5.278107592301881645e-01
4.446923593990504964e-01
6.738956957982451534e-01
4.687011313277716917e-01
5.572289905309969482e-01
5.097084959768051204e-01
5.401979880215710406e-01
5.044985880198724626e-01
4.960821493693134410e-01
5.235166163023963204e-01
5.922105609236156809e-01
5.867399850732408773e-01
4.503928974519629813e-01
4.625007925363366912e-01
4.399843776105519244e-01
5.178832723932595972e-01
5.497299050076809301e-01
5.228372100640235054e-01
5.036417285373032682e-01
4.400722461031275068e-01
4.160744679598685214e-01
3.743298200894987215e-01
4.439721487252517029e-01
5.887552428577442765e-01
4.994399493496280429e-01
5.824221742366824106e-01
3.903311412742672126e-01
4.996200310815052115e-01
4.293282220840873853e-01
4.792144376245856541e-01
6.323831107613503422e-01
5.117299022447482360e-01
4.443098002807328029e-01
3.557984833130795610e-01
4.417257643405201328e-01
5.445627138415789492e-01
5.501825756892133601e-01
5.320003557256332005e-01
3.902946390412456168e-01
4.647457047575609956e-01
5.269873656387277228e-01
4.253594738075180404e-01
5.196842797611858078e-01
4.963424018894632139e-01
3.677282126054313149e-01
6.453711838141316104e-01
3.987977678695803219e-01
5.127752885176781739e-01
5.588647826373869254e-01
5.243238963004128728e-01
5.373358070371014872e-01
5.273532905049769237e-01
5.523211406429718862e-01
6.144726169441698804e-01
5.813775630686066620e-01
5.109243468673644317e-01
4.813458688926938178e-01
3.762955464915755943e-01
4.997911787208388912e-01
4.266238916535204373e-01
4.993571173662191831e-01
5.102759792250307624e-01
5.362490982657261984e-01
5.860295992527230213e-01
5.357925917133781191e-01
3.796276623584037835e-01
4.674279886380057203e-01
5.750270170113984669e-01
5.416408845442620690e-01
4.407551802918497352e-01
3.744534299621591344e-01
4.959833115494499678e-01
6.625742713173773391e-01
5.873616231821121580e-01
4.902054051686005609e-01
4.243496657513520232e-01
5.092849874193323689e-01
4.595009012376049529e-01
4.437947736208454619e-01
4.630013110590916470e-01
5.292402947358056942e-01
4.249725072681173055e-01
5.148677681664042272e-01
4.557040592180747196e-01
5.383241490953986075e-01
5.291027162867761868e-01
4.537803611375720303e-01
4.060448145840828693e-01
3.959212845704956352e-01
5.455731608037490687e-01
4.687905239288275294e-01
5.352004355130096647e-01
4.802636615046317892e-01
6.826532324365175430e-01
5.205657346667174057e-01
5.107841676361311034e-01
5.192996102622619015e-01
5.193662714432267791e-01
5.166948293737483322e-01
3.906981190666556358e-01
4.091073078781311545e-01
4.445844441914802991e-01
5.072018724062716810e-01
5.907655452412334807e-01
4.055756277002978138e-01
4.907137590615699430e-01
4.190017965996600813e-01
3.823044183645762928e-01
4.817345957687197977e-01
5.143913885432422894e-01
6.118104937594490700e-01
3.900453385714368615e-01
4.480416027043818139e-01
4.668038882146242630e-01
6.429395899229097822e-01
4.713012689432384827e-01
4.979853341273743905e-01
5.773741873967297433e-01
3.922266185557579110e-01
4.930009825438188553e-01
5.700072594667219272e-01
5.592290294758390790e-01
4.520305965652725577e-01
6.455937640530893251e-01
5.857172464166640058e-01
4.622388418855182257e-01
5.189989655607325503e-01
3.895785227732951883e-01
4.773260159618860632e-01
4.970017100458362647e-01
6.170227987755674270e-01
6.329243105560011795e-01
4.119380295221858335e-01
5.601335478499166465e-01
4.774116177061645816e-01
5.186407111658184466e-01
4.267704684634272549e-01
4.267685192271920558e-01
4.899647296451981604e-01
5.690977069494478346e-01
4.398499931309226008e-01
4.856971022567948548e-01
4.735683966738482020e-01
4.804071354498292701e-01
4.507667159040769089e-01
6.208751871842919101e-01
4.860093036559227642e-01
4.543632531319470869e-01
5.159490940813888926e-01
4.711919737550631093e-01
3.745390012385506617e-01
5.153796242769150826e-01
6.034584925788473164e-01
5.237530981345723813e-01
5.316175273167627058e-01
6.001011970662968320e-01
5.308260684531620477e-01
4.286997185052171533e-01
5.179720698983646399e-01
4.886992285950291781e-01
4.094260725548819480e-01
4.967388712942564233e-01
4.564351642276069376e-01
4.395975841318859323e-01
4.539962442153517297e-01
3.999883664501990843e-01
4.475827881080262638e-01
5.373448199866448505e-01
4.826481715465585909e-01
5.539056990459999552e-01
5.720677635760282875e-01
4.737427392718838726e-01
5.515282082102059835e-01
5.949424330464692101e-01
4.982725198371518172e-01
6.100888358401682643e-01
5.943080997514520458e-01
5.581055529990835984e-01
4.404808182881085887e-01
4.154316342444908106e-01
4.991154932261755439e-01
4.030610885261101117e-01
5.023341865443131660e-01
6.206303160181372292e-01
5.648286838760124828e-01
4.043375558493768618e-01
5.054853284297802229e-01
5.811259389544526366e-01
5.307763885131434600e-01
3.667451603411167049e-01
5.587156557669753498e-01
4.424147867127412592e-01
3.518561364023709004e-01
6.443164187889801608e-01
4.327496635798346869e-01
4.850790730513194204e-01
3.440921573593810900e-01
5.861318536047988026e-01
4.790515166734728436e-01
5.159740868193444241e-01
4.039052441442275709e-01
5.414362459060023669e-01
7.178724894260157807e-01
5.654644571637332806e-01
3.996885598153241403e-01
5.882408266567497046e-01
5.398431666177131438e-01
4.959273958286525841e-01
5.578779261340113260e-01
5.007879361555929165e-01
5.914767462979915180e-01
5.779008550325170912e-01
4.392771614167619854e-01
5.362949264377319114e-01
4.586661156018118635e-01
3.657375760476889726e-01
4.835996966790773177e-01
4.824251341067400944e-01
4.426655629923677004e-01
3.878658449172279754e-01
3.914790373948384694e-01
5.511902527116676609e-01
4.296471197327014213e-01
5.579696193775709467e-01
2.866177280908267511e-01
5.281001387456176754e-01
4.219959667454674657e-01
4.631435446372693665e-01
3.692195871443141320e-01
5.116820775428969625e-01
3.891001997867088447e-01
5.213962994881120583e-01
5.241628707724386160e-01
4.596943709634098152e-01
4.431442274985945007e-01
5.943648109632526655e-01
5.612177245172800255e-01
4.913156148995839190e-01
4.056347713604862015e-01
4.537354026994138145e-01
6.094381257764968085e-01
4.930766176971076997e-01
6.447326955361538658e-01
4.749521212702543238e-01
5.212295083799307616e-01
5.712010504645934628e-01
5.084636572410590194e-01
4.442282900652464450e-01
4.693747580366428584e-01
4.747737480939238086e-01
5.641347170232192676e-01
3.522990757855130051e-01
5.969870750787760194e-01
5.900367006595592656e-01


==> data/global_gen_vol_frac_kde.csv <==
kde,x
0.016152548698807,0.2
0.016718980074758,0.201001669449082
0.017257800136846,0.202003338898164
0.017765127560388,0.203005008347245
0.01823722861308,0.204006677796327
0.018670563862482,0.205008347245409
0.019061833639156,0.206010016694491
0.019408021490432,0.207011686143573
0.019706434883086,0.208013355592654
0.019954742453813,0.209015025041736
0.020151007163578,0.210016694490818
0.020293714784666,0.2110183639399
0.02038179723591,0.212020033388982
0.020414650380135,0.213021702838063
0.020392146005943,0.214023372287145
0.020314637830918,0.215025041736227
0.020182961482175,0.216026711185309
0.019998428529943,0.217028380634391
0.019762814767385,0.218030050083472
0.019478343042096,0.219031719532554
0.01914766104872,0.220033388981636
0.018773814585269,0.221035058430718
0.018360216855434,0.2220367278798
0.017910614463666,0.223038397328881
0.017429050797226,0.224040066777963
0.016919827518854,0.225041736227045
0.016387464904426,0.226043405676127
0.015836661752003,0.227045075125209
0.015272255562356,0.22804674457429
0.014699183647408,0.229048414023372
0.014122445763486,0.230050083472454
0.013547068792615,0.231051752921536
0.012978073909608,0.232053422370618
0.012420446577936,0.2330550918197
0.011879109616018,0.234056761268781
0.011358899470639,0.235058430717863
0.010864545728658,0.236060100166945
0.010400653794942,0.237061769616027
0.009971690566612,0.238063439065109
0.009581972843752,0.23906510851419
0.009235658137421,0.240066777963272
0.008936737469241,0.241068447412354
0.008689029704905,0.242070116861436
0.008496176928232,0.243071786310518
0.008361640343855,0.244073455759599
0.008288696196031,0.245075125208681
0.008280431208479,0.246076794657763
0.00833973708538,0.247078464106845
0.008469303665973,0.248080133555927
0.008671610393284,0.249081803005008
0.008948915840087,0.25008347245409
0.009303245129922,0.251085141903172
0.009736375195909,0.252086811352254
0.010249817932379,0.253088480801336
0.010844801411255,0.254090150250417
0.011522249453632,0.255091819699499
0.012282759963975,0.256093489148581
0.013126582546601,0.257095158597663
0.014053596028495,0.258096828046745
0.015063286605917,0.259098497495826
0.01615472741184,0.260100166944908
0.017326560364285,0.26110183639399
0.01857698119982,0.262103505843072
0.019903728619749,0.263105175292154
0.021304078477413,0.264106844741235
0.022774843912354,0.265108514190317
0.024312382290439,0.266110183639399
0.025912609738236,0.267111853088481
0.027571023965761,0.268113522537563
0.029282735955199,0.269115191986644
0.031042510956111,0.270116861435726
0.032844819072381,0.271118530884808
0.034683895555382,0.27212020033389
0.036553810734995,0.273121869782972
0.038448549328774,0.274123539232053
0.040362098673769,0.275125208681135
0.042288545229526,0.276126878130217
0.044222178508937,0.277128547579299
0.046157601410304,0.278130217028381
0.048089845753522,0.279131886477462
0.050014491669831,0.280133555926544
0.051927789361846,0.281135225375626
0.053826781642123,0.282136894824708
0.055709425577112,0.28313856427379
0.057574711511472,0.284140233722871
0.059422777726991,0.285141903171953
0.061255019001828,0.286143572621035
0.063074187379721,0.287145242070117
0.064884483534774,0.288146911519199
0.066691637224204,0.28914858096828
0.068502975457116,0.290150250417362
0.070327477169389,0.291151919866444
0.072175813379924,0.292153589315526
0.074060372008064,0.293155258764608
0.075995266751808,0.294156928213689
0.077996329656979,0.295158597662771
0.080081087243989,0.296160267111853
0.082268720296458,0.297161936560935
0.084580007649745,0.298163606010017
0.087037254542747,0.299165275459099
0.089664206308561,0.30016694490818
0.092485948374624,0.301168614357262
0.095528793717014,0.302170283806344
0.098820159063519,0.303171953255426
0.102388431263276,0.304173622704508
0.106262825335385,0.305175292153589
0.110473235773621,0.306176961602671
0.115050082718915,0.307178631051753
0.120024154615798,0.308180300500835
0.125426448944681,0.309181969949917
0.131288012570355,0.310183639398998
0.137639783170844,0.31118530884808
0.144512433112765,0.312186978297162
0.151936217023064,0.313188647746244
0.159940824176301,0.314190317195326
0.168555236675615,0.315191986644407
0.177807594258512,0.316193656093489
0.187725066409767,0.317195325542571
0.198333732317294,0.318196994991653
0.209658469066678,0.319198664440735
0.221722848339454,0.320200333889816
0.234549041762383,0.321202003338898
0.248157734951964,0.32220367278798
0.262568050211957,0.323205342237062
0.277797477772578,0.324207011686144
0.293861815408243,0.325208681135225
0.310775116235529,0.326210350584307
0.32854964447278,0.327212020033389
0.347195838935265,0.328213689482471
0.366722284042113,0.329215358931553
0.387135688119977,0.330217028380634
0.408440868799878,0.331218697829716
0.430640745314116,0.332220367278798
0.453736337505635,0.33322203672788
0.477726771359352,0.334223706176962
0.502609290850652,0.335225375626043
0.528379275877911,0.336227045075125
0.555030266002333,0.337228714524207
0.582553989658571,0.338230383973289
0.610940398424485,0.339232053422371
0.640177705849394,0.340233722871452
0.670252430240369,0.341235392320534
0.70114944069964,0.342237061769616
0.732852005597932,0.343238731218698
0.765341842565015,0.34424040066778
0.798599168986313,0.345242070116861
0.832602751920609,0.346243739565943
0.867329956305975,0.347245409015025
0.902756790306252,0.348247078464107
0.9388579466754,0.349248747913189
0.975606839087463,0.35025041736227
1.01297563250043,0.351252086811352
1.05093526679533,0.352253756260434
1.08945547315899,0.353255425709516
1.12850478295822,0.354257095158598
1.16805052918171,0.355258764607679
1.20805884089724,0.356260434056761
1.24849463157813,0.357262103505843
1.28932158258292,0.358263772954925
1.33050212351408,0.359265442404007
1.37199741161958,0.360267111853089
1.41376731282094,0.36126878130217
1.45577038733418,0.362270450751252
1.4979638831807,0.363272120200334
1.54030374114502,0.364273789649416
1.58274461491,0.365275459098498
1.62523991017322,0.366277128547579
1.6677418465081,0.367278797996661
1.71020154556963,0.368280467445743
1.75256914895265,0.369282136894825
1.79479396858585,0.370283806343907
1.83682467199022,0.371285475792988
1.87860950405125,0.37228714524207
1.92009654616071,0.373288814691152
1.96123401269121,0.374290484140234
2.0019705837922,0.375292153589316
2.04225577246477,0.376293823038397
2.08204032280777,0.377295492487479
2.1212766352598,0.378297161936561
2.1599192136197,0.379298831385643
2.19792512764429,0.380300500834725
2.2352544841274,0.381302170283806
2.27187089858866,0.382303839732888
2.30774195907361,0.38330550918197
2.34283967311312,0.384307178631052
2.37714088863194,0.385308848080134
2.41062767955081,0.386310517529215
2.44328768700549,0.387312186978297
2.47511440751544,0.388313856427379
2.50610742007389,0.389315525876461
2.53627254499372,0.390317195325543
2.56562192841495,0.391318864774624
2.59417404764247,0.392320534223706
2.62195363390814,0.393322203672788
2.64899151071222,0.39432387312187
2.67532434755635,0.395325542570952
2.70099433059797,0.396327212020033
2.72604875348996,0.397328881469115
2.75053953337813,0.398330550918197
2.77452265866882,0.399332220367279
2.79805757670682,0.400333889816361
2.82120653088066,0.401335559265443
2.84403385786063,0.402337228714524
2.86660525664256,0.403338898163606
2.88898704179056,0.404340567612688
2.91124539372304,0.40534223706177
2.93344561905561,0.406343906510852
2.95565143389259,0.407345575959933
2.97792428254877,0.408347245409015
3.00032270349013,0.409348914858097
3.0229017533221,0.410350584307179
3.0457124984481,0.411352253756261
3.06880158259639,0.412353923205342
3.09221087680245,0.413355592654424
3.11597721667524,0.414357262103506
3.14013222990784,0.415358931552588
3.16470225506083,0.41636060100167
3.18970835069304,0.417362270450751
3.21516639198538,0.418363939899833
3.24108725014086,0.419365609348915
3.26747704809177,0.420367278797997
3.2943374844405,0.421368948247079
3.32166621614041,0.42237061769616
3.34945728921756,0.423372287145242
3.37770160587051,0.424373956594324
3.40638741558277,0.425375626043406
3.4355008174578,0.426377295492488
3.46502626084742,0.427378964941569
3.49494703149473,0.428380634390651
3.52524571084975,0.429382303839733
3.55590459692992,0.430383973288815
3.5869060760755,0.431385642737897
3.6182329361713,0.432387312186978
3.64986861334601,0.43338898163606
3.68179736579115,0.434390651085142
3.7140043701282,0.435392320534224
3.74647573766028,0.436393989983306
3.77919844983336,0.437395659432387
3.81216021426004,0.438397328881469
3.84534924468446,0.439398998330551
3.87875397024483,0.440400667779633
3.91236268127814,0.441402337228715
3.94616312066624,0.442404006677796
3.98014203130272,0.443405676126878
4.01428467162777,0.44440734557596
4.04857431229739,0.445409015025042
4.08299172789392,0.446410684474124
4.1175146981206,0.447412353923205
4.15211753313306,0.448414023372287
4.18677063753337,0.449415692821369
4.22144012707904,0.450417362270451
4.25608751134365,0.451419031719533
4.29066945441467,0.452420701168614
4.32513762424714,0.453422370617696
4.35943863953196,0.454424040066778
4.39351412092102,0.45542570951586
4.42730085121565,0.456427378964942
4.46073104672012,0.457429048414023
4.4937327394387,0.458430717863105
4.52623026721299,0.459432387312187
4.55814486631446,0.460434056761269
4.58939535849045,0.461435726210351
4.61989892207103,0.462437395659432
4.64957193454202,0.463439065108514
4.67833087203366,0.464440734557596
4.70609324951821,0.465442404006678
4.7327785842005,0.46644407345576
4.7583093636613,0.467445742904842
4.78261199980505,0.468447412353923
4.80561774958938,0.469449081803005
4.82726358388354,0.470450751252087
4.84749298661254,0.471452420701169
4.86625666757926,0.472454090150251
4.88351317399263,0.473455759599332
4.89922938772884,0.474457429048414
4.91338089766826,0.475459098497496
4.92595223902902,0.476460767946578
4.93693699439526,0.47746243739566
4.94633775404771,0.478464106844741
4.95416593617428,0.479465776293823
4.96044147049626,0.480467445742905
4.96519235171923,0.481469115191987
4.96845407193601,0.482470784641069
4.9702689436082,0.48347245409015
4.97068532697123,0.484474123539232
4.96975677759566,0.485475792988314
4.96754113135171,0.486477462437396
4.96409954513084,0.487479131886478
4.95949551235897,0.488480801335559
4.95379387257704,0.489482470784641
4.94705983417014,0.490484140233723
4.93935802870642,0.491485809682805
4.93075161432555,0.492487479131887
4.92130144422523,0.493489148580968
4.91106531457413,0.49449081803005
4.90009730417908,0.495492487479132
4.88844721600642,0.496494156928214
4.876160128261,0.497495826377296
4.86327606022035,0.498497495826377
4.84982975546865,0.499499165275459
4.83585058263461,0.500500834724541
4.82136255126767,0.501502504173623
4.80638443814281,0.502504173622705
4.79093001711441,0.503505843071786
4.77500838368892,0.504507512520868
4.75862436379061,0.50550918196995
4.74177899478454,0.506510851419032
4.72447006571826,0.507512520868114
4.70669270296288,0.508514190317196
4.68843998698149,0.509515859766277
4.66970358582714,0.510517529215359
4.65047439116637,0.511519198664441
4.63074314312115,0.512520868113523
4.6105010310026,0.513522537562604
4.58974025804639,0.514524207011686
4.56845455952168,0.515525876460768
4.54663966503817,0.51652754590985
4.524293697481,0.517529215358932
4.50141750272113,0.518530884808013
4.47801490603811,0.519532554257095
4.45409289301069,0.520534223706177
4.42966171443753,0.521535893155259
4.40473491660381,0.522537562604341
4.3793292998724,0.523539232053422
4.35346481011278,0.524540901502504
4.32716436885541,0.525542570951586
4.30045364924302,0.526544240400668
4.27336080581991,0.52754590984975
4.24591616693487,0.528547579298832
4.21815189901872,0.529549248747913
4.1901016522252,0.530550918196995
4.16180019689138,0.531552587646077
4.13328305998482,0.532554257095159
4.10458617017023,0.53355592654424
4.07574551936442,0.534557595993322
4.04679684767918,0.535559265442404
4.01777535750454,0.536560934891486
3.98871546119589,0.537562604340568
3.95965056543456,0.53856427378965
3.9306128938762,0.539565943238731
3.90163334822949,0.540567612687813
3.8727414064647,0.541569282136895
3.84396505548541,0.542570951585977
3.81533075435062,0.543572621035058
3.78686342305151,0.54457429048414
3.75858645096475,0.545575959933222
3.73052171845511,0.546577629382304
3.70268962470857,0.547579298831386
3.67510911476145,0.548580968280468
3.64779769885886,0.549582637729549
3.62077145772656,0.550584307178631
3.59404502806312,0.551585976627713
3.56763156353339,0.552587646076795
3.54154266774047,0.553589315525877
3.51578829703312,0.554590984974958
3.49037663252286,0.55559265442404
3.46531392228824,0.556594323873122
3.44060429637701,0.557595993322204
3.41624955882035,0.558597662771285
3.39224896238898,0.559599332220367
3.36859897318958,0.560601001669449
3.34529303336879,0.561602671118531
3.32232133111187,0.562604340567613
3.29967058775316,0.563606010016695
3.27732387212455,0.564607679465776
3.25526045223466,0.565609348914858
3.23345569398597,0.56661101836394
3.2118810159012,0.567612687813022
3.19050390775993,0.568614357262104
3.16928801966564,0.569616026711185
3.1481933264114,0.570617696160267
3.12717637013502,0.571619365609349
3.10619058220748,0.572621035058431
3.08518668314394,0.573622704507513
3.06411315713009,0.574624373956594
3.04291679558733,0.575626043405676
3.02154330212562,0.576627712854758
2.99993794931815,0.57762938230384
2.97804627603929,0.578631051752922
2.95581481268841,0.579632721202003
2.93319182052421,0.580634390651085
2.91012803059125,0.581636060100167
2.88657736735585,0.582637729549249
2.86249764219599,0.583639398998331
2.83785120230663,0.584641068447412
2.81260552137791,0.585642737896494
2.78673371955304,0.586644407345576
2.76021500164293,0.587646076794658
2.73303500432041,0.58864774624374
2.7051860449886,0.589649415692821
2.67666726715723,0.590651085141903
2.64748467940829,0.591652754590985
2.61765108732417,0.592654424040067
2.58718592002667,0.593656093489149
2.55611495517248,0.59465776293823
2.52446994831561,0.595659432387312
2.49228817442794,0.596661101836394
2.45961189102338,0.597662771285476
2.42648773372398,0.598664440734558
2.39296605621068,0.599666110183639
2.35910022730126,0.600667779632721
2.32494589838516,0.601669449081803
2.2905602546212,0.602671118530885
2.25600126317969,0.603672787979967
2.22132693140284,0.604674457429049
2.18659458709196,0.60567612687813
2.15186019223656,0.606677796327212
2.1171777004139,0.607679465776294
2.08259846684545,0.608681135225376
2.04817071873831,0.609682804674458
2.01393909210424,0.610684474123539
1.97994423977516,0.611686143572621
1.94622251385785,0.612687813021703
1.91280572442573,0.613689482470785
1.87972097486158,0.614691151919867
1.8469905729661,0.615692821368948
1.81463201575537,0.61669449081803
1.7826580447988,0.617696160267112
1.75107676801082,0.618697829716194
1.71989184300877,0.619699499165276
1.68910271648863,0.620701168614357
1.65870491354735,0.621702838063439
1.62869037049011,0.622704507512521
1.59904780439499,0.623706176961603
1.56976311255748,0.624707846410685
1.54081979489092,0.625709515859766
1.51219939240623,0.626711185308848
1.48388193502318,0.62771285475793
1.45584639216496,0.628714524207012
1.42807111984917,0.629716193656094
1.40053429830076,0.630717863105175
1.37321435447125,0.631719532554257
1.34609036424443,0.632721202003339
1.31914242954033,0.633722871452421
1.29235202598996,0.634724540901503
1.26570231734259,0.635726210350585
1.23917843328237,0.636727879799666
1.21276770786957,0.637729549248748
1.18645987638356,0.63873121869783
1.16024722892569,0.639732888146912
1.1341247197396,0.640734557595994
1.10809003181902,0.641736227045075
1.08214359699498,0.642737896494157
1.05628857231912,0.643739565943239
1.03053077417978,0.644741235392321
1.00487857219543,0.645742904841403
0.979342745514477,0.646744574290484
0.953936304703057,0.647746243739566
0.928674282910654,0.648747913188648
0.903573500457108,0.64974958263773
0.878652307372656,0.650751252086812
0.853930308734879,0.651752921535893
0.829428077873999,0.652754590984975
0.805166862653018,0.653756260434057
0.781168290066292,0.654757929883139
0.757454074335786,0.655759599332221
0.734045733517368,0.656761268781302
0.710964319361935,0.657762938230384
0.688230164812094,0.658764607679466
0.665862653061682,0.659766277128548
0.643880011572257,0.66076794657763
0.622299133839799,0.661769616026711
0.601135431050267,0.662771285475793
0.580402715070005,0.663772954924875
0.560113113503429,0.664774624373957
0.540277016833334,0.665776293823039
0.520903056956666,0.66677796327212
0.501998115758088,0.667779632721202
0.4835673617418,0.668781302170284
0.465614312184166,0.669782971619366
0.44814091778929,0.670784641068448
0.431147666437776,0.671786310517529
0.414633702324379,0.672787979966611
0.398596956588865,0.673789649415693
0.383034285459,0.674791318864775
0.367941611945258,0.675792988313857
0.353314067250258,0.676794657762938
0.339146128276405,0.67779632721202
0.325431747924034,0.678797996661102
0.312164475258781,0.679799666110184
0.299337563078024,0.680801335559266
0.286944060907736,0.681803005008347
0.274976891997426,0.682804674457429
0.263428913436007,0.683806343906511
0.25229295906918,0.684808013355593
0.241561865443393,0.685809682804675
0.231228481517535,0.686811352253756
0.221285663357552,0.687813021702838
0.211726255448768,0.68881469115192
0.20254306061567,0.689816360601002
0.193728800821081,0.690818030050084
0.185276071320259,0.691819699499165
0.177177290767158,0.692821368948247
0.169424649909066,0.693823038397329
0.162010061463665,0.694824707846411
0.154925113653079,0.695826377295493
0.148161029678814,0.696828046744574
0.141708635167469,0.697829716193656
0.135558335309283,0.698831385642738
0.1297001030607,0.69983305509182
0.124123479399912,0.700834724540902
0.118817586222957,0.701836393989983
0.113771152059832,0.702838063439065
0.108972550387325,0.703839732888147
0.104409849929548,0.704841402337229
0.10007087597909,0.705843071786311
0.095943281450964,0.706844741235392
0.092014626105982,0.707846410684474
0.088272462156688,0.708848080133556
0.084704424301902,0.709849749582638
0.08129832212851,0.71085141903172
0.078042232772265,0.711853088480801
0.074924591742467,0.712854757929883
0.071934279885867,0.713856427378965
0.069060704589148,0.714858096828047
0.066293873491322,0.715859766277129
0.063624459190815,0.71686143572621
0.061043853679382,0.717863105175292
0.058544211508072,0.718864774624374
0.056118480980671,0.719866444073456
0.053760422968702,0.720868113522538
0.051464617240577,0.721869782971619
0.049226456487724,0.722871452420701
0.047042128504883,0.723873121869783
0.044908587233574,0.724874791318865
0.042823513601245,0.725876460767947
0.040785267279112,0.726878130217028
0.038792830635795,0.72787979966611
0.036845746279218,0.728881469115192
0.034944049654904,0.729883138564274
0.033088198204886,0.730884808013356
0.031278998589216,0.731886477462437
0.02951753343378,0.732888146911519
0.027805088996955,0.733889816360601
0.026143085047411,0.734891485809683
0.024533008120586,0.735893155258765
0.02297634917673,0.736894824707846
0.021474546524151,0.737896494156928
0.020028934702403,0.73889816360601
0.018640699846652,0.739899833055092
0.017310841881233,0.740901502504174
0.016040143721707,0.741903171953256
0.014829147504687,0.742904841402337
0.013678137716575,0.743906510851419
0.012587130959033,0.744908180300501
0.011555871972632,0.745909849749583
0.010583835442219,0.746911519198665
0.009670233028947,0.747913188647746
0.00881402501501,0.748914858096828
0.008013935907496,0.74991652754591
0.007268473326709,0.750918196994992
0.006575949500647,0.751919866444074
0.005934504699306,0.752921535893155
0.005342131968517,0.753923205342237
0.004796702560829,0.754924874791319
0.004295991508569,0.755926544240401
0.003837702839318,0.756928213689483
0.003419493994547,0.757929883138564
0.003038999075975,0.758931552587646
0.00269385060937,0.759933222036728
0.002381699580317,0.76093489148581
0.002100233559336,0.761936560934892
0.00184719279333,0.762938230383973
0.001620384195672,0.763939899833055
0.001417693217355,0.764941569282137
0.001237093626075,0.765943238731219
0.001076655258414,0.766944908180301
0.000934549842337,0.767946577629382
0.000809055013066,0.768948247078464
0.000698556665146,0.769949916527546
0.000601549797601,0.770951585976628
0.000516638017841,0.77195325542571
0.000442531873997,0.772954924874791
0.000378046185125,0.773956594323873
0.000322096534906,0.774958263772955
0.000273695087639,0.775959933222037
0.000231945876041,0.776961602671119
0.000196039699321,0.7779632721202
0.000165248757544,0.778964941569282
0.00013892113513,0.779966611018364
0.000116475232705,0.780968280467446
9.7394232914467E-05,0.781969949916528
8.12206725368992E-05,0.78297161936561
6.75511804826066E-05,0.783973288814691
5.60314293493974E-05,0.784974958263773
4.63513371652023E-05,0.785976627712855
3.82405459707155E-05,0.786978297161937
3.14641949905481E-05,0.787979966611019
2.58189983502704E-05,0.7889816360601
2.11296306041043E-05,0.789983305509182
1.72454177081635E-05,0.790984974958264
1.40373264500388E-05,0.791986644407346
1.13952416553739E-05,0.792988313856428
9.22551765310842E-06,0.793989983305509
7.44878840445662E-06,0.794991652754591
5.99801929459713E-06,0.795993322203673
4.81678275909854E-06,0.796994991652755
3.85773958044945E-06,0.797996661101837
3.08130775955442E-06,0.798998330550918
2.45450126455219E-06,0.8


==> data/global_vol_frac.csv <==
5.577938904252732755e-01
5.572651223974389723e-01
5.540703260849113576e-01
5.596547841723804595e-01
5.577938904252732755e-01
5.572651223974389723e-01
5.540703260849113576e-01
5.596547841723804595e-01
4.422061091181603842e-01
4.427348774142956245e-01
4.459296742561491556e-01
4.403452158931031590e-01
4.422061091181603842e-01
4.427348774142956245e-01
4.459296742561491556e-01
4.403452158931031590e-01
4.622122908849632950e-01
5.441542350245072157e-01
5.205000824835224194e-01
4.683589256428604131e-01
4.622122908849632950e-01
5.441542350245072157e-01
5.205000824835224194e-01
4.683589256428604131e-01
5.377877096252632327e-01
4.558457652556171524e-01
4.794999178830039455e-01
5.316410738932972890e-01
5.377877096252632327e-01
4.558457652556171524e-01
4.794999178830039455e-01
5.316410738932972890e-01
6.501338504303930677e-01
5.880051973390436615e-01
6.541736859862794518e-01
6.211553768680460053e-01
6.501338504303930677e-01
5.880051973390436615e-01
6.541736859862794518e-01
6.211553768680460053e-01
3.498661490411905106e-01
4.119948024899713346e-01
3.458263137827088940e-01
3.788446234821094549e-01
3.458263137827088940e-01
3.498661490411905106e-01
4.119948024899713346e-01
3.788446234821094549e-01
6.319397683041643177e-01
6.174636927262326935e-01
6.313214289434654347e-01
6.321183979171109968e-01
6.313214289434654347e-01
6.319397683041643177e-01
6.174636927262326935e-01
3.686785714053257834e-01
6.321183979171109968e-01
3.680602316599106416e-01
3.825363072260188346e-01
3.686785714053257834e-01
3.678816021702004946e-01
3.680602316599106416e-01
3.825363072260188346e-01
3.678816021702004946e-01
5.451436856710643042e-01
5.065973587325061089e-01
5.124919171094006742e-01
5.468113131328209420e-01
5.451436856710643042e-01
5.124919171094006742e-01
5.065973587325061089e-01
5.468113131328209420e-01
4.548563140842816210e-01
4.934026415421612910e-01
4.875080833489846555e-01
4.531886868207948282e-01
4.548563140842816210e-01
4.934026415421612910e-01
4.875080833489846555e-01
4.531886868207948282e-01
5.466426239208885818e-01
5.399905041886086110e-01
5.463227208520038403e-01
5.466426239208885818e-01
5.405875703690981027e-01
5.399905041886086110e-01
5.463227208520038403e-01
5.405875703690981027e-01
4.533573757298654527e-01
4.600094961733702803e-01
4.536772791161638452e-01
4.594124294935681974e-01
4.533573757298654527e-01
4.600094961733702803e-01
4.536772791161638452e-01
4.594124294935681974e-01
5.490542540915157588e-01
5.206670575448697491e-01
5.472403872249742562e-01
5.516061950947914738e-01
5.490542540915157588e-01
5.206670575448697491e-01
5.472403872249742562e-01
5.516061950947914738e-01
4.509457457147618697e-01
4.793329420826921705e-01
4.527596127854849328e-01
4.483938050348115212e-01
4.509457457147618697e-01
4.793329420826921705e-01
4.527596127854849328e-01
4.483938050348115212e-01
5.699119003766099922e-01
5.732426057929842500e-01
5.037764300650451332e-01
5.870338327931676758e-01
5.699119003766099922e-01
5.732426057929842500e-01
5.037764300650451332e-01
5.870338327931676758e-01
4.300880990831501549e-01
4.267573947254277300e-01
4.962235696984862443e-01
4.129661679107812233e-01
4.300880990831501549e-01
4.267573947254277300e-01
4.962235696984862443e-01
4.129661679107812233e-01
5.491019155560934450e-01
5.327149676086264662e-01
5.415278427681187168e-01
5.486473097025736934e-01
5.491019155560934450e-01
5.415278427681187168e-01
5.327149676086264662e-01
5.486473097025736934e-01
4.508980844275356503e-01
4.584721570681722369e-01
4.672850315673713339e-01
4.513526895934774075e-01
4.508980844275356503e-01
4.584721570681722369e-01
4.672850315673713339e-01
4.513526895934774075e-01
5.342159689062100369e-01
5.200064518076032982e-01
5.242865222162436112e-01
5.351565273922460619e-01
5.342159689062100369e-01
5.200064518076032982e-01
5.242865222162436112e-01
5.351565273922460619e-01
4.657840310137544293e-01
4.799935478868064820e-01
4.757134774381484021e-01
4.648434723067111918e-01
4.657840310137544293e-01
4.799935478868064820e-01
4.757134774381484021e-01
4.648434723067111918e-01
5.498145647488854593e-01
5.023868514090281678e-01
5.398412873382767430e-01
5.185934812579944264e-01
5.498145647488854593e-01
5.023868514090281678e-01
5.398412873382767430e-01
5.185934812579944264e-01
4.501854355876275804e-01
4.976131492367130704e-01
4.601587126308004372e-01
4.814065181253681658e-01
4.501854355876275804e-01
4.976131492367130704e-01
4.601587126308004372e-01
4.814065181253681658e-01
5.396201734911301173e-01
5.527980296501482371e-01
5.428255884580721613e-01
5.344183868328400422e-01
5.396201734911301173e-01
5.527980296501482371e-01
5.344183868328400422e-01
5.428255884580721613e-01
4.603798263051430695e-01
4.472019704735430423e-01
4.655816131325991591e-01
4.571744117947673658e-01
4.603798263051430695e-01
4.472019704735430423e-01
4.655816131325991591e-01
4.571744117947673658e-01
5.177322148338134866e-01
5.048966525391733740e-01
5.283039525920685264e-01
5.044594421524379868e-01
5.177322148338134866e-01
5.048966525391733740e-01
5.283039525920685264e-01
5.044594421524379868e-01
4.822677852489505312e-01
4.951033479310353869e-01
4.716960481309797615e-01
4.955405580158185330e-01
4.822677852489505312e-01
4.951033479310353869e-01
4.716960481309797615e-01
4.955405580158185330e-01
5.545935706159070833e-01
5.283518786254717270e-01
5.378309188854473177e-01
5.511117204241600120e-01
5.545935706159070833e-01
5.283518786254717270e-01
5.378309188854473177e-01
5.511117204241600120e-01
4.454064293404371710e-01
4.716481216928514186e-01
4.621690812455199193e-01
4.488882796613324899e-01
4.454064293404371710e-01
4.716481216928514186e-01
4.621690812455199193e-01
4.488882796613324899e-01
6.381029184449289460e-01
5.251231743313837796e-01
4.584520346070348751e-01
6.063371840282343328e-01
5.251231743313837796e-01
6.381029184449289460e-01
4.584520346070348751e-01
6.063371840282343328e-01
4.748768251956789754e-01
3.618970823627023492e-01
5.415479655239323620e-01
3.936628157389350235e-01
4.748768251956789754e-01
3.618970823627023492e-01
5.415479655239323620e-01
3.936628157389350235e-01
5.107108150850763195e-01
5.085738334755660617e-01
4.657204410423219088e-01
5.117545337734554778e-01
5.107108150850763195e-01
5.085738334755660617e-01
4.657204410423219088e-01
5.117545337734554778e-01
4.892891853205583175e-01
4.914261665271624224e-01
5.342795588576336741e-01
4.882454665703335195e-01
4.892891853205583175e-01
4.914261665271624224e-01
5.342795588576336741e-01
4.882454665703335195e-01
5.283713256540067960e-01
5.271274722754242248e-01
5.238482817867406993e-01
5.302374414859514218e-01
5.283713256540067960e-01
5.271274722754242248e-01
5.238482817867406993e-01
5.302374414859514218e-01
4.716286751026927959e-01
4.728725274044336402e-01
4.761517181068484206e-01
4.697625577773578698e-01
4.716286751026927959e-01
4.728725274044336402e-01
4.761517181068484206e-01
4.697625577773578698e-01
5.298303655845302274e-01
5.229944147049536696e-01
5.300072247209755005e-01
5.309684366284272983e-01
5.298303655845302274e-01
5.229944147049536696e-01
5.300072247209755005e-01
5.309684366284272983e-01
4.701696339943737257e-01
4.770055849867276265e-01
4.699927752562871319e-01
4.690315634343278361e-01
4.701696339943737257e-01
4.770055849867276265e-01
4.699927752562871319e-01
4.690315634343278361e-01
5.225334180440768250e-01
4.503448829500484862e-01
5.399254012563687866e-01
5.454491925966067356e-01
5.225334180440768250e-01
4.503448829500484862e-01
5.399254012563687866e-01
5.454491925966067356e-01
4.774665819495567121e-01
5.496551168389487430e-01
4.600745988436756306e-01
4.545508075989346253e-01
4.774665819495567121e-01
5.496551168389487430e-01
4.600745988436756306e-01
4.545508075989346253e-01
5.622233854192018043e-01
5.531348247714049648e-01
5.609459140487160766e-01
5.546827113084873417e-01
5.622233854192018043e-01
5.531348247714049648e-01
5.609459140487160766e-01
5.546827113084873417e-01
4.377766140205494594e-01
4.468651758252235595e-01
4.390540859967586584e-01
4.453172886569518596e-01
4.377766140205494594e-01
4.468651758252235595e-01
4.390540859967586584e-01
4.453172886569518596e-01
6.347910290460276883e-01
6.230174424231336161e-01
6.061010666553556803e-01
6.230174424231336161e-01
6.501269156697162543e-01
6.061010666553556803e-01
6.347910290460276883e-01
6.501269156697162543e-01
3.769825571635010419e-01
3.938989334856159985e-01
3.652089701818113099e-01
3.498730842738950741e-01
3.938989334856159985e-01
3.769825571635010419e-01
3.652089701818113099e-01
3.498730842738950741e-01
5.019621478904809919e-01
4.872047274434407882e-01
5.114601051714089408e-01
5.011849232841996127e-01
5.019621478904809919e-01
4.872047274434407882e-01
5.114601051714089408e-01
5.011849232841996127e-01
4.980378526047388732e-01
5.127952726265903038e-01
4.885398950850685651e-01
4.988150769554522412e-01
4.980378526047388732e-01
5.127952726265903038e-01
4.885398950850685651e-01
4.988150769554522412e-01
5.465166060193951125e-01
5.017965662600545329e-01
5.003025914948011632e-01
5.618862309811447631e-01
5.465166060193951125e-01
5.017965662600545329e-01
5.003025914948011632e-01
5.618862309811447631e-01
4.534833939651434775e-01
4.982034336080687353e-01
4.996974086652699043e-01
4.381137686077636317e-01
4.534833939651434775e-01
4.982034336080687353e-01
4.996974086652699043e-01
4.381137686077636317e-01
5.396706925394028076e-01
5.390777487227751408e-01
5.420497542218072340e-01
5.461876964855036931e-01
5.396706925394028076e-01
5.390777487227751408e-01
5.420497542218072340e-01
5.461876964855036931e-01
4.603293079189825221e-01
4.609222516519366764e-01
4.579502455635520164e-01
4.538123041411381564e-01
4.603293079189825221e-01
4.609222516519366764e-01
4.579502455635520164e-01
4.538123041411381564e-01
5.521335373578040162e-01
4.287711125125497347e-01
5.458547895468655042e-01
4.758153538532496896e-01
5.521335373578040162e-01
4.287711125125497347e-01
5.458547895468655042e-01
4.758153538532496896e-01
4.478664625748933759e-01
5.712288874965452123e-01
4.541452099601883674e-01
5.241846460648957873e-01
4.478664625748933759e-01
5.712288874965452123e-01
4.541452099601883674e-01
5.241846460648957873e-01
5.077051138368915417e-01
5.045437721837515710e-01
4.825665799280614010e-01
5.026263143190590199e-01
5.077051138368915417e-01
5.045437721837515710e-01
4.825665799280614010e-01
5.026263143190590199e-01
4.922948863450073986e-01
4.954562282946426421e-01
5.174334201392412069e-01
4.973736854499293258e-01
4.922948863450073986e-01
4.954562282946426421e-01
5.174334201392412069e-01
4.973736854499293258e-01
6.285816865201923065e-01
6.258607323998148786e-01
6.364365274112060433e-01
6.263097012497382821e-01
6.285816865201923065e-01
6.258607323998148786e-01
6.364365274112060433e-01
6.263097012497382821e-01
3.714183144065827946e-01
3.741392683741651126e-01
3.635634724560077302e-01
3.736902983127947664e-01
3.714183144065827946e-01
3.741392683741651126e-01
3.635634724560077302e-01
3.736902983127947664e-01
5.514831232776487013e-01
4.627049326791166095e-01
5.983249211021757219e-01
4.931498682708479464e-01
5.514831232776487013e-01
4.627049326791166095e-01
5.983249211021757219e-01
4.931498682708479464e-01
4.485168770625023171e-01
5.372950675409811083e-01
4.016750783957832027e-01
5.068501311288855504e-01
4.485168770625023171e-01
5.372950675409811083e-01
4.016750783957832027e-01
5.068501311288855504e-01
5.503288427171355579e-01
5.382004296843660995e-01
5.417411748258018633e-01
5.373825597712311719e-01
5.417411748258018633e-01
5.503288427171355579e-01
5.373825597712311719e-01
4.617995705389148497e-01
4.582588249304535566e-01
4.496711573588072497e-01
5.382004296843660995e-01
4.626174394934423617e-01
4.617995705389148497e-01
4.496711573588072497e-01
4.582588249304535566e-01
4.626174394934423617e-01
4.972849296973436140e-01
5.048559690549154766e-01
4.933118239605391864e-01
5.040170717184082605e-01
4.972849296973436140e-01
5.048559690549154766e-01
4.933118239605391864e-01
5.040170717184082605e-01
5.027150708265253343e-01
4.951440309596364386e-01
5.066881759266834706e-01
4.959829283907311037e-01
5.027150708265253343e-01
4.951440309596364386e-01
5.066881759266834706e-01
4.959829283907311037e-01
5.175682254939601989e-01
5.121680675401876215e-01
5.163127540581626818e-01
5.109868871040816884e-01
5.121680675401876215e-01
5.175682254939601989e-01
5.163127540581626818e-01
5.109868871040816884e-01
4.824317747516033705e-01
4.878319330327940406e-01
4.836872464193220367e-01
4.890131133706745459e-01
4.878319330327940406e-01
4.824317747516033705e-01
4.836872464193220367e-01
4.890131133706745459e-01
5.332595034897167352e-01
5.272557991775101982e-01
5.271862625304493122e-01
5.237871276385703823e-01
5.332595034897167352e-01
5.272557991775101982e-01
5.271862625304493122e-01
5.237871276385703823e-01
4.667404961719512357e-01
4.727442012108440395e-01
4.728137370930198813e-01
4.762128719430620549e-01
4.667404961719512357e-01
4.727442012108440395e-01
4.728137370930198813e-01
4.762128719430620549e-01
5.296514137426129309e-01
5.186156053077866090e-01
5.394866575461492175e-01
5.243418533254953218e-01
5.296514137426129309e-01
5.186156053077866090e-01
5.394866575461492175e-01
5.243418533254953218e-01
4.703485863519745180e-01
4.813843947376881260e-01
4.605133424493033090e-01
4.756581474157428602e-01
4.703485863519745180e-01
4.813843947376881260e-01
4.605133424493033090e-01
4.756581474157428602e-01
5.016769883804954588e-01
4.263050556028247229e-01
6.211376338933405350e-01
5.054287250786728691e-01
5.016769883804954588e-01
6.211376338933405350e-01
4.263050556028247229e-01
5.054287250786728691e-01
4.983230113648460247e-01
5.736949449765234021e-01
3.788623658037977293e-01
4.945712742774048820e-01
4.983230113648460247e-01
5.736949449765234021e-01
3.788623658037977293e-01
4.945712742774048820e-01
5.335981585703848395e-01
5.835481423164310399e-01
5.415226532131782733e-01
5.652728308232326526e-01
5.335981585703848395e-01
5.835481423164310399e-01
5.415226532131782733e-01
5.652728308232326526e-01
4.664018414187012240e-01
4.164518585821497254e-01
4.584773457900155336e-01
4.347271695078234188e-01
4.664018414187012240e-01
4.164518585821497254e-01
4.584773457900155336e-01
4.347271695078234188e-01
4.957817451718256052e-01
4.820897807321671280e-01
5.307291473727673292e-01
4.961619338278069336e-01
4.957817451718256052e-01
4.820897807321671280e-01
5.307291473727673292e-01
4.961619338278069336e-01
5.042182548963864974e-01
5.179102186816635367e-01
4.692708528191360529e-01
5.038380657706511556e-01
5.042182548963864974e-01
5.179102186816635367e-01
4.692708528191360529e-01
5.038380657706511556e-01
5.098329642214594060e-01
4.822776744636030344e-01
5.021439725337586424e-01
5.042275701002836286e-01
5.098329642214594060e-01
4.822776744636030344e-01
5.021439725337586424e-01
5.042275701002836286e-01
4.901670360259231529e-01
5.177223257574041781e-01
4.978560272443246504e-01
4.957724299006258661e-01
4.901670360259231529e-01
5.177223257574041781e-01
4.978560272443246504e-01
4.957724299006258661e-01
5.061416910762090993e-01
6.104702367010759190e-01
4.465212792624697613e-01
6.014600475436964189e-01
5.061416910762090993e-01
6.104702367010759190e-01
4.465212792624697613e-01
6.014600475436964189e-01
4.938583087723600329e-01
3.895297633698646678e-01
5.534787208785019175e-01
3.985399524699460017e-01
4.938583087723600329e-01
3.895297633698646678e-01
5.534787208785019175e-01
3.985399524699460017e-01
6.593812595492636319e-01
5.525332306579002761e-01
6.906220949977068813e-01
6.072113942982468870e-01
6.593812595492636319e-01
5.525332306579002761e-01
6.906220949977068813e-01
6.072113942982468870e-01
3.406187407799734501e-01
4.474667693275478086e-01
3.093779053606340312e-01
3.927886062911056797e-01
3.406187407799734501e-01
4.474667693275478086e-01
3.093779053606340312e-01
3.927886062911056797e-01
5.549179169593116967e-01
5.289462166510929819e-01
5.377766946949122939e-01
5.510429372407088522e-01
5.549179169593116967e-01
5.289462166510929819e-01
5.377766946949122939e-01
5.510429372407088522e-01
4.450820824531547260e-01
4.710537829396344023e-01
4.622233049267379101e-01
4.489570622718019877e-01
4.450820824531547260e-01
4.710537829396344023e-01
4.622233049267379101e-01
4.489570622718019877e-01
6.326522220074366487e-01
6.280433921542680764e-01
6.270362762602417206e-01
6.278379602335917298e-01
6.280433921542680764e-01
6.326522220074366487e-01
6.278379602335917298e-01
6.270362762602417206e-01
3.719566078411844501e-01
3.673477778074811795e-01
3.721620395485842892e-01
3.719566078411844501e-01
3.729637243154684256e-01
3.673477778074811795e-01
3.721620395485842892e-01
3.729637243154684256e-01
5.165031497776908509e-01
5.110139073894970352e-01
5.137304711142860469e-01
5.151575125400995603e-01
5.165031497776908509e-01
5.110139073894970352e-01
5.137304711142860469e-01
5.151575125400995603e-01
4.834968509353529953e-01
4.889860929461065098e-01
4.862695286892630975e-01
4.848424868969232193e-01
4.834968509353529953e-01
4.889860929461065098e-01
4.862695286892630975e-01
4.848424868969232193e-01
5.407435332263048622e-01
4.695837858971572132e-01
5.476961066788135213e-01
5.040949727981569595e-01
5.407435332263048622e-01
5.476961066788135213e-01
4.695837858971572132e-01
5.040949727981569595e-01
4.592564668846534914e-01
5.304162141228516703e-01
4.523038934094074648e-01
4.959050273664615816e-01
4.592564668846534914e-01
5.304162141228516703e-01
4.523038934094074648e-01
4.959050273664615816e-01
5.095844730967655778e-01
5.820867795155209024e-01
4.524681378934474196e-01
6.224099822175048757e-01
5.095844730967655778e-01
5.820867795155209024e-01
4.524681378934474196e-01
6.224099822175048757e-01
4.179132199024024885e-01
4.904155265321605839e-01
5.475318627904925961e-01
3.775900175205606502e-01
4.904155265321605839e-01
4.179132199024024885e-01
5.475318627904925961e-01
3.775900175205606502e-01
5.217700665430129447e-01
4.880876925371921971e-01
5.384278148335397418e-01
5.586888913499024056e-01
4.880876925371921971e-01
5.217700665430129447e-01
5.384278148335397418e-01
5.586888913499024056e-01
4.782299331150170474e-01
5.119123072158799914e-01
4.615721857471726253e-01
4.413111084872980427e-01
4.615721857471726253e-01
4.782299331150170474e-01
5.119123072158799914e-01
4.413111084872980427e-01
6.287589305020446773e-01
6.284516446876295959e-01
6.271402874390332727e-01
6.284516446876295959e-01
6.329386037423319067e-01
6.329386037423319067e-01
6.287589305020446773e-01
6.271402874390332727e-01
3.712410695079597645e-01
3.670613966160090058e-01
3.715483556834442425e-01
3.712410695079597645e-01
3.715483556834442425e-01
3.728597123581494088e-01
3.670613966160090058e-01
3.728597123581494088e-01
5.410920061140132020e-01
5.134392339350597467e-01
5.194168204325251281e-01
5.394495373375320924e-01
5.410920061140132020e-01
5.134392339350597467e-01
5.194168204325251281e-01
5.394495373375320924e-01
4.589079938205031794e-01
4.865607660985915572e-01
4.805831800395026221e-01
4.605504621049476555e-01
4.589079938205031794e-01
4.865607660985915572e-01
4.805831800395026221e-01
4.605504621049476555e-01
5.340810902453085873e-01
5.453138900588783144e-01
5.478241093851465848e-01
5.348338497997247032e-01
5.340810902453085873e-01
5.453138900588783144e-01
5.478241093851465848e-01
5.348338497997247032e-01
4.659189098565548193e-01
4.546861093263032672e-01
4.521758907421826734e-01
4.651661501802664134e-01
4.659189098565548193e-01
4.546861093263032672e-01
4.521758907421826734e-01
4.651661501802664134e-01
5.363500461789953988e-01
5.597042548888566671e-01
5.312498082021193113e-01
5.433455845322896494e-01
5.363500461789953988e-01
5.597042548888566671e-01
4.636499530570290517e-01
5.312498082021193113e-01
5.433455845322896494e-01
4.402957440761383623e-01
4.687501922635419760e-01
4.566544151057314593e-01
4.636499530570290517e-01
4.402957440761383623e-01
4.687501922635419760e-01
4.566544151057314593e-01
6.102862671773436887e-01
6.476797625000472181e-01
6.141873093129106564e-01
6.428810357006113918e-01
6.476797625000472181e-01
6.102862671773436887e-01
6.141873093129106564e-01
6.428810357006113918e-01
3.523202379092253977e-01
3.897137332678539678e-01
3.571189641725140973e-01
3.858126910517967190e-01
3.523202379092253977e-01
3.897137332678539678e-01
3.858126910517967190e-01
3.571189641725140973e-01
5.062003621987969382e-01
4.756879813417072000e-01
5.190963814502538298e-01
4.987775261779461289e-01
5.062003621987969382e-01
4.756879813417072000e-01
5.190963814502538298e-01
4.987775261779461289e-01
4.937996380190270429e-01
5.243120181144149683e-01
4.809036182859927067e-01
5.012224741390127747e-01
4.937996380190270429e-01
5.243120181144149683e-01
4.809036182859927067e-01
5.012224741390127747e-01
5.160181468381779268e-01
4.839575106580014108e-01
5.693844266802443599e-01
4.869846236360899638e-01
5.160181468381779268e-01
4.839575106580014108e-01
5.693844266802443599e-01
4.869846236360899638e-01
4.839818528957948729e-01
5.160424897367192898e-01
4.306155733015657461e-01
5.130153762956979335e-01
4.839818528957948729e-01
5.160424897367192898e-01
4.306155733015657461e-01
5.130153762956979335e-01
5.338165366401881329e-01
5.277924435013119364e-01
5.231083749640674796e-01
5.338165366401881329e-01
5.293283899145535543e-01
5.277924435013119364e-01
5.231083749640674796e-01
5.293283899145535543e-01
4.661834628004726255e-01
4.722075561439851299e-01
4.768916254588475567e-01
4.706716099444747670e-01
4.661834628004726255e-01
4.768916254588475567e-01
4.722075561439851299e-01
4.706716099444747670e-01
5.462199645662622061e-01
5.591974743038008455e-01
5.449966451924410649e-01
5.769257345746154897e-01
5.462199645662622061e-01
5.591974743038008455e-01
5.449966451924410649e-01
5.769257345746154897e-01
4.537800356811203528e-01
4.408025253032974433e-01
4.550033549239742570e-01
4.230742654908681288e-01
4.537800356811203528e-01
4.408025253032974433e-01
4.550033549239742570e-01
4.230742654908681288e-01
5.853391806977015221e-01
4.915493727439752547e-01
5.475242342999990797e-01
4.868902813686872832e-01
5.853391806977015221e-01
4.915493727439752547e-01
5.475242342999990797e-01
4.868902813686872832e-01
4.146608190130791627e-01
5.084506266084645176e-01
4.524757660656177904e-01
5.131097190278524067e-01
4.146608190130791627e-01
5.084506266084645176e-01
4.524757660656177904e-01
5.131097190278524067e-01
5.193256612533332373e-01
4.866032697614173230e-01
5.051228053389422712e-01
5.435834038585198869e-01
5.193256612533332373e-01
4.866032697614173230e-01
5.051228053389422712e-01
5.435834038585198869e-01
4.806743399021797813e-01
5.133967301244410919e-01
4.948771942213170405e-01
4.564165959022830066e-01
4.806743399021797813e-01
5.133967301244410919e-01
4.948771942213170405e-01
4.564165959022830066e-01
5.085706245163237327e-01
4.816362141173158307e-01
5.066080663873435697e-01
5.085706245163237327e-01
4.816362141173158307e-01
5.066080663873435697e-01
5.020321583556324185e-01
5.020321583556324185e-01
4.914293756301049143e-01
5.183637858281144872e-01
4.933919329646414553e-01
4.979678419135780132e-01
4.914293756301049143e-01
5.183637858281144872e-01
4.933919329646414553e-01
4.979678419135780132e-01
5.410131770649968530e-01
5.063659211566573504e-01
5.300800845498088165e-01
5.323838929912199092e-01
5.410131770649968530e-01
5.063659211566573504e-01
5.300800845498088165e-01
5.323838929912199092e-01
4.589868231541913701e-01
4.676161070469788683e-01
4.589868231541913701e-01
4.936340785284301091e-01
4.699199154870257189e-01
4.936340785284301091e-01
4.676161070469788683e-01
4.699199154870257189e-01
6.232621621529688127e-01
6.052981714324232598e-01
6.490738556713040452e-01
6.388720991258196591e-01
6.232621621529688127e-01
6.490738556713040452e-01
6.052981714324232598e-01
6.388720991258196591e-01
3.767378380834998097e-01
3.509261448416509666e-01
3.947018285662124981e-01
3.611279007536722929e-01
3.767378380834998097e-01
3.947018285662124981e-01
3.509261448416509666e-01
3.611279007536722929e-01
5.294266275295740343e-01
5.245040168792911572e-01
5.303937690268867300e-01
5.280432003528403584e-01
5.294266275295740343e-01
5.245040168792911572e-01
5.303937690268867300e-01
5.280432003528403584e-01
4.705733721839351347e-01
4.754959826987033011e-01
4.696062314524169778e-01
4.719567992215161212e-01
4.705733721839351347e-01
4.754959826987033011e-01
4.696062314524169778e-01
4.719567992215161212e-01
5.155555659894162090e-01
5.155555659894162090e-01
5.320341518690838711e-01
5.282252745837467955e-01
5.333228834078909131e-01
5.320341518690838711e-01
5.282252745837467955e-01
5.333228834078909131e-01
4.679658482855302282e-01
4.844444337632012321e-01
4.717747252580011263e-01
4.666771159245399758e-01
4.679658482855302282e-01
4.717747252580011263e-01
4.844444337632012321e-01
4.666771159245399758e-01
6.313604354131712171e-01
6.313849243974800629e-01
6.264698182612846722e-01
6.238124593078282487e-01
6.313604354131712171e-01
6.313849243974800629e-01
6.264698182612846722e-01
6.238124593078282487e-01
3.686395638824251364e-01
3.686150758830990526e-01
3.735301819688174874e-01
3.761875403947669838e-01
3.686395638824251364e-01
3.686150758830990526e-01
3.735301819688174874e-01
3.761875403947669838e-01
5.211674297306672088e-01
4.412015347807027865e-01
5.571373638340446632e-01
5.397378899360774085e-01
5.211674297306672088e-01
4.412015347807027865e-01
5.571373638340446632e-01
5.397378899360774085e-01
4.788325704221279011e-01
5.587984647063422017e-01
4.428626360504495096e-01
4.602621101648765034e-01
4.788325704221279011e-01
5.587984647063422017e-01
4.428626360504495096e-01
4.602621101648765034e-01
5.435448082043876639e-01
4.587035716813261388e-01
5.520143513667790103e-01
5.076817275858047651e-01
5.435448082043876639e-01
4.587035716813261388e-01
5.520143513667790103e-01
5.076817275858047651e-01
4.564551922521786764e-01
5.412964287170325406e-01
4.923182732436544029e-01
4.479856480093076243e-01
4.564551922521786764e-01
5.412964287170325406e-01
4.479856480093076243e-01
4.923182732436544029e-01
5.470190787686988187e-01
5.080854864036155050e-01
5.473077981223468669e-01
5.650015390701810247e-01
5.470190787686988187e-01
5.080854864036155050e-01
5.473077981223468669e-01
5.650015390701810247e-01
4.529809209980157902e-01
4.919145136295810516e-01
4.526922019713310874e-01
4.349984606164980505e-01
4.529809209980157902e-01
4.919145136295810516e-01
4.526922019713310874e-01
4.349984606164980505e-01
5.507214733697765041e-01
5.403436122405764763e-01
5.391628518086690747e-01
5.383673105766320077e-01
5.507214733697765041e-01
5.391628518086690747e-01
5.403436122405764763e-01
5.383673105766320077e-01
4.492785269653722935e-01
4.608371484318922739e-01
4.596563873410559609e-01
4.616326900090825802e-01
4.492785269653722935e-01
4.608371484318922739e-01
4.616326900090825802e-01
4.596563873410559609e-01
4.369987065729219466e-01
7.174929503707971890e-01
4.673938670039206045e-01
4.901076534551975783e-01
4.369987065729219466e-01
7.174929503707971890e-01
4.673938670039206045e-01
4.901076534551975783e-01
5.630012933252146468e-01
2.825070494509418495e-01
5.326061328250943916e-01
5.098923467921849806e-01
5.630012933252146468e-01
2.825070494509418495e-01
5.326061328250943916e-01
5.098923467921849806e-01
5.000423517030867515e-01
4.518577650110273680e-01
5.428065914638864342e-01
5.051185666648052575e-01
5.000423517030867515e-01
4.518577650110273680e-01
5.428065914638864342e-01
5.051185666648052575e-01
4.999576483801320137e-01
5.481422353254856716e-01
4.571934084292479383e-01
4.948814332697111240e-01
4.999576483801320137e-01
5.481422353254856716e-01
4.571934084292479383e-01
4.948814332697111240e-01
5.182407599545513222e-01
5.115986662226532644e-01
5.101948536821510061e-01
5.147142219670968188e-01
5.182407599545513222e-01
5.147142219670968188e-01
5.115986662226532644e-01
5.101948536821510061e-01
4.817592405479445006e-01
4.884013345508719794e-01
4.898051463997035171e-01
4.852857785667765711e-01
4.817592405479445006e-01
4.884013345508719794e-01
4.898051463997035171e-01
4.852857785667765711e-01
5.492054927399294684e-01
5.399769504801952280e-01
5.354941504247108242e-01
5.497179937337932643e-01
5.492054927399294684e-01
5.354941504247108242e-01
5.399769504801952280e-01
5.497179937337932643e-01
4.507945072073198389e-01
4.600230498181190342e-01
4.645058495225384831e-01
4.502820058896759292e-01
4.507945072073198389e-01
4.645058495225384831e-01
4.600230498181190342e-01
4.502820058896759292e-01
6.434080477520183194e-01
6.409325808581343153e-01
5.865397155248501804e-01
6.454854522908135550e-01
6.434080477520183194e-01
6.409325808581343153e-01
5.865397155248501804e-01
6.454854522908135550e-01
3.565919516731810290e-01
3.590674187544209417e-01
4.134602841804735363e-01
3.545145472562580835e-01
3.565919516731810290e-01
3.590674187544209417e-01
4.134602841804735363e-01
3.545145472562580835e-01
5.101131982082733884e-01
5.800863644144556019e-01
4.610014461468381342e-01
5.101131982082733884e-01
6.155387358230655082e-01
5.800863644144556019e-01
4.610014461468381342e-01
6.155387358230655082e-01
4.898868020318332128e-01
4.199136361712589860e-01
5.389985533838625997e-01
4.199136361712589860e-01
3.844612649263581261e-01
4.898868020318332128e-01
5.389985533838625997e-01
3.844612649263581261e-01
5.454732111411431106e-01
5.087029386827452981e-01
5.299796130243521475e-01
5.786546121894389216e-01
5.454732111411431106e-01
5.087029386827452981e-01
5.299796130243521475e-01
5.786546121894389216e-01
4.545267889761817059e-01
4.912970612481331045e-01
4.700203869306278648e-01
4.213453875536288251e-01
4.545267889761817059e-01
4.912970612481331045e-01
4.700203869306278648e-01
4.213453875536288251e-01
5.180555827209900599e-01
5.143389149434369756e-01
5.120433014635636937e-01
5.130914189994655317e-01
5.180555827209900599e-01
5.143389149434369756e-01
5.120433014635636937e-01
4.819444178147023194e-01
5.130914189994655317e-01
4.856610854621976614e-01
4.879566981417156057e-01
4.869085810805700021e-01
4.819444178147023194e-01
4.856610854621976614e-01
4.879566981417156057e-01
4.869085810805700021e-01
5.116586241656477796e-01
4.902243747119428008e-01
5.432470625728456071e-01
5.065152546530953259e-01
5.116586241656477796e-01
4.902243747119428008e-01
5.432470625728456071e-01
5.065152546530953259e-01
4.883413757474954764e-01
5.097756248278528801e-01
4.567529370924603427e-01
4.934847447575521073e-01
4.883413757474954764e-01
5.097756248278528801e-01
4.567529370924603427e-01
4.934847447575521073e-01
5.222565293015577481e-01
5.099744840645143995e-01
5.222299467372977233e-01
5.506383768515661359e-01
5.222299467372977233e-01
5.222565293015577481e-01
5.506383768515661359e-01
5.099744840645143995e-01
4.777700536833435763e-01
4.777434698294200643e-01
4.493616234030923806e-01
4.900255163761357835e-01
4.777700536833435763e-01
4.777434698294200643e-01
4.493616234030923806e-01
4.900255163761357835e-01
5.079131181082630064e-01
4.845593901554821059e-01
4.958616349977091886e-01
5.105433108801662456e-01
5.079131181082630064e-01
4.845593901554821059e-01
4.958616349977091886e-01
5.105433108801662456e-01
4.920868814551795367e-01
5.154406096335151233e-01
5.041383650059287902e-01
4.894566890507121570e-01
4.920868814551795367e-01
5.154406096335151233e-01
5.041383650059287902e-01
4.894566890507121570e-01
5.356005977268978313e-01
5.210504329261311796e-01
5.282055921679784660e-01
5.252331463170776260e-01
5.356005977268978313e-01
5.210504329261311796e-01
5.282055921679784660e-01
5.252331463170776260e-01
4.643994025050233176e-01
4.789495667187111394e-01
4.717944076942330867e-01
4.747668542140672798e-01
4.643994025050233176e-01
4.789495667187111394e-01
4.717944076942330867e-01
4.747668542140672798e-01
5.345270448269729968e-01
4.990665457917202730e-01
5.312152008596058295e-01
5.463663124351114675e-01
5.345270448269729968e-01
4.990665457917202730e-01
5.312152008596058295e-01
5.463663124351114675e-01
4.654729556373240484e-01
4.687847994505318638e-01
5.009334547530670534e-01
4.536336873511572776e-01
4.654729556373240484e-01
5.009334547530670534e-01
4.687847994505318638e-01
4.536336873511572776e-01
6.358402940622909227e-01
6.156233237343258224e-01
6.240413350024027750e-01
6.393143913574022008e-01
6.358402940622909227e-01
6.156233237343258224e-01
6.240413350024027750e-01
3.641597061578067951e-01
6.393143913574022008e-01
3.843766760946891736e-01
3.606856076366966590e-01
3.843766760946891736e-01
3.759586648011463694e-01
3.641597061578067951e-01
3.759586648011463694e-01
3.606856076366966590e-01
4.840984542242949829e-01
6.080507863298407756e-01
5.100165243857190944e-01
5.085104590289120097e-01
4.840984542242949829e-01
6.080507863298407756e-01
5.100165243857190944e-01
5.085104590289120097e-01
5.159015459139482118e-01
3.919492137829365674e-01
4.899834761345118750e-01
4.914895405581773957e-01
5.159015459139482118e-01
3.919492137829365674e-01
4.899834761345118750e-01
4.914895405581773957e-01
5.274483438538482005e-01
5.400225436046639516e-01
5.274483438538482005e-01
4.797281046394346049e-01
5.580048634797094564e-01
4.797281046394346049e-01
5.400225436046639516e-01
4.725516558246454224e-01
5.580048634797094564e-01
5.202718948967230972e-01
4.599774559051184042e-01
4.419951365298402379e-01
4.725516558246454224e-01
5.202718948967230972e-01
4.599774559051184042e-01
4.419951365298402379e-01
5.289183062259326107e-01
5.232285152678741724e-01
5.324595978827346698e-01
5.288877082339240587e-01
5.289183062259326107e-01
5.232285152678741724e-01
5.324595978827346698e-01
5.288877082339240587e-01
4.710816937540585059e-01
4.767714850540869520e-01
4.675404022809743765e-01
4.711122911703569116e-01
4.710816937540585059e-01
4.767714850540869520e-01
4.675404022809743765e-01
4.711122911703569116e-01
5.334338029047103191e-01
5.252681204806322057e-01
5.268026551811999525e-01
5.251993694123484602e-01
5.334338029047103191e-01
5.252681204806322057e-01
5.268026551811999525e-01
5.251993694123484602e-01
4.665661972526322643e-01
4.747318795130013314e-01
4.731973438078966865e-01
4.748006301874738710e-01
4.665661972526322643e-01
4.747318795130013314e-01
4.731973438078966865e-01
4.748006301874738710e-01
6.028675731540715788e-01
4.035370003366551828e-01
3.975005654283449985e-01
5.958860646424000151e-01
6.028675731540715788e-01
4.035370003366551828e-01
3.975005654283449985e-01
5.958860646424000151e-01
3.971324267149611842e-01
5.964629992886330001e-01
6.024994348117616028e-01
4.041139354521874338e-01
3.971324267149611842e-01
5.964629992886330001e-01
6.024994348117616028e-01
4.041139354521874338e-01
6.188611371071601752e-01
6.333656612750928616e-01
6.254933307100145612e-01
6.369843366264831275e-01
6.333656612750928616e-01
6.188611371071601752e-01
6.254933307100145612e-01
3.666343389559187926e-01
6.369843366264831275e-01
3.745066697192669380e-01
3.811388624162646011e-01
3.666343389559187926e-01
3.630156634535524063e-01
3.811388624162646011e-01
3.745066697192669380e-01
3.630156634535524063e-01
5.014636204141424969e-01
4.962570051211514510e-01
4.979176289780298248e-01
5.045968788035679609e-01
5.014636204141424969e-01
4.962570051211514510e-01
4.979176289780298248e-01
5.045968788035679609e-01
4.985363796877209097e-01
5.037429938602144830e-01
5.020823715167352930e-01
4.954031212764675729e-01
4.985363796877209097e-01
5.037429938602144830e-01
5.020823715167352930e-01
4.954031212764675729e-01
5.332048923773982096e-01
5.200878538435063092e-01
5.174212057845579693e-01
5.418864982239028905e-01
5.332048923773982096e-01
5.200878538435063092e-01
5.174212057845579693e-01
5.418864982239028905e-01
4.667951076007739175e-01
4.799121456489956472e-01
4.825787947065691696e-01
4.825787947065691696e-01
4.581135014977917308e-01
4.667951076007739175e-01
4.799121456489956472e-01
4.581135014977917308e-01
5.067651767640199978e-01
4.785072531644800620e-01
5.144221560649384628e-01
4.998225335652932699e-01
5.067651767640199978e-01
4.785072531644800620e-01
5.144221560649384628e-01
4.998225335652932699e-01
4.932348235947756621e-01
5.214927468173300440e-01
4.855778435294269002e-01
5.001774660345290613e-01
4.932348235947756621e-01
5.214927468173300440e-01
4.855778435294269002e-01
5.001774660345290613e-01
5.009264005902878125e-01
4.651872483450461004e-01
5.321911121759512753e-01
5.008111286665553052e-01
5.009264005902878125e-01
4.651872483450461004e-01
5.321911121759512753e-01
5.008111286665553052e-01
4.990735986480103747e-01
5.348127515089799999e-01
4.678088879836650449e-01
4.991888713802836719e-01
4.990735986480103747e-01
5.348127515089799999e-01
4.678088879836650449e-01
4.991888713802836719e-01
5.207202667988894973e-01
5.118190260782284895e-01
5.103365207519345859e-01
5.207202667988894973e-01
5.124882017644267762e-01
5.103365207519345859e-01
5.118190260782284895e-01
5.124882017644267762e-01
4.792797332511327113e-01
4.881809740586504631e-01
4.896634796905345866e-01
4.875117986007353466e-01
4.896634796905345866e-01
4.792797332511327113e-01
4.881809740586504631e-01
4.875117986007353466e-01
6.408715978359396104e-01
6.360618889029865386e-01
5.953899193900724640e-01
6.447480805381928803e-01
6.408715978359396104e-01
6.360618889029865386e-01
5.953899193900724640e-01
6.447480805381928803e-01
3.591284021968021989e-01
3.639381108841917012e-01
4.046100804662273731e-01
3.552519196782668587e-01
3.591284021968021989e-01
3.639381108841917012e-01
4.046100804662273731e-01
3.552519196782668587e-01
6.418342193155694986e-01
6.033814980846727849e-01
6.426487832532075117e-01
6.244574741458563949e-01
6.418342193155694986e-01
6.033814980846727849e-01
6.426487832532075117e-01
6.244574741458563949e-01
3.581657805243594339e-01
3.573512162583938334e-01
3.966185014323855285e-01
3.581657805243594339e-01
3.755425257750175660e-01
3.966185014323855285e-01
3.573512162583938334e-01
3.755425257750175660e-01
5.971614040354324970e-01
6.930574060115759494e-01
5.769419042990193702e-01
6.479654685026616789e-01
5.971614040354324970e-01
6.930574060115759494e-01
5.769419042990193702e-01
6.479654685026616789e-01
4.028385957026330288e-01
3.069425941102963407e-01
4.230580955008917954e-01
3.520345318011095515e-01
4.028385957026330288e-01
3.069425941102963407e-01
4.230580955008917954e-01
3.520345318011095515e-01
6.069785913859959692e-01
4.003465352616331074e-01
3.954782961118326057e-01
5.979188926030474249e-01
6.069785913859959692e-01
4.003465352616331074e-01
3.954782961118326057e-01
5.979188926030474249e-01
3.930214083702594507e-01
5.996534641417383682e-01
6.045217036589747295e-01
4.020811077280086465e-01
3.930214083702594507e-01
5.996534641417383682e-01
6.045217036589747295e-01
4.020811077280086465e-01
5.409716929489150061e-01
5.256672616396826925e-01
4.979683485771602136e-01
5.382123242534362362e-01
5.409716929489150061e-01
5.256672616396826925e-01
4.979683485771602136e-01
5.382123242534362362e-01
4.590283076258856454e-01
4.743327388450779836e-01
5.020316518684921903e-01
4.617876758638885804e-01
4.590283076258856454e-01
4.743327388450779836e-01
5.020316518684921903e-01
4.617876758638885804e-01
6.233978377813400584e-01
6.374346515717661532e-01
6.236436551184851851e-01
6.299763862680265447e-01
6.233978377813400584e-01
6.374346515717661532e-01
6.236436551184851851e-01
6.299763862680265447e-01
3.766021623041524435e-01
3.625653477320156526e-01
3.763563448301283643e-01
3.700236144650261849e-01
3.766021623041524435e-01
3.625653477320156526e-01
3.763563448301283643e-01
3.700236144650261849e-01
5.277006126434571343e-01
5.284537571105829556e-01
5.235280899087229045e-01
5.302403566711291205e-01
5.277006126434571343e-01
5.284537571105829556e-01
5.235280899087229045e-01
5.302403566711291205e-01
4.722993876184773399e-01
4.715462430822299211e-01
4.764719095082909917e-01
4.697596427540702280e-01
4.722993876184773399e-01
4.715462430822299211e-01
4.764719095082909917e-01
4.697596427540702280e-01
5.206496950468135765e-01
5.018327799862163374e-01
5.144656538122944767e-01
5.196605614000873175e-01
5.206496950468135765e-01
5.144656538122944767e-01
5.018327799862163374e-01
5.196605614000873175e-01
4.793503047621925361e-01
4.855343464223551564e-01
4.981672197427542415e-01
4.803394382961414522e-01
4.793503047621925361e-01
4.855343464223551564e-01
4.981672197427542415e-01
4.803394382961414522e-01
5.373102193047998298e-01
4.910611684213108674e-01
4.947771479505718162e-01
5.365963557333088829e-01
5.373102193047998298e-01
4.910611684213108674e-01
4.947771479505718162e-01
5.365963557333088829e-01
4.626897811185699538e-01
5.089388315441283339e-01
5.052228525050850294e-01
4.626897811185699538e-01
4.634036447027938266e-01
5.089388315441283339e-01
5.052228525050850294e-01
4.634036447027938266e-01
5.203593082078441512e-01
4.997748417554248590e-01
5.128324969264212996e-01
5.209115470206597820e-01
5.203593082078441512e-01
4.997748417554248590e-01
5.128324969264212996e-01
5.209115470206597820e-01
4.796406922687310725e-01
5.002251586738566402e-01
4.871675032300117891e-01
4.790884534195356537e-01
4.796406922687310725e-01
5.002251586738566402e-01
4.871675032300117891e-01
4.790884534195356537e-01
6.178536812280981394e-01
6.349688842879004369e-01
6.280816269813840336e-01
6.332835238122243027e-01
6.280816269813840336e-01
6.332835238122243027e-01
6.349688842879004369e-01
6.178536812280981394e-01
3.719183729986070830e-01
3.650311153396614827e-01
3.821463184431195259e-01
3.667164761918684235e-01
3.719183729986070830e-01
3.650311153396614827e-01
3.667164761918684235e-01
3.821463184431195259e-01
6.416063656488404376e-01
6.427987619426858146e-01
5.869269098275253782e-01
6.451563657628867077e-01
6.416063656488404376e-01
6.427987619426858146e-01
5.869269098275253782e-01
6.451563657628867077e-01
3.583936343238747213e-01
3.572012375079793856e-01
4.130730900433263741e-01
3.548436346063681412e-01
3.583936343238747213e-01
3.572012375079793856e-01
4.130730900433263741e-01
3.548436346063681412e-01
5.198987202993521350e-01
5.116929288842584356e-01
5.034912750461444375e-01
5.213618524303456070e-01
5.198987202993521350e-01
5.116929288842584356e-01
5.034912750461444375e-01
5.213618524303456070e-01
4.801012792459005141e-01
4.883070710884567234e-01
4.965087241807850660e-01
4.786381478452312876e-01
4.801012792459005141e-01
4.883070710884567234e-01
4.965087241807850660e-01
4.786381478452312876e-01
6.314579772952129133e-01
6.226050746190594509e-01
6.321586269755243848e-01
6.255554454251068819e-01
6.314579772952129133e-01
6.226050746190594509e-01
6.255554454251068819e-01
6.321586269755243848e-01
3.685420229194278363e-01
3.773949256374180550e-01
3.744445546180941164e-01
3.678413733969136956e-01
3.685420229194278363e-01
3.773949256374180550e-01
3.744445546180941164e-01
3.678413733969136956e-01
5.340560378226655303e-01
5.242008831737621222e-01
5.243002694396636798e-01
5.271235440059172106e-01
5.340560378226655303e-01
5.242008831737621222e-01
5.243002694396636798e-01
5.271235440059172106e-01
4.757991168849002861e-01
4.659439620477314747e-01
4.728764557776230504e-01
4.756997310159931658e-01
4.659439620477314747e-01
4.757991168849002861e-01
4.756997310159931658e-01
4.728764557776230504e-01
5.136844365806609858e-01
5.486683601739059668e-01
4.859473256583441980e-01
5.571917105735337827e-01
5.136844365806609858e-01
5.486683601739059668e-01
4.859473256583441980e-01
5.571917105735337827e-01
4.863155646926315967e-01
4.513316402626514900e-01
5.140526747964031529e-01
4.428082893937244080e-01
4.863155646926315967e-01
4.513316402626514900e-01
5.140526747964031529e-01
4.428082893937244080e-01
5.774856040079612285e-01
5.476443018633290194e-01
5.488811642662767554e-01
5.552689804935653228e-01
5.476443018633290194e-01
5.774856040079612285e-01
5.488811642662767554e-01
5.552689804935653228e-01
4.523556982458103448e-01
4.225143965850293171e-01
4.511188357864739373e-01
4.447310199047933565e-01
4.523556982458103448e-01
4.225143965850293171e-01
4.511188357864739373e-01
4.447310199047933565e-01
4.908588353164304863e-01
4.642064318454686145e-01
4.892062165008610464e-01
5.543139970786796766e-01
4.908588353164304863e-01
4.642064318454686145e-01
5.543139970786796766e-01
4.892062165008610464e-01
5.091411644498293754e-01
5.357935681490744173e-01
4.456860027225957310e-01
5.107937832012794388e-01
5.091411644498293754e-01
5.357935681490744173e-01
4.456860027225957310e-01
5.107937832012794388e-01
5.622740628195970203e-01
4.096494439581874758e-01
5.733374341416492825e-01
5.166974082058004569e-01
5.622740628195970203e-01
4.096494439581874758e-01
5.733374341416492825e-01
5.166974082058004569e-01
4.377259367538499646e-01
5.903505558653705521e-01
4.266625658829070744e-01
4.833025916213955497e-01
4.377259367538499646e-01
5.903505558653705521e-01
4.266625658829070744e-01
4.833025916213955497e-01
5.193927950022043660e-01
4.971442049954930553e-01
5.324660130681877490e-01
5.070631230046274140e-01
5.193927950022043660e-01
4.971442049954930553e-01
5.324660130681877490e-01
5.070631230046274140e-01
4.806072045157634420e-01
5.028557956738950452e-01
4.675339868244918762e-01
4.929368771718145581e-01
4.806072045157634420e-01
5.028557956738950452e-01
4.675339868244918762e-01
4.929368771718145581e-01
5.149464522910420783e-01
4.986151622124452842e-01
5.256700932150124572e-01
5.136603247360653768e-01
5.256700932150124572e-01
5.149464522910420783e-01
4.986151622124452842e-01
5.136603247360653768e-01
4.850535479881727952e-01
5.013848372327629477e-01
4.743299068823034759e-01
4.863396754817586043e-01
4.850535479881727952e-01
4.743299068823034759e-01
5.013848372327629477e-01
4.863396754817586043e-01
5.593877293486002600e-01
5.615683743380941451e-01
5.520926813642290654e-01
5.577219934439199278e-01
5.593877293486002600e-01
5.615683743380941451e-01
5.520926813642290654e-01
5.577219934439199278e-01
4.406122704822337255e-01
4.384316257201135159e-01
4.479073190814233385e-01
4.422780058812350035e-01
4.406122704822337255e-01
4.384316257201135159e-01
4.479073190814233385e-01
4.422780058812350035e-01
5.363612298478983575e-01
5.231515374503032945e-01
5.268546009201600100e-01
5.246263470139638230e-01
5.363612298478983575e-01
5.231515374503032945e-01
5.268546009201600100e-01
5.246263470139638230e-01
4.636387701698367891e-01
4.768484619958144322e-01
4.731453990193585923e-01
4.753736524075975467e-01
4.636387701698367891e-01
4.768484619958144322e-01
4.731453990193585923e-01
4.753736524075975467e-01
6.263089538515487220e-01
6.385069700227177236e-01
6.171250815505118226e-01
6.329997401689979597e-01
6.263089538515487220e-01
6.385069700227177236e-01
6.171250815505118226e-01
6.329997401689979597e-01
3.736910465700020723e-01
3.614930295889280387e-01
3.828749182202955126e-01
3.670002594917605165e-01
3.736910465700020723e-01
3.614930295889280387e-01
3.828749182202955126e-01
3.670002594917605165e-01
5.330365399840957252e-01
5.273952692950842902e-01
5.243473492173507111e-01
5.273952692950842902e-01
5.293231646519416245e-01
5.330365399840957252e-01
5.243473492173507111e-01
5.293231646519416245e-01
4.669634592646616511e-01
4.726047303101950092e-01
4.756526507371745538e-01
4.706768355208623689e-01
4.669634592646616511e-01
4.726047303101950092e-01
4.756526507371745538e-01
4.706768355208623689e-01
5.146984197981510079e-01
5.047970570421966841e-01
5.193692366810864769e-01
5.150756175826245453e-01
5.146984197981510079e-01
5.047970570421966841e-01
5.193692366810864769e-01
5.150756175826245453e-01
4.853015802782465471e-01
4.952029430060065351e-01
4.806307632866264612e-01
4.849243829230545089e-01
4.853015802782465471e-01
4.952029430060065351e-01
4.806307632866264612e-01
4.849243829230545089e-01
5.215251946506214153e-01
4.762668976231907436e-01
5.746094472538061382e-01
4.846013838814542396e-01
5.215251946506214153e-01
4.762668976231907436e-01
5.746094472538061382e-01
4.846013838814542396e-01
4.784748058996228792e-01
5.237331024518425693e-01
4.253905526279595506e-01
5.153986161017201084e-01
4.784748058996228792e-01
5.237331024518425693e-01
4.253905526279595506e-01
5.153986161017201084e-01
5.437546515759095200e-01
5.430815319004977937e-01
5.415783850239677122e-01
5.414218886990056490e-01
5.437546515759095200e-01
5.430815319004977937e-01
5.415783850239677122e-01
5.414218886990056490e-01
4.562453486878439435e-01
4.569184688289169571e-01
4.584216147522965912e-01
4.585781113164557610e-01
4.562453486878439435e-01
4.569184688289169571e-01
4.584216147522965912e-01
4.585781113164557610e-01
5.326793927210928814e-01
5.268371284919339814e-01
5.284570473786516231e-01
5.231582972064643400e-01
5.326793927210928814e-01
5.268371284919339814e-01
5.284570473786516231e-01
5.231582972064643400e-01
4.673206069246589323e-01
4.731628709769211127e-01
4.715429525099352759e-01
4.768417033819787321e-01
4.673206069246589323e-01
4.731628709769211127e-01
4.715429525099352759e-01
4.768417033819787321e-01
5.210288623493397608e-01
4.968046394769771723e-01
5.282278804388624849e-01
5.102347906595241511e-01
5.210288623493397608e-01
4.968046394769771723e-01
5.282278804388624849e-01
5.102347906595241511e-01
4.789711369867291069e-01
5.031953598918335047e-01
4.717721198558137985e-01
4.897652094296063296e-01
4.789711369867291069e-01
5.031953598918335047e-01
4.717721198558137985e-01
4.897652094296063296e-01
5.185850572706840467e-01
4.993476377312617842e-01
5.340338384485221468e-01
5.536780386828468181e-01
5.185850572706840467e-01
5.340338384485221468e-01
5.536780386828468181e-01
4.814149428821110632e-01
4.993476377312617842e-01
4.659661618243262637e-01
5.006523626070702448e-01
4.463219613571709488e-01
4.814149428821110632e-01
4.659661618243262637e-01
5.006523626070702448e-01
4.463219613571709488e-01
5.292563998887089838e-01
4.926667854110746703e-01
5.126125825172493933e-01
5.201418779729465314e-01
5.292563998887089838e-01
4.926667854110746703e-01
5.126125825172493933e-01
5.201418779729465314e-01
4.707436000398956821e-01
5.073332143601874122e-01
4.873874179852464295e-01
4.798581221439235378e-01
4.707436000398956821e-01
5.073332143601874122e-01
4.873874179852464295e-01
4.798581221439235378e-01
4.850532617811040836e-01
4.766465780066937441e-01
5.523734039911687432e-01
4.908152396210425650e-01
4.850532617811040836e-01
4.766465780066937441e-01
5.523734039911687432e-01
4.908152396210425650e-01
5.149467375358653953e-01
5.233534220019464556e-01
4.476265965472521202e-01
5.091847603007408907e-01
5.149467375358653953e-01
5.233534220019464556e-01
4.476265965472521202e-01
5.091847603007408907e-01
5.573869573313459114e-01
5.280011258714694122e-01
5.405161567232426023e-01
5.378325224723994324e-01
5.280011258714694122e-01
5.573869573313459114e-01
5.405161567232426023e-01
5.378325224723994324e-01
4.719988741726410808e-01
4.426130433289472421e-01
4.594838427806280379e-01
4.621674773688937421e-01
4.719988741726410808e-01
4.426130433289472421e-01
4.594838427806280379e-01
4.621674773688937421e-01
5.076953706070526096e-01
4.806198917954134231e-01
5.100440061655717727e-01
5.007642225705239980e-01
5.076953706070526096e-01
4.806198917954134231e-01
5.100440061655717727e-01
4.923046288240584545e-01
5.007642225705239980e-01
5.193801088316831738e-01
4.899559934628996416e-01
4.992357775386153662e-01
4.923046288240584545e-01
5.193801088316831738e-01
4.899559934628996416e-01
4.992357775386153662e-01
5.496912590915599139e-01
5.086284496501320973e-01
5.271162614135391777e-01
5.264591254108381690e-01
5.496912590915599139e-01
5.086284496501320973e-01
5.271162614135391777e-01
5.264591254108381690e-01
4.503087414977926528e-01
4.913715502007107716e-01
4.728837383554491680e-01
4.735408748674672097e-01
4.503087414977926528e-01
4.913715502007107716e-01
4.728837383554491680e-01
4.735408748674672097e-01
4.998786322184969322e-01
4.564225590684145573e-01
5.471237167193976347e-01
4.972001308988183155e-01
4.998786322184969322e-01
4.564225590684145573e-01
5.471237167193976347e-01
4.972001308988183155e-01
5.001213684890899458e-01
5.435774408424549620e-01
4.528762828649632866e-01
5.027998689292871859e-01
5.001213684890899458e-01
5.435774408424549620e-01
4.528762828649632866e-01
5.027998689292871859e-01
4.958643345626114751e-01
5.485215984735987149e-01
5.288210677108509117e-01
4.764838889677776024e-01
4.958643345626114751e-01
5.288210677108509117e-01
5.485215984735987149e-01
4.764838889677776024e-01
5.041356653619004646e-01
4.711789327811857220e-01
4.514784016819248791e-01
5.235161110431363340e-01
4.711789327811857220e-01
5.041356653619004646e-01
4.514784016819248791e-01
5.235161110431363340e-01
6.425934771109496069e-01
6.011454577264885302e-01
6.564279331810212170e-01
6.204108304550572939e-01
6.425934771109496069e-01
6.011454577264885302e-01
6.564279331810212170e-01
6.204108304550572939e-01
3.574065222451281443e-01
3.988545419874753861e-01
3.435720666998349770e-01
3.795891693971498171e-01
3.574065222451281443e-01
3.988545419874753861e-01
3.435720666998349770e-01
3.795891693971498171e-01
6.046483653390168911e-01
6.572632168499694671e-01
6.516083855203760322e-01
6.056399937369860709e-01
6.046483653390168911e-01
6.572632168499694671e-01
6.516083855203760322e-01
6.056399937369860709e-01
3.953516347355616745e-01
3.427367832955496851e-01
3.483916144705290208e-01
3.943600065103964880e-01
3.953516347355616745e-01
3.427367832955496851e-01
3.483916144705290208e-01
3.943600065103964880e-01
6.397144811144244159e-01
3.096666805486165686e-01
5.768515007293899544e-01
4.836407768216304248e-01
6.397144811144244159e-01
3.096666805486165686e-01
5.768515007293899544e-01
4.836407768216304248e-01
3.602855183271458372e-01
6.903333191658020951e-01
4.231484998363157501e-01
5.163592226836044574e-01
3.602855183271458372e-01
6.903333191658020951e-01
4.231484998363157501e-01
5.163592226836044574e-01
5.384137209421169246e-01
5.404561006753283436e-01
5.421727144957912969e-01
5.453890496855819947e-01
5.384137209421169246e-01
5.404561006753283436e-01
5.421727144957912969e-01
5.453890496855819947e-01
4.615862795844805078e-01
4.595438998676399933e-01
4.578272854823808302e-01
4.546109502407489344e-01
4.615862795844805078e-01
4.595438998676399933e-01
4.578272854823808302e-01
4.546109502407489344e-01
5.013486911539075663e-01
5.311227929360029520e-01
5.185642830747383414e-01
5.035670775887410855e-01
5.311227929360029520e-01
5.013486911539075663e-01
5.035670775887410855e-01
5.185642830747383414e-01
4.688772070021514082e-01
4.986513086987542920e-01
4.964329219310457120e-01
4.688772070021514082e-01
4.814357174927863525e-01
4.986513086987542920e-01
4.964329219310457120e-01
4.814357174927863525e-01
4.868557295026221254e-01
4.761347626749738993e-01
5.540135616624866088e-01
4.882739565209703869e-01
4.868557295026221254e-01
4.761347626749738993e-01
5.540135616624866088e-01
5.238652367561371648e-01
4.882739565209703869e-01
5.117260436472861329e-01
5.131442705501285673e-01
4.459864382670275518e-01
5.131442705501285673e-01
5.238652367561371648e-01
4.459864382670275518e-01
5.117260436472861329e-01
5.711234392656479031e-01
4.470311081458930857e-01
5.170012561793555506e-01
4.588820016870158724e-01
5.711234392656479031e-01
4.470311081458930857e-01
4.588820016870158724e-01
5.170012561793555506e-01
4.288765608944231644e-01
5.529688908209209330e-01
4.829987446828454267e-01
5.411179982002067845e-01
4.288765608944231644e-01
5.529688908209209330e-01
4.829987446828454267e-01
5.411179982002067845e-01
5.010083921433761134e-01
4.960519086744170636e-01
5.133933889437685139e-01
4.898246478524015401e-01
5.010083921433761134e-01
4.960519086744170636e-01
5.133933889437685139e-01
4.898246478524015401e-01
4.989916088024983765e-01
5.039480913364968728e-01
4.866066116192087065e-01
5.101753524304513121e-01
4.989916088024983765e-01
5.039480913364968728e-01
4.866066116192087065e-01
5.101753524304513121e-01
5.159326373395742849e-01
5.041878175397869200e-01
4.999386678791779559e-01
5.336788131171488203e-01
5.159326373395742849e-01
5.041878175397869200e-01
4.999386678791779559e-01
5.336788131171488203e-01
4.840673627149953973e-01
4.958121819981897715e-01
5.000613316478847992e-01
4.663211863044125494e-01
4.840673627149953973e-01
4.958121819981897715e-01
5.000613316478847992e-01
4.663211863044125494e-01
5.037089998804731295e-01
5.367513361161400098e-01
4.171068158539128490e-01
5.955728757726319600e-01
4.171068158539128490e-01
5.037089998804731295e-01
5.367513361161400098e-01
5.955728757726319600e-01
4.962910001195268705e-01
4.632486636473913677e-01
5.828931838768767193e-01
4.044271246239077300e-01
4.962910001195268705e-01
4.632486636473913677e-01
5.828931838768767193e-01
4.044271246239077300e-01
5.733996857306919992e-01
5.156283564788282092e-01
5.369149632811058837e-01
5.439412308501232474e-01
5.733996857306919992e-01
5.156283564788282092e-01
5.369149632811058837e-01
5.439412308501232474e-01
4.266003145703507471e-01
4.843716436284921656e-01
4.630850368034771236e-01
4.560587690025386109e-01
4.266003145703507471e-01
4.843716436284921656e-01
4.630850368034771236e-01
4.560587690025386109e-01
5.807193226596609748e-01
5.007146733378249337e-01
5.545178517891145020e-01
5.382882070834966726e-01
5.807193226596609748e-01
5.007146733378249337e-01
5.545178517891145020e-01
5.382882070834966726e-01
4.192806767300680804e-01
4.992853266494421405e-01
4.454821486569926492e-01
4.617117921943645342e-01
4.192806767300680804e-01
4.992853266494421405e-01
4.454821486569926492e-01
4.617117921943645342e-01
5.427951356959965779e-01
5.490046925406204537e-01
5.062838144176566857e-01
5.621390419883027789e-01
5.062838144176566857e-01
5.427951356959965779e-01
5.490046925406204537e-01
5.621390419883027789e-01
4.572048643231028109e-01
4.378609576679082238e-01
4.509953072238204186e-01
4.572048643231028109e-01
4.937161855023077806e-01
4.509953072238204186e-01
4.937161855023077806e-01
4.378609576679082238e-01
5.329730818016287230e-01
5.575740668032267422e-01
5.331510665555470041e-01
5.417454260027625423e-01
5.575740668032267422e-01
5.329730818016287230e-01
5.331510665555470041e-01
5.417454260027625423e-01
4.670269187963640434e-01
4.424259330276072433e-01
4.668489334726473317e-01
4.582545740749992547e-01
4.670269187963640434e-01
4.424259330276072433e-01
4.668489334726473317e-01
4.582545740749992547e-01
5.075933929929306032e-01
5.140643533404727350e-01
4.562052716619291459e-01
5.199047173473445582e-01
5.075933929929306032e-01
5.140643533404727350e-01
4.562052716619291459e-01
5.199047173473445582e-01
4.924066065359511413e-01
4.859356466431563604e-01
5.437947286209237063e-01
4.800952821633472922e-01
4.924066065359511413e-01
4.859356466431563604e-01
5.437947286209237063e-01
4.800952821633472922e-01
4.957826167583334609e-01
4.866404905696981587e-01
5.196092938085712376e-01
4.923169795606554544e-01
4.957826167583334609e-01
4.866404905696981587e-01
5.196092938085712376e-01
4.923169795606554544e-01
5.042173831843683729e-01
5.133595092220275546e-01
4.803907066725514596e-01
5.076830203552162857e-01
5.042173831843683729e-01
5.133595092220275546e-01
4.803907066725514596e-01
5.076830203552162857e-01
5.072229755951411789e-01
5.405142049157802830e-01
4.970033720464925864e-01
5.090602957061491907e-01
5.405142049157802830e-01
5.072229755951411789e-01
4.970033720464925864e-01
5.090602957061491907e-01
4.927770243793929694e-01
4.594857947013224475e-01
5.029966281381348381e-01
4.909397044993966119e-01
4.927770243793929694e-01
4.594857947013224475e-01
5.029966281381348381e-01
4.909397044993966119e-01
4.868225911600347899e-01
6.629075757514328870e-01
4.070327500903658802e-01
6.110659939795368700e-01
4.868225911600347899e-01
6.629075757514328870e-01
4.070327500903658802e-01
6.110659939795368700e-01
5.131774081542062049e-01
3.370924240521162574e-01
5.929672501874847512e-01
3.889340062032715650e-01
5.131774081542062049e-01
3.370924240521162574e-01
5.929672501874847512e-01
3.889340062032715650e-01
5.384253645315766335e-01
5.671689622759004124e-01
5.427137680635496508e-01
5.767936619486135896e-01
5.384253645315766335e-01
5.671689622759004124e-01
5.427137680635496508e-01
5.767936619486135896e-01
4.615746350646077190e-01
4.328310382625204511e-01
4.572862317982071545e-01
4.232063384806679096e-01
4.615746350646077190e-01
4.328310382625204511e-01
4.572862317982071545e-01
4.232063384806679096e-01
5.103993453885777853e-01
5.117051113047637045e-01
4.898015501566987950e-01
5.403932446133694611e-01
5.103993453885777853e-01
5.117051113047637045e-01
4.898015501566987950e-01
5.403932446133694611e-01
4.896006554554332979e-01
4.882948893682623748e-01
5.101984496832301375e-01
4.596067552229214925e-01
4.896006554554332979e-01
4.882948893682623748e-01
5.101984496832301375e-01
4.596067552229214925e-01
5.214393840215052478e-01
5.295375137411610922e-01
5.426567662234447198e-01
5.174845413348521106e-01
5.214393840215052478e-01
5.295375137411610922e-01
5.426567662234447198e-01
5.174845413348521106e-01
4.785606158566224622e-01
4.704624857386079384e-01
4.573432343477179529e-01
4.825154590071178973e-01
4.785606158566224622e-01
4.704624857386079384e-01
4.573432343477179529e-01
4.825154590071178973e-01
5.289357459587336052e-01
5.250342731069395086e-01
5.311883188451247406e-01
5.274595455866801785e-01
5.289357459587336052e-01
5.250342731069395086e-01
5.311883188451247406e-01
5.274595455866801785e-01
4.710642538047977723e-01
4.749657268566807033e-01
4.688116814322711434e-01
4.725404546215941082e-01
4.710642538047977723e-01
4.749657268566807033e-01
4.688116814322711434e-01
4.725404546215941082e-01
5.500309685535285098e-01
5.324770909705875965e-01
5.469872041762755543e-01
5.405944416106649442e-01
5.500309685535285098e-01
5.324770909705875965e-01
5.469872041762755543e-01
5.405944416106649442e-01
4.499690317929889716e-01
4.675229082254190871e-01
4.530127952916700451e-01
4.594055591192045540e-01
4.675229082254190871e-01
4.499690317929889716e-01
4.530127952916700451e-01
4.594055591192045540e-01
5.034411042611282028e-01
4.882237382053062902e-01
5.076133096849844151e-01
5.020796988246729597e-01
5.034411042611282028e-01
4.882237382053062902e-01
5.076133096849844151e-01
5.020796988246729597e-01
4.965588955151361006e-01
5.117762619947825442e-01
4.923866898916458013e-01
4.979203010257151618e-01
4.965588955151361006e-01
5.117762619947825442e-01
4.923866898916458013e-01
4.979203010257151618e-01
6.253656634189610486e-01
6.348234273000343819e-01
6.271895329409744591e-01
6.284464431200831314e-01
6.253656634189610486e-01
6.348234273000343819e-01
6.271895329409744591e-01
6.284464431200831314e-01
3.746343363673076965e-01
3.651765724680444691e-01
3.728104662850455497e-01
3.715535566398102674e-01
3.746343363673076965e-01
3.651765724680444691e-01
3.728104662850455497e-01
3.715535566398102674e-01
6.292182299785054056e-01
6.273913126206025481e-01
6.253112325221081846e-01
6.292182299785054056e-01
6.340823337786787306e-01
6.273913126206025481e-01
6.253112325221081846e-01
6.340823337786787306e-01
3.707817702343163546e-01
3.726086871665756917e-01
3.746887675770267379e-01
3.659176659357399330e-01
3.707817702343163546e-01
3.726086871665756917e-01
3.746887675770267379e-01
3.659176659357399330e-01
5.250770110319535888e-01
4.970078397439010587e-01
5.160697993092071556e-01
5.152774567768574343e-01
5.250770110319535888e-01
4.970078397439010587e-01
5.152774567768574343e-01
5.160697993092071556e-01
4.749229892263429065e-01
5.029921602745162090e-01
4.847225430744401820e-01
4.839302012569532963e-01
4.749229892263429065e-01
5.029921602745162090e-01
4.847225430744401820e-01
4.839302012569532963e-01
5.497536127513740212e-01
5.412364921776315896e-01
5.398747947310766904e-01
5.398380978454042634e-01
5.497536127513740212e-01
5.412364921776315896e-01
5.398747947310766904e-01
5.398380978454042634e-01
4.502463865383106167e-01
4.601252049214963336e-01
4.587635084499197546e-01
4.601619025052059442e-01
4.502463865383106167e-01
4.587635084499197546e-01
4.601252049214963336e-01
4.601619025052059442e-01
5.894995334638224449e-01
4.597703548261051765e-01
5.746939007167384261e-01
4.864866582283866592e-01
5.894995334638224449e-01
4.597703548261051765e-01
5.746939007167384261e-01
4.864866582283866592e-01
4.105004666744207498e-01
5.402296449519781163e-01
4.253060994269617368e-01
5.135133419480553130e-01
4.105004666744207498e-01
5.402296449519781163e-01
4.253060994269617368e-01
5.135133419480553130e-01
5.287531400645093527e-01
5.155024515388504369e-01
5.362574753989974852e-01
5.318414906632824568e-01
5.287531400645093527e-01
5.155024515388504369e-01
5.362574753989974852e-01
5.318414906632824568e-01
4.712468597626866540e-01
4.844975485393661074e-01
4.637425251157765160e-01
4.681585096932394663e-01
4.712468597626866540e-01
4.844975485393661074e-01
4.637425251157765160e-01
4.681585096932394663e-01
5.292503355985900271e-01
5.287085555837620632e-01
5.242958515718783019e-01
5.292503355985900271e-01
5.281028398876514984e-01
5.287085555837620632e-01
5.242958515718783019e-01
5.281028398876514984e-01
4.707496639366581803e-01
4.712914445863134461e-01
4.757041476668746327e-01
4.718971606162085664e-01
4.707496639366581803e-01
4.712914445863134461e-01
4.757041476668746327e-01
4.718971606162085664e-01
5.113460399270479684e-01
5.077478614743995422e-01
5.270143987786468642e-01
5.077278566545828653e-01
5.113460399270479684e-01
5.077478614743995422e-01
5.270143987786468642e-01
5.077278566545828653e-01
4.886539602161974472e-01
4.922521387129563664e-01
4.729856011340416444e-01
4.922721435864332307e-01
4.886539602161974472e-01
4.922521387129563664e-01
4.729856011340416444e-01
4.922721435864332307e-01
6.286959438798476185e-01
6.299100620094577607e-01
6.305253748628274479e-01
6.268863281716221536e-01
6.299100620094577607e-01
6.286959438798476185e-01
6.305253748628274479e-01
6.268863281716221536e-01
3.713040558627653809e-01
3.700899378773101489e-01
3.694746247347211465e-01
3.731136718329253199e-01
3.713040558627653809e-01
3.694746247347211465e-01
3.700899378773101489e-01
3.731136718329253199e-01
5.293865835783435614e-01
5.171521192578438786e-01
5.398273508717466029e-01
5.255469130270284950e-01
5.293865835783435614e-01
5.171521192578438786e-01
5.398273508717466029e-01
5.255469130270284950e-01
4.706134167408890789e-01
4.828478821045791847e-01
4.601726487735504634e-01
4.744530873313124175e-01
4.706134167408890789e-01
4.828478821045791847e-01
4.601726487735504634e-01
4.744530873313124175e-01
6.242812756536295637e-01
6.258321270252054092e-01
6.422604562867491040e-01
6.234412008416256867e-01
6.258321270252054092e-01
6.234412008416256867e-01
6.242812756536295637e-01
6.422604562867491040e-01
3.741678730730200186e-01
3.757187234950833954e-01
3.765587992238579318e-01
3.757187234950833954e-01
3.577395437969244085e-01
3.577395437969244085e-01
3.741678730730200186e-01
3.765587992238579318e-01
5.168887182871912955e-01
5.308112411312322365e-01
5.035398879272179329e-01
5.044732011319865705e-01
5.168887182871912955e-01
5.035398879272179329e-01
5.308112411312322365e-01
5.044732011319865705e-01
4.831112820193084190e-01
4.964601119381768513e-01
4.691887589997350005e-01
4.955267993555025896e-01
4.964601119381768513e-01
4.691887589997350005e-01
4.831112820193084190e-01
4.955267993555025896e-01
5.454182835537721985e-01
5.396103607554323389e-01
5.449546893569277017e-01
5.350493414953234605e-01
5.454182835537721985e-01
5.396103607554323389e-01
5.449546893569277017e-01
5.350493414953234605e-01
4.545817153343705286e-01
4.603896390026420704e-01
4.550453101492166752e-01
4.649506581054083654e-01
4.545817153343705286e-01
4.603896390026420704e-01
4.550453101492166752e-01
4.649506581054083654e-01
5.208135609173041303e-01
4.836759006811917061e-01
5.123815269507758785e-01
4.814102805303264176e-01
5.208135609173041303e-01
4.836759006811917061e-01
5.123815269507758785e-01
4.814102805303264176e-01
4.791864391463604989e-01
5.163240991041675443e-01
4.876184732729598181e-01
5.185897195642610313e-01
4.791864391463604989e-01
5.163240991041675443e-01
4.876184732729598181e-01
5.185897195642610313e-01
5.297426221027308202e-01
4.805824668687819212e-01
5.088800072521735274e-01
5.365173339928333007e-01
5.297426221027308202e-01
4.805824668687819212e-01
5.088800072521735274e-01
5.365173339928333007e-01
4.702573775798555289e-01
5.194175330962025328e-01
4.911199929310896550e-01
4.634826657279518258e-01
4.702573775798555289e-01
5.194175330962025328e-01
4.911199929310896550e-01
4.634826657279518258e-01
6.224721841540485912e-01
6.388592122493719216e-01
6.223291631440588390e-01
6.306973012897287845e-01
6.224721841540485912e-01
6.388592122493719216e-01
6.223291631440588390e-01
6.306973012897287845e-01
3.775278161929236376e-01
3.611407874914220884e-01
3.776708370123742498e-01
3.693026984528842149e-01
3.775278161929236376e-01
3.611407874914220884e-01
3.776708370123742498e-01
3.693026984528842149e-01
5.305200650709593901e-01
5.260963501032165368e-01
5.271376447371949325e-01
5.267040800831637171e-01
5.305200650709593901e-01
5.260963501032165368e-01
5.271376447371949325e-01
5.267040800831637171e-01
4.694799346962099662e-01
4.739036503569877823e-01
4.728623546966446156e-01
4.732959199122888094e-01
4.694799346962099662e-01
4.739036503569877823e-01
4.728623546966446156e-01
4.732959199122888094e-01
6.301539600935939234e-01
6.263573614287452074e-01
6.257105498871169402e-01
6.338821982617446338e-01
6.301539600935939234e-01
6.263573614287452074e-01
6.257105498871169402e-01
6.338821982617446338e-01
3.698460402411001269e-01
3.736426393779765931e-01
3.742894491606421070e-01
3.661178025868139230e-01
3.698460402411001269e-01
3.736426393779765931e-01
3.742894491606421070e-01
3.661178025868139230e-01
5.342999357631015300e-01
5.192201862078036356e-01
5.313371399743118673e-01
5.238726042098278413e-01
5.342999357631015300e-01
5.192201862078036356e-01
5.313371399743118673e-01
4.657000643228457193e-01
5.238726042098278413e-01
4.807798138981524971e-01
4.686628599083633162e-01
4.761273954068201419e-01
4.657000643228457193e-01
4.807798138981524971e-01
4.686628599083633162e-01
4.761273954068201419e-01
6.296394713526751730e-01
6.286292659642640501e-01
6.207753311255146400e-01
6.319822661962462007e-01
6.296394713526751730e-01
6.286292659642640501e-01
6.207753311255146400e-01
6.319822661962462007e-01
3.703605283099022927e-01
3.713707343904388836e-01
3.792246689145031269e-01
3.703605283099022927e-01
3.680177330625156173e-01
3.713707343904388836e-01
3.792246689145031269e-01
3.680177330625156173e-01
5.107095040066269576e-01
5.078006335943427985e-01
4.701181783129868563e-01
5.081538884487599717e-01
5.107095040066269576e-01
5.078006335943427985e-01
4.701181783129868563e-01
5.081538884487599717e-01
4.892904962553075165e-01
4.921993658172141295e-01
5.298818214732818888e-01
4.918461110328280483e-01
4.892904962553075165e-01
4.921993658172141295e-01
5.298818214732818888e-01
4.918461110328280483e-01
5.465502157608170819e-01
5.080474868223063822e-01
5.320241298863948032e-01
5.770616115728444129e-01
5.465502157608170819e-01
5.080474868223063822e-01
5.320241298863948032e-01
5.770616115728444129e-01
4.534497844056204485e-01
4.919525132331727946e-01
4.679758698412115336e-01
4.229383878678163455e-01
4.534497844056204485e-01
4.919525132331727946e-01
4.679758698412115336e-01
4.229383878678163455e-01
5.414585498383530648e-01
5.416684633100885549e-01
5.440842994466947857e-01
5.431343795080465497e-01
5.414585498383530648e-01
5.416684633100885549e-01
5.431343795080465497e-01
5.440842994466947857e-01
4.585414506982488092e-01
4.583315363042856916e-01
4.559157011381103075e-01
4.568656213796202792e-01
4.585414506982488092e-01
4.583315363042856916e-01
4.559157011381103075e-01
4.568656213796202792e-01
5.973780450003687292e-01
6.907691050109860953e-01
5.844637962327396963e-01
6.439952573055052198e-01
5.973780450003687292e-01
6.907691050109860953e-01
5.844637962327396963e-01
6.439952573055052198e-01
4.026219552561087767e-01
3.092308952545863576e-01
4.155362042893102625e-01
3.560047426108212676e-01
4.026219552561087767e-01
3.092308952545863576e-01
4.155362042893102625e-01
3.560047426108212676e-01
5.290843516731911222e-01
5.154558161048043985e-01
5.374270613428961951e-01
5.300105261703720316e-01
5.290843516731911222e-01
5.154558161048043985e-01
5.300105261703720316e-01
5.374270613428961951e-01
4.709156473982147872e-01
4.845441837196631241e-01
4.625729389008483849e-01
4.699894735085763386e-01
4.709156473982147872e-01
4.845441837196631241e-01
4.625729389008483849e-01
4.699894735085763386e-01
5.235825577219657134e-01
4.987004759896080941e-01
5.035751532832364319e-01
5.312919315556428046e-01
5.235825577219657134e-01
4.987004759896080941e-01
5.035751532832364319e-01
5.312919315556428046e-01
4.764174412057400332e-01
5.012995241668249946e-01
4.964248469241283601e-01
4.687080686717308708e-01
4.764174412057400332e-01
5.012995241668249946e-01
4.964248469241283601e-01
4.687080686717308708e-01
5.657801304623717442e-01
5.617109250124485698e-01
5.427153496129903942e-01
5.620451821487222333e-01
5.657801304623717442e-01
5.617109250124485698e-01
5.427153496129903942e-01
5.620451821487222333e-01
4.342198690701479791e-01
4.382890759443398565e-01
4.572846505216148216e-01
4.379548176984826569e-01
4.342198690701479791e-01
4.382890759443398565e-01
4.572846505216148216e-01
4.379548176984826569e-01
6.336173548979786574e-01
5.946848105659228167e-01
6.779631325866830593e-01
6.135652932271113968e-01
6.336173548979786574e-01
5.946848105659228167e-01
6.779631325866830593e-01
6.135652932271113968e-01
3.663826452316243376e-01
4.053151892094319919e-01
3.220368670290554292e-01
3.864347068665665574e-01
3.663826452316243376e-01
4.053151892094319919e-01
3.220368670290554292e-01
3.864347068665665574e-01
5.281533496290649055e-01
5.958539091370766982e-01
4.971705230564111844e-01
5.503589655963878613e-01
4.971705230564111844e-01
5.281533496290649055e-01
5.958539091370766982e-01
5.503589655963878613e-01
4.718466497179178987e-01
4.041460909065790474e-01
5.028294772964727599e-01
4.496410348147037439e-01
4.718466497179178987e-01
5.028294772964727599e-01
4.041460909065790474e-01
4.496410348147037439e-01
5.324502908351860242e-01
5.297157211107332841e-01
5.210964523748771171e-01
5.296493756450217916e-01
5.324502908351860242e-01
5.297157211107332841e-01
5.210964523748771171e-01
5.296493756450217916e-01
4.675497085927418084e-01
4.702842791330112959e-01
4.789035474796037306e-01
4.703506238483896595e-01
4.675497085927418084e-01
4.702842791330112959e-01
4.789035474796037306e-01
4.703506238483896595e-01
5.568152175892464584e-01
6.772091300717875129e-01
3.349464949988032458e-01
6.016612813818937866e-01
5.568152175892464584e-01
6.772091300717875129e-01
3.349464949988032458e-01
6.016612813818937866e-01
3.227908702137938235e-01
6.650535057906381553e-01
3.983387189364293590e-01
4.431847818777896464e-01
4.431847818777896464e-01
3.227908702137938235e-01
6.650535057906381553e-01
3.983387189364293590e-01
5.226059539145353483e-01
5.168232333999185357e-01
5.512559021417473559e-01
5.195200634580032784e-01
5.226059539145353483e-01
5.168232333999185357e-01
5.512559021417473559e-01
5.195200634580032784e-01
4.773940464883708046e-01
4.831767661312369455e-01
4.487440981329200440e-01
4.804799366684164852e-01
4.831767661312369455e-01
4.773940464883708046e-01
4.487440981329200440e-01
4.804799366684164852e-01
5.464893538046453614e-01
5.384295509338699048e-01
5.464893538046453614e-01
5.430403897971700644e-01
5.425397111375787063e-01
5.384295509338699048e-01
5.430403897971700644e-01
5.425397111375787063e-01
4.535106465173157630e-01
4.615704488060146105e-01
4.569596097626344999e-01
4.574602881384635111e-01
4.535106465173157630e-01
4.615704488060146105e-01
4.569596097626344999e-01
4.574602881384635111e-01
6.263315178694028873e-01
6.302205354913894553e-01
6.196386984302080236e-01
6.419121656290371902e-01
6.302205354913894553e-01
6.263315178694028873e-01
6.196386984302080236e-01
6.419121656290371902e-01
3.697794638683262747e-01
3.736684818577487022e-01
3.803613015734299552e-01
3.580878341090283357e-01
3.736684818577487022e-01
3.697794638683262747e-01
3.803613015734299552e-01
3.580878341090283357e-01
5.149625416333947214e-01
5.124961908386467258e-01
5.153006612126773689e-01
5.127736045415076660e-01
5.149625416333947214e-01
5.124961908386467258e-01
5.153006612126773689e-01
5.127736045415076660e-01
4.850374578363698674e-01
4.875038093414332252e-01
4.846993387982365675e-01
4.872263951301647467e-01
4.850374578363698674e-01
4.875038093414332252e-01
4.846993387982365675e-01
4.872263951301647467e-01
6.285744712386076571e-01
6.266659208313285490e-01
6.370363941641699057e-01
6.259702206152724102e-01
6.285744712386076571e-01
6.266659208313285490e-01
6.370363941641699057e-01
6.259702206152724102e-01
3.714255285804028972e-01
3.733340795661206357e-01
3.629636053965441533e-01
3.740297790764088859e-01
3.714255285804028972e-01
3.733340795661206357e-01
3.629636053965441533e-01
3.740297790764088859e-01
5.352846638943447033e-01
4.968359520044032251e-01
5.080592548947606701e-01
5.163111048259452218e-01
5.080592548947606701e-01
5.352846638943447033e-01
4.968359520044032251e-01
5.163111048259452218e-01
4.647153362147946609e-01
5.031640481829526834e-01
4.919407462530216435e-01
4.647153362147946609e-01
5.031640481829526834e-01
4.836888951140281279e-01
4.919407462530216435e-01
4.836888951140281279e-01
5.345729636501346249e-01
5.277333231915690703e-01
5.222104365338964271e-01
5.294775480460884864e-01
5.345729636501346249e-01
5.277333231915690703e-01
5.222104365338964271e-01
5.294775480460884864e-01
4.654270363689647638e-01
4.722666774086974328e-01
4.705224520221236162e-01
4.777895632723812014e-01
4.654270363689647638e-01
4.722666774086974328e-01
4.777895632723812014e-01
4.705224520221236162e-01
5.372605511265646783e-01
5.216813271827049903e-01
5.171045233419135911e-01
5.373467063755015261e-01
5.372605511265646783e-01
5.171045233419135911e-01
5.216813271827049903e-01
5.373467063755015261e-01
4.627394489980360959e-01
4.828954763161164010e-01
4.783186731783644063e-01
4.626532938773380010e-01
4.627394489980360959e-01
4.828954763161164010e-01
4.783186731783644063e-01
4.626532938773380010e-01
5.528610652017960092e-01
4.343440520269723493e-01
5.616624994045196217e-01
5.528610652017960092e-01
5.129001761242761859e-01
4.343440520269723493e-01
5.616624994045196217e-01
5.129001761242761859e-01
4.471389341006215545e-01
5.656559478456983925e-01
4.383375001234526280e-01
4.870998233100181096e-01
4.471389341006215545e-01
5.656559478456983925e-01
4.383375001234526280e-01
4.870998233100181096e-01
6.180666537175056874e-01
6.150838890712293505e-01
6.728364029377189581e-01
6.144129065887682373e-01
6.180666537175056874e-01
6.150838890712293505e-01
6.728364029377189581e-01
6.144129065887682373e-01
3.849161109328633756e-01
3.819333464830378944e-01
3.271635969363160257e-01
3.855870936718019948e-01
3.819333464830378944e-01
3.849161109328633756e-01
3.271635969363160257e-01
3.855870936718019948e-01
5.703072561045701150e-01
4.592521108625078341e-01
5.931686578805965837e-01
4.863783699183841236e-01
5.703072561045701150e-01
4.592521108625078341e-01
5.931686578805965837e-01
4.863783699183841236e-01
4.296927439027058426e-01
5.407478886081662495e-01
4.068313424631924136e-01
5.136216295613849070e-01
4.296927439027058426e-01
5.407478886081662495e-01
4.068313424631924136e-01
5.136216295613849070e-01
5.151639012592568179e-01
5.137485210216254927e-01
5.102631778045179090e-01
5.170333185651543317e-01
5.151639012592568179e-01
5.137485210216254927e-01
5.102631778045179090e-01
5.170333185651543317e-01
4.848360987880369066e-01
4.862514788001135457e-01
4.897368222909790347e-01
4.829666812292998657e-01
4.848360987880369066e-01
4.862514788001135457e-01
4.897368222909790347e-01
4.829666812292998657e-01
5.286888299106067279e-01
5.375884253298863769e-01
5.123034536118211690e-01
5.352948080126225250e-01
5.375884253298863769e-01
5.286888299106067279e-01
5.123034536118211690e-01
5.352948080126225250e-01
4.624115745336894179e-01
4.713111698256398086e-01
4.876965467974514468e-01
4.647051925803680206e-01
4.624115745336894179e-01
4.713111698256398086e-01
4.876965467974514468e-01
4.647051925803680206e-01
5.498661498254477920e-01
5.285256586530522327e-01
5.436265569760507788e-01
4.920454117718691123e-01
5.498661498254477920e-01
5.285256586530522327e-01
5.436265569760507788e-01
4.920454117718691123e-01
4.501338501163445471e-01
4.714743413837823027e-01
4.563734422608831665e-01
5.079545884645995102e-01
4.501338501163445471e-01
4.714743413837823027e-01
4.563734422608831665e-01
5.079545884645995102e-01
5.361869489879609318e-01
5.229363333924084145e-01
5.148330366805566882e-01
5.884285487786655722e-01
5.361869489879609318e-01
5.229363333924084145e-01
5.148330366805566882e-01
5.884285487786655722e-01
4.638130519047081179e-01
4.770636664520679915e-01
4.851669630825199420e-01
4.115714514359751774e-01
4.638130519047081179e-01
4.770636664520679915e-01
4.851669630825199420e-01
4.115714514359751774e-01
5.509574426123435842e-01
4.854315296361164656e-01
5.444910034457279835e-01
5.221782928829270531e-01
5.509574426123435842e-01
4.854315296361164656e-01
5.444910034457279835e-01
5.221782928829270531e-01
4.490425577987480210e-01
5.145684707376858569e-01
4.490425577987480210e-01
4.555089971054258058e-01
4.778217066168508609e-01
5.145684707376858569e-01
4.555089971054258058e-01
4.778217066168508609e-01
5.177298317835266062e-01
5.116358751156440121e-01
5.120975874997384381e-01
5.154467921688592469e-01
5.177298317835266062e-01
5.116358751156440121e-01
5.120975874997384381e-01
5.154467921688592469e-01
4.822701671641880239e-01
4.883641253836685792e-01
4.879024124866191414e-01
4.845532078516043839e-01
4.883641253836685792e-01
4.879024124866191414e-01
4.822701671641880239e-01
4.845532078516043839e-01
5.321133988109068014e-01
5.179064417097833939e-01
5.247170691036444623e-01
5.368704832126240944e-01
5.368704832126240944e-01
5.321133988109068014e-01
5.179064417097833939e-01
5.247170691036444623e-01
4.678866008816839894e-01
4.820935581537924008e-01
4.752829309036314953e-01
4.631295163708273321e-01
4.678866008816839894e-01
4.820935581537924008e-01
4.752829309036314953e-01
4.631295163708273321e-01
5.041867761942739889e-01
4.888350513324439817e-01
5.056333467250624381e-01
5.021595338712359080e-01
5.041867761942739889e-01
4.888350513324439817e-01
5.056333467250624381e-01
5.021595338712359080e-01
4.958132241226849146e-01
5.111649477530590957e-01
4.943666537637909641e-01
4.978404661264903552e-01
4.958132241226849146e-01
5.111649477530590957e-01
4.943666537637909641e-01
4.978404661264903552e-01
6.298930844131973572e-01
6.266704855534044327e-01
6.255622433873213595e-01
6.339748963437159546e-01
6.298930844131973572e-01
6.266704855534044327e-01
6.255622433873213595e-01
6.339748963437159546e-01
3.701069158505561063e-01
3.733295148258548579e-01
3.744377562379668234e-01
3.660251032706582919e-01
3.701069158505561063e-01
3.733295148258548579e-01
3.744377562379668234e-01
3.660251032706582919e-01
5.322277796922207926e-01
5.282701506394005264e-01
5.255437882342448574e-01
5.275399423044291325e-01
5.322277796922207926e-01
5.255437882342448574e-01
5.282701506394005264e-01
5.275399423044291325e-01
4.677722207934493781e-01
4.744562116111410432e-01
4.717298487721564015e-01
4.724600575691511040e-01
4.677722207934493781e-01
4.744562116111410432e-01
4.717298487721564015e-01
4.724600575691511040e-01
5.486958196634077467e-01
5.184825062410709506e-01
5.478196625413147558e-01
5.540164564422411786e-01
5.486958196634077467e-01
5.184825062410709506e-01
5.478196625413147558e-01
5.540164564422411786e-01
4.513041809104834101e-01
4.815174939594726311e-01
4.521803371721944131e-01
4.459835442967232666e-01
4.513041809104834101e-01
4.815174939594726311e-01
4.521803371721944131e-01
4.459835442967232666e-01
4.978896007005459978e-01
5.111954639578470960e-01
5.031706236732134130e-01
4.907410612104285974e-01
4.978896007005459978e-01
5.111954639578470960e-01
5.031706236732134130e-01
4.907410612104285974e-01
5.021103991393829347e-01
4.888045358829913312e-01
4.968293763404290075e-01
5.092589386995314271e-01
5.021103991393829347e-01
4.888045358829913312e-01
4.968293763404290075e-01
5.092589386995314271e-01
5.131475110310930177e-01
4.601670099618786480e-01
5.395418409289050032e-01
4.865052186378306942e-01
5.131475110310930177e-01
4.601670099618786480e-01
5.395418409289050032e-01
4.865052186378306942e-01
4.868524891971901525e-01
5.398329904173806426e-01
4.604581589901499683e-01
5.134947805781848729e-01
4.868524891971901525e-01
5.398329904173806426e-01
4.604581589901499683e-01
5.134947805781848729e-01
6.365695114427580847e-01
6.210224808755810955e-01
6.289448106990676024e-01
6.276643754399628961e-01
6.365695114427580847e-01
6.210224808755810955e-01
6.289448106990676024e-01
6.276643754399628961e-01
3.634304890229032026e-01
3.789775191035005264e-01
3.710551892327202950e-01
3.723356241898727603e-01
3.634304890229032026e-01
3.789775191035005264e-01
3.710551892327202950e-01
3.723356241898727603e-01
5.443790482768235961e-01
5.352691803836933104e-01
5.534373479304122156e-01
5.391206514732402866e-01
5.443790482768235961e-01
5.352691803836933104e-01
5.534373479304122156e-01
5.391206514732402866e-01
4.556209524344012607e-01
4.647308194671495585e-01
4.465626517785494798e-01
4.608793492025142768e-01
4.556209524344012607e-01
4.647308194671495585e-01
4.465626517785494798e-01
4.608793492025142768e-01
5.490412203625965049e-01
5.273876133815065259e-01
5.409865829005866544e-01
5.486373411504246178e-01
5.490412203625965049e-01
5.273876133815065259e-01
5.409865829005866544e-01
5.486373411504246178e-01
4.509587794800609117e-01
4.726123873042524792e-01
4.590134170321107376e-01
4.513626588850456756e-01
4.726123873042524792e-01
4.590134170321107376e-01
4.509587794800609117e-01
4.513626588850456756e-01
6.221108646477659931e-01
6.067146676514312276e-01
6.350896390331399743e-01
6.505644374092298676e-01
6.221108646477659931e-01
6.067146676514312276e-01
6.350896390331399743e-01
6.505644374092298676e-01
3.932853320475260261e-01
3.778891356632811949e-01
3.649103604984702542e-01
3.494355624125091708e-01
3.778891356632811949e-01
3.932853320475260261e-01
3.649103604984702542e-01
3.494355624125091708e-01
6.079323995036247652e-01
6.877557024017733056e-01
5.392334776079223957e-01
6.802856103749945760e-01
6.079323995036247652e-01
6.877557024017733056e-01
5.392334776079223957e-01
6.802856103749945760e-01
3.920675992503674934e-01
3.122442977946775500e-01
4.607665226321842056e-01
3.197143892521125963e-01
3.920675992503674934e-01
3.122442977946775500e-01
4.607665226321842056e-01
3.197143892521125963e-01
5.378531230599037372e-01
5.683525076638034079e-01
5.420342105026065838e-01
5.764722096500918269e-01
5.378531230599037372e-01
5.683525076638034079e-01
5.420342105026065838e-01
5.764722096500918269e-01
4.621468766454199795e-01
4.316474924380599987e-01
4.579657898539153393e-01
4.235277898842468858e-01
4.621468766454199795e-01
4.316474924380599987e-01
4.579657898539153393e-01
4.235277898842468858e-01
5.825952892992063425e-01
7.433258031014702283e-01
5.358539463777560741e-01
6.515828898373001721e-01
5.825952892992063425e-01
7.433258031014702283e-01
5.358539463777560741e-01
6.515828898373001721e-01
4.174047104206692893e-01
2.566741971386363730e-01
4.641460539460240398e-01
3.484171104100823868e-01
4.174047104206692893e-01
2.566741971386363730e-01
4.641460539460240398e-01
3.484171104100823868e-01
5.389163055515382439e-01
5.401796874893989298e-01
5.497518436595782987e-01
5.418038621473897365e-01
5.389163055515382439e-01
5.401796874893989298e-01
5.497518436595782987e-01
5.418038621473897365e-01
4.610836952097088215e-01
4.598203128125533112e-01
4.502481564040863304e-01
4.581961378980849986e-01
4.610836952097088215e-01
4.598203128125533112e-01
4.502481564040863304e-01
4.581961378980849986e-01
6.221768337431967666e-01
6.389120262015239859e-01
6.203836630106707162e-01
6.321309587733594526e-01
6.221768337431967666e-01
6.389120262015239859e-01
6.203836630106707162e-01
6.321309587733594526e-01
3.778231665828570840e-01
3.610879737043433124e-01
3.796163368851921405e-01
3.678690413980802987e-01
3.778231665828570840e-01
3.610879737043433124e-01
3.796163368851921405e-01
3.678690413980802987e-01
5.043385753970142105e-01
5.068340025259203685e-01
5.428741428431749227e-01
5.009168621186290693e-01
5.043385753970142105e-01
5.068340025259203685e-01
5.428741428431749227e-01
5.009168621186290693e-01
4.931659980898075446e-01
4.956614248794721789e-01
4.571258574328567192e-01
4.990831380960116803e-01
4.956614248794721789e-01
4.931659980898075446e-01
4.571258574328567192e-01
4.990831380960116803e-01
5.213538886209789780e-01
5.225535946105992480e-01
5.495876647423756367e-01
5.114243689540671767e-01
5.213538886209789780e-01
5.225535946105992480e-01
5.495876647423756367e-01
5.114243689540671767e-01
4.774464057163640973e-01
4.504123347369386465e-01
4.786461114567828190e-01
4.774464057163640973e-01
4.885756313801721262e-01
4.504123347369386465e-01
4.786461114567828190e-01
4.885756313801721262e-01
5.506378674463121570e-01
5.474088751443559886e-01
5.230192137096310034e-01
5.489542857894775807e-01
5.506378674463121570e-01
5.230192137096310034e-01
5.474088751443559886e-01
5.489542857894775807e-01
4.769807866350674885e-01
4.510457138176207081e-01
4.493621317278666538e-01
4.525911248338161386e-01
4.493621317278666538e-01
4.769807866350674885e-01
4.525911248338161386e-01
4.510457138176207081e-01
5.314860604744353623e-01
5.216259300636920671e-01
5.608212816382547317e-01
4.956020585950682289e-01
5.314860604744353623e-01
5.216259300636920671e-01
5.608212816382547317e-01
4.956020585950682289e-01
4.783740705629497825e-01
4.685139401581182028e-01
4.391787181025392783e-01
5.043979413085253327e-01
4.685139401581182028e-01
4.783740705629497825e-01
4.391787181025392783e-01
5.043979413085253327e-01
5.048690554217500903e-01
5.151242804877256276e-01
5.233749458138845512e-01
5.098621111028478481e-01
5.151242804877256276e-01
5.048690554217500903e-01
5.233749458138845512e-01
5.098621111028478481e-01
4.848757198137718660e-01
4.951309448006213643e-01
4.766250544789727428e-01
4.848757198137718660e-01
4.901378886183920258e-01
4.951309448006213643e-01
4.766250544789727428e-01
4.901378886183920258e-01
6.284093812209903263e-01
6.066823432074670563e-01
6.345887647926247155e-01
6.439252118589138263e-01
6.284093812209903263e-01
6.066823432074670563e-01
6.345887647926247155e-01
6.439252118589138263e-01
3.933176565296889748e-01
3.715906187635482638e-01
3.560747883957446902e-01
3.654112347994669108e-01
3.715906187635482638e-01
3.933176565296889748e-01
3.654112347994669108e-01
3.560747883957446902e-01
6.220621882675914094e-01
6.458994721615454182e-01
6.129705439889221452e-01
6.339860862572095357e-01
6.220621882675914094e-01
6.458994721615454182e-01
6.129705439889221452e-01
6.339860862572095357e-01
3.779378114340943284e-01
3.541005277547810692e-01
3.870294566513621248e-01
3.660139134772180114e-01
3.779378114340943284e-01
3.541005277547810692e-01
3.870294566513621248e-01
3.660139134772180114e-01
5.462547606184671167e-01
5.382752460900519509e-01
5.427984286325227004e-01
5.455572393475449644e-01
5.462547606184671167e-01
5.382752460900519509e-01
5.427984286325227004e-01
5.455572393475449644e-01
4.537452399727044394e-01
4.617247535406932002e-01
4.572015718622424174e-01
4.544427601158531616e-01
4.537452399727044394e-01
4.617247535406932002e-01
4.572015718622424174e-01
4.544427601158531616e-01
5.144969281423072971e-01
5.041732336126187874e-01
5.327602854022188694e-01
5.570909294224293262e-01
5.144969281423072971e-01
5.041732336126187874e-01
5.327602854022188694e-01
4.855030712460575160e-01
4.958267666879692115e-01
5.570909294224293262e-01
4.672397156314218591e-01
4.429090706012175360e-01
4.855030712460575160e-01
4.672397156314218591e-01
4.958267666879692115e-01
4.429090706012175360e-01
5.431237423053971725e-01
5.425007283220111276e-01
5.420613111937200301e-01
5.416492432887025643e-01
5.431237423053971725e-01
5.425007283220111276e-01
5.420613111937200301e-01
5.416492432887025643e-01
4.568762580711336341e-01
4.574992721809394425e-01
4.583507576280680951e-01
4.574992721809394425e-01
4.579386881450773217e-01
4.568762580711336341e-01
4.579386881450773217e-01
4.583507576280680951e-01
5.396666891638233210e-01
5.437547015771997394e-01
5.423552335651038447e-01
5.438766864035642357e-01
5.396666891638233210e-01
5.423552335651038447e-01
5.438766864035642357e-01
5.437547015771997394e-01
4.576447665667728870e-01
4.561233131098560989e-01
4.603333107352227671e-01
4.562452990112433326e-01
4.576447665667728870e-01
4.603333107352227671e-01
4.561233131098560989e-01
4.562452990112433326e-01
5.537943840899970382e-01
5.524325601836608257e-01
5.487058905673620757e-01
5.734031403626431711e-01
5.537943840899970382e-01
5.524325601836608257e-01
5.487058905673620757e-01
5.734031403626431711e-01
4.462056153388402890e-01
4.475674403365701437e-01
4.512941080938617233e-01
4.265968597428582143e-01
4.462056153388402890e-01
4.475674403365701437e-01
4.512941080938617233e-01
4.265968597428582143e-01
5.231478357218293240e-01
4.939434172310939175e-01
5.057730341604838031e-01
5.339291922155098291e-01
5.231478357218293240e-01
4.939434172310939175e-01
5.057730341604838031e-01
5.339291922155098291e-01
4.768521648984460626e-01
5.060565829926417791e-01
4.942269663224578835e-01
4.660708067804080201e-01
4.768521648984460626e-01
5.060565829926417791e-01
4.942269663224578835e-01
4.660708067804080201e-01
5.111674179424881004e-01
5.512148369052738417e-01
4.829394395128474571e-01
5.596822916813835036e-01
5.512148369052738417e-01
4.829394395128474571e-01
5.111674179424881004e-01
5.596822916813835036e-01
4.888325822794286069e-01
4.487851634439721238e-01
5.170605602870637085e-01
4.403177082858746871e-01
4.888325822794286069e-01
4.487851634439721238e-01
5.170605602870637085e-01
4.403177082858746871e-01
4.999045440199552104e-01
4.599961991957570717e-01
5.359705994628711778e-01
5.029730007981925155e-01
4.999045440199552104e-01
4.599961991957570717e-01
5.359705994628711778e-01
5.029730007981925155e-01
5.000954555694079318e-01
5.400037998733751010e-01
4.640294003511371557e-01
4.970269986961284303e-01
5.000954555694079318e-01
5.400037998733751010e-01
4.640294003511371557e-01
4.970269986961284303e-01
5.446289341139163298e-01
5.426165032749850070e-01
5.402365636728063691e-01
5.411720139627504977e-01
5.446289341139163298e-01
5.426165032749850070e-01
5.402365636728063691e-01
5.411720139627504977e-01
4.553710660366050433e-01
4.573834965713103884e-01
4.597634365427438752e-01
4.588279859381145798e-01
4.553710660366050433e-01
4.573834965713103884e-01
4.597634365427438752e-01
4.588279859381145798e-01
5.208412102074362338e-01
4.799511188175529242e-01
5.140626952670572791e-01
4.839932077666162513e-01
5.208412102074362338e-01
4.799511188175529242e-01
5.140626952670572791e-01
4.839932077666162513e-01
4.791587899690057384e-01
5.200488803748157807e-01
4.859373045692336746e-01
5.160067915785475634e-01
4.791587899690057384e-01
5.200488803748157807e-01
4.859373045692336746e-01
5.160067915785475634e-01
6.046472116245240613e-01
6.418490142336850113e-01
6.495946543241188920e-01
6.234456869656241906e-01
6.418490142336850113e-01
6.046472116245240613e-01
6.495946543241188920e-01
6.234456869656241906e-01
3.581509857644959993e-01
3.953527881590161996e-01
3.504053467690937396e-01
3.765543129643447173e-01
3.581509857644959993e-01
3.953527881590161996e-01
3.504053467690937396e-01
3.765543129643447173e-01
5.500646026625872764e-01
5.293372521259698260e-01
5.478448795611257083e-01
5.421326592454533966e-01
5.500646026625872764e-01
5.293372521259698260e-01
5.478448795611257083e-01
5.421326592454533966e-01
4.499353972228163911e-01
4.706627475507048075e-01
4.521551199354689743e-01
4.578673406276720925e-01
4.499353972228163911e-01
4.706627475507048075e-01
4.521551199354689743e-01
4.578673406276720925e-01
5.469191604797742912e-01
5.357321079245593864e-01
5.140401485650727409e-01
5.682166084598065936e-01
5.469191604797742912e-01
5.357321079245593864e-01
5.140401485650727409e-01
5.682166084598065936e-01
4.530808403078481206e-01
4.642678923064522678e-01
4.859598513012315379e-01
4.317833917484676931e-01
4.530808403078481206e-01
4.642678923064522678e-01
4.859598513012315379e-01
4.317833917484676931e-01
5.269758322356210556e-01
5.139072799065615982e-01
5.204011487476236653e-01
5.472845146468898747e-01
5.269758322356210556e-01
5.204011487476236653e-01
5.139072799065615982e-01
5.472845146468898747e-01
4.730241686957015190e-01
4.795988512523763347e-01
4.860927198678837158e-01
4.527154860115842894e-01
4.730241686957015190e-01
4.795988512523763347e-01
4.860927198678837158e-01
4.527154860115842894e-01
6.580487471428568824e-01
5.541474427036519046e-01
6.945206728869379731e-01
6.028820232259022305e-01
6.580487471428568824e-01
5.541474427036519046e-01
6.945206728869379731e-01
6.028820232259022305e-01
3.419512529171697679e-01
4.458525572363214451e-01
3.054793275859992718e-01
3.971179766540444689e-01
3.419512529171697679e-01
4.458525572363214451e-01
3.054793275859992718e-01
3.971179766540444689e-01
5.220645800272905035e-01
4.866973934258567169e-01
5.101823818404227495e-01
5.384055744907527696e-01
5.220645800272905035e-01
4.866973934258567169e-01
5.101823818404227495e-01
5.384055744907527696e-01
4.779354205875279149e-01
5.133026056919334223e-01
4.898176181141025154e-01
4.615944252600456821e-01
4.779354205875279149e-01
5.133026056919334223e-01
4.898176181141025154e-01
4.615944252600456821e-01
6.260242817388643743e-01
6.398726282855022873e-01
6.207165156070004741e-01
6.287776945462155709e-01
6.260242817388643743e-01
6.398726282855022873e-01
6.207165156070004741e-01
6.287776945462155709e-01
3.739757183438996435e-01
3.601273714930357528e-01
3.792834845598918037e-01
3.712223055472350097e-01
3.739757183438996435e-01
3.601273714930357528e-01
3.792834845598918037e-01
3.712223055472350097e-01
5.493847579127759673e-01
5.625394386861444218e-01
5.525205229751009028e-01
5.638252341250336030e-01
5.625394386861444218e-01
5.493847579127759673e-01
5.525205229751009028e-01
5.638252341250336030e-01
4.374605615794280311e-01
4.506152421308797784e-01
4.474794769630534574e-01
4.361747654347709613e-01
4.374605615794280311e-01
4.506152421308797784e-01
4.474794769630534574e-01
4.361747654347709613e-01
5.068058694205319625e-01
5.280465094938335824e-01
5.138322973798494786e-01
5.071486558153992519e-01
5.138322973798494786e-01
5.068058694205319625e-01
5.280465094938335824e-01
5.071486558153992519e-01
4.861677032558873179e-01
4.931941295799333602e-01
4.719534903588282759e-01
4.928513441154791508e-01
4.861677032558873179e-01
4.931941295799333602e-01
4.719534903588282759e-01
4.928513441154791508e-01
5.152758131516748108e-01
4.457855876316898502e-01
6.344838439690647647e-01
4.016217778262216598e-01
5.152758131516748108e-01
4.457855876316898502e-01
6.344838439690647647e-01
4.016217778262216598e-01
4.847241863244562410e-01
5.542144124137848848e-01
3.655161558635882102e-01
5.983782220173452515e-01
4.847241863244562410e-01
5.542144124137848848e-01
3.655161558635882102e-01
5.983782220173452515e-01
6.490679294811343425e-01
5.919970762679440668e-01
6.512862944973676349e-01
6.207942359578737523e-01
6.490679294811343425e-01
5.919970762679440668e-01
6.512862944973676349e-01
6.207942359578737523e-01
3.509320706289145164e-01
4.080029238530187286e-01
3.487137054989943863e-01
3.792057644286614959e-01
3.509320706289145164e-01
4.080029238530187286e-01
3.487137054989943863e-01
3.792057644286614959e-01
6.282764569800747267e-01
6.316946316019311780e-01
6.287198946010903455e-01
6.269629492294370721e-01
6.282764569800747267e-01
6.287198946010903455e-01
6.316946316019311780e-01
6.269629492294370721e-01
3.717235430212895153e-01
3.712801053866314760e-01
3.683053685467712057e-01
3.730370510893408209e-01
3.717235430212895153e-01
3.683053685467712057e-01
3.712801053866314760e-01
3.730370510893408209e-01
5.182040198651520768e-01
5.070857999303370889e-01
5.172091314507269999e-01
5.110574110649395152e-01
5.182040198651520768e-01
5.070857999303370889e-01
5.172091314507269999e-01
5.110574110649395152e-01
4.817959804026941129e-01
4.929141999477906211e-01
4.827908683218993247e-01
4.889425890678467113e-01
4.817959804026941129e-01
4.929141999477906211e-01
4.827908683218993247e-01
4.889425890678467113e-01
5.396499606190445775e-01
5.157680523279850604e-01
5.294178796943924681e-01
5.255327316699549556e-01
5.396499606190445775e-01
5.157680523279850604e-01
5.294178796943924681e-01
5.255327316699549556e-01
4.603500404450642236e-01
4.842319480258083786e-01
4.744672683109456557e-01
4.705821199843285285e-01
4.603500404450642236e-01
4.842319480258083786e-01
4.705821199843285285e-01
4.744672683109456557e-01
6.423143469096430636e-01
5.998406534445166471e-01
6.585197312965647143e-01
6.200960029427733389e-01
6.423143469096430636e-01
5.998406534445166471e-01
6.585197312965647143e-01
6.200960029427733389e-01
3.576856528279677150e-01
4.001593472271451901e-01
3.414802687670999148e-01
3.799039966652344447e-01
3.576856528279677150e-01
4.001593472271451901e-01
3.414802687670999148e-01
3.799039966652344447e-01
5.284480679219996091e-01
4.638932144353020703e-01
5.843358852689561900e-01
4.749577255788608454e-01
5.284480679219996091e-01
4.638932144353020703e-01
5.843358852689561900e-01
4.749577255788608454e-01
4.715519318669976201e-01
5.361067860831099097e-01
4.156641148529161001e-01
5.250422743793023983e-01
4.715519318669976201e-01
5.361067860831099097e-01
4.156641148529161001e-01
5.250422743793023983e-01
5.068797637741226936e-01
5.185013818309016642e-01
4.468995753750277800e-01
5.258125951258989517e-01
5.068797637741226936e-01
5.185013818309016642e-01
4.468995753750277800e-01
5.258125951258989517e-01
4.931202366997240460e-01
4.814986178525941796e-01
5.531004248423414538e-01
4.741874051387640066e-01
4.931202366997240460e-01
4.814986178525941796e-01
5.531004248423414538e-01
4.741874051387640066e-01
5.285403940615651663e-01
4.902051577118982095e-01
4.428561918757623062e-01
5.362479565628746059e-01
5.285403940615651663e-01
4.902051577118982095e-01
4.428561918757623062e-01
5.362479565628746059e-01
4.714596057201561052e-01
5.097948422626359388e-01
5.571438079168729018e-01
4.637520430442236830e-01
4.714596057201561052e-01
5.097948422626359388e-01
5.571438079168729018e-01
4.637520430442236830e-01
4.963775224287019228e-01
4.620619116594752995e-01
5.640250012138494640e-01
4.829660347786557395e-01
4.620619116594752995e-01
4.963775224287019228e-01
5.640250012138494640e-01
4.829660347786557395e-01
5.036224766904524586e-01
5.379380882886835025e-01
4.359749986965653079e-01
5.170339650035202794e-01
5.036224766904524586e-01
5.379380882886835025e-01
4.359749986965653079e-01
5.170339650035202794e-01
5.064293500581698027e-01
5.519143148812872823e-01
4.788284499518340454e-01
5.692504653488867916e-01
5.064293500581698027e-01
5.519143148812872823e-01
4.788284499518340454e-01
5.692504653488867916e-01
4.935706502437824383e-01
4.480856850859709084e-01
5.211715497644036077e-01
4.307495338762237225e-01
4.935706502437824383e-01
4.480856850859709084e-01
5.211715497644036077e-01
4.307495338762237225e-01
6.375460132630905719e-01
6.239211790425542858e-01
6.188448652605984535e-01
6.331358196939618210e-01
6.239211790425542858e-01
6.375460132630905719e-01
6.188448652605984535e-01
6.331358196939618210e-01
3.760788209647216718e-01
3.624539860729782959e-01
3.811551345588668482e-01
3.668641801414196379e-01
3.760788209647216718e-01
3.624539860729782959e-01
3.811551345588668482e-01
3.668641801414196379e-01
5.241782431166939205e-01
5.168375957764510531e-01
5.485513679832365597e-01
5.192350240904488601e-01
5.241782431166939205e-01
5.168375957764510531e-01
5.485513679832365597e-01
5.192350240904488601e-01
4.758217566795792663e-01
4.831624037160509033e-01
4.514486324133031303e-01
4.807649760241474723e-01
4.758217566795792663e-01
4.831624037160509033e-01
4.514486324133031303e-01
4.807649760241474723e-01
6.403702795214485377e-01
6.107023301847220864e-01
6.345347028800460976e-01
6.264641558309449465e-01
6.403702795214485377e-01
6.107023301847220864e-01
6.345347028800460976e-01
6.264641558309449465e-01
3.596297204921938828e-01
3.892976695560719236e-01
3.654652975719727692e-01
3.735358446529062348e-01
3.892976695560719236e-01
3.596297204921938828e-01
3.654652975719727692e-01
3.735358446529062348e-01
5.139691465665237047e-01
4.470670240425533848e-01
6.388107864622725174e-01
3.973004137587849982e-01
5.139691465665237047e-01
4.470670240425533848e-01
6.388107864622725174e-01
3.973004137587849982e-01
4.860308541137783322e-01
5.529329759065149119e-01
3.611892134595109383e-01
6.026995868651283672e-01
4.860308541137783322e-01
5.529329759065149119e-01
3.611892134595109383e-01
6.026995868651283672e-01
6.218401675323548261e-01
6.513657780014909804e-01
6.076365297740267124e-01
6.341910434275632724e-01
6.218401675323548261e-01
6.513657780014909804e-01
6.076365297740267124e-01
6.341910434275632724e-01
3.781598316745657939e-01
3.486342217984201852e-01
3.923634708735335153e-01
3.658089568234572653e-01
3.781598316745657939e-01
3.486342217984201852e-01
3.923634708735335153e-01
3.658089568234572653e-01
5.145996261371692526e-01
5.074163754870824050e-01
5.170947177057314548e-01
5.152423813769928529e-01
5.145996261371692526e-01
5.074163754870824050e-01
5.170947177057314548e-01
5.152423813769928529e-01
4.854003744658257347e-01
4.925836247693951009e-01
4.829052819814023678e-01
4.847576190395557205e-01
4.854003744658257347e-01
4.925836247693951009e-01
4.829052819814023678e-01
4.847576190395557205e-01
6.307186306703442824e-01
6.259695721528260037e-01
6.378507538684061728e-01
6.188450199488215731e-01
6.307186306703442824e-01
6.259695721528260037e-01
6.378507538684061728e-01
6.188450199488215731e-01
3.692813697871315526e-01
3.740304281436692690e-01
3.621492458396460279e-01
3.811549797710540588e-01
3.692813697871315526e-01
3.740304281436692690e-01
3.621492458396460279e-01
3.811549797710540588e-01
6.131621685199206695e-01
6.771834948194737080e-01
5.854175175554701127e-01
6.380795758268504869e-01
6.131621685199206695e-01
6.771834948194737080e-01
5.854175175554701127e-01
6.380795758268504869e-01
3.868378308143292088e-01
3.228165048130904324e-01
4.145824817132961471e-01
3.619204239112150390e-01
3.868378308143292088e-01
3.228165048130904324e-01
4.145824817132961471e-01
3.619204239112150390e-01
5.213856037426012335e-01
4.438761638721189229e-01
5.565782963085439405e-01
4.777894697663214174e-01
5.213856037426012335e-01
4.438761638721189229e-01
5.565782963085439405e-01
4.777894697663214174e-01
4.786143967830867041e-01
5.561238362388394307e-01
4.434217034768153098e-01
5.222105304355864064e-01
4.786143967830867041e-01
5.561238362388394307e-01
4.434217034768153098e-01
5.222105304355864064e-01
6.331283281451760558e-01
6.196413658944948111e-01
6.291117588007182349e-01
6.335090154625504510e-01
6.331283281451760558e-01
6.291117588007182349e-01
6.196413658944948111e-01
3.668716720749216620e-01
6.335090154625504510e-01
3.803586342219205108e-01
3.708882416758569889e-01
3.664909842664201278e-01
3.668716720749216620e-01
3.803586342219205108e-01
3.708882416758569889e-01
3.664909842664201278e-01
4.197944908482895698e-01
7.585925518615113106e-01
4.558718366533867083e-01
4.769140655407682061e-01
4.197944908482895698e-01
7.585925518615113106e-01
4.558718366533867083e-01
4.769140655407682061e-01
5.802055097992706578e-01
2.414074477710528299e-01
5.441281639414228266e-01
5.230859345301723806e-01
5.802055097992706578e-01
2.414074477710528299e-01
5.441281639414228266e-01
5.230859345301723806e-01
5.000381875638595375e-01
4.472551643730184878e-01
5.473616713138653722e-01
5.060715450640600466e-01
5.000381875638595375e-01
4.472551643730184878e-01
5.473616713138653722e-01
5.060715450640600466e-01
4.999618122888023208e-01
4.526383281759081001e-01
5.527448356715467526e-01
4.939284550764568849e-01
4.999618122888023208e-01
5.527448356715467526e-01
4.526383281759081001e-01
4.939284550764568849e-01
5.989737371983210323e-01
6.801375697323237546e-01
6.104664651447819779e-01
6.278633576930587878e-01
5.989737371983210323e-01
6.801375697323237546e-01
6.104664651447819779e-01
6.278633576930587878e-01
4.010262626907206140e-01
3.198624303913675249e-01
3.895335351589892525e-01
3.721366413483337965e-01
4.010262626907206140e-01
3.198624303913675249e-01
3.895335351589892525e-01
3.721366413483337965e-01
5.083755791461044282e-01
4.920549815560661955e-01
4.975820330660098989e-01
5.028051175818291085e-01
5.083755791461044282e-01
4.920549815560661955e-01
4.975820330660098989e-01
5.028051175818291085e-01
4.916244206251576543e-01
5.079450178473052802e-01
5.024179661904781824e-01
4.971948821385012707e-01
4.916244206251576543e-01
5.079450178473052802e-01
5.024179661904781824e-01
4.971948821385012707e-01
6.283119093791356136e-01
6.341180164267825603e-01
6.153965502212486172e-01
6.326513691001309780e-01
6.283119093791356136e-01
6.341180164267825603e-01
6.153965502212486172e-01
6.326513691001309780e-01
3.716880903793935431e-01
3.658819835345639149e-01
3.846034493089973694e-01
3.673486304551261128e-01
3.716880903793935431e-01
3.658819835345639149e-01
3.846034493089973694e-01
3.673486304551261128e-01
6.416328294862978510e-01
5.944928904273183434e-01
6.679921818513321341e-01
6.074303570721895085e-01
6.416328294862978510e-01
5.944928904273183434e-01
6.074303570721895085e-01
6.679921818513321341e-01
3.583671702172068763e-01
4.055071094026061473e-01
3.320078191109132604e-01
3.925696438082013628e-01
3.583671702172068763e-01
4.055071094026061473e-01
3.320078191109132604e-01
3.925696438082013628e-01
5.338937437586537271e-01
5.273915876305181882e-01
5.261029122229956556e-01
5.243622999742001412e-01
5.338937437586537271e-01
5.273915876305181882e-01
5.261029122229956556e-01
5.243622999742001412e-01
4.661062569075511419e-01
4.726084126768910210e-01
4.738970869266267982e-01
4.756376997574989218e-01
4.661062569075511419e-01
4.726084126768910210e-01
4.738970869266267982e-01
4.756376997574989218e-01
5.638878849026696116e-01
6.906197593607430463e-01
6.588475654502872203e-01
6.163866945312292955e-01
5.638878849026696116e-01
6.906197593607430463e-01
6.588475654502872203e-01
4.361121143870150263e-01
6.163866945312292955e-01
3.411524338571325643e-01
3.093802407611292438e-01
3.836133052323020820e-01
4.361121143870150263e-01
3.093802407611292438e-01
3.411524338571325643e-01
3.836133052323020820e-01
5.422471686024437076e-01
5.441322893502729130e-01
5.382373435759291169e-01
5.451603256033195066e-01
5.422471686024437076e-01
5.441322893502729130e-01
5.382373435759291169e-01
5.451603256033195066e-01
4.577528316212919890e-01
4.558677110826465650e-01
4.548396738828159869e-01
4.617626563640442328e-01
4.577528316212919890e-01
4.558677110826465650e-01
4.617626563640442328e-01
4.548396738828159869e-01
5.356399782858716208e-01
5.430077605460610357e-01
5.343857068701254320e-01
5.556570406415630714e-01
5.430077605460610357e-01
5.356399782858716208e-01
5.343857068701254320e-01
4.643600218923893408e-01
4.569922398695780430e-01
5.556570406415630714e-01
4.656142926760367118e-01
4.443429592984102783e-01
4.569922398695780430e-01
4.643600218923893408e-01
4.656142926760367118e-01
4.443429592984102783e-01
4.758594967588578584e-01
5.316524528989248211e-01
5.475493183412254439e-01
5.020848207695962628e-01
5.316524528989248211e-01
4.758594967588578584e-01
5.475493183412254439e-01
5.020848207695962628e-01
4.683475464407820255e-01
5.241405030674286536e-01
4.524506817988367402e-01
4.979151791781077918e-01
4.683475464407820255e-01
5.241405030674286536e-01
4.524506817988367402e-01
4.979151791781077918e-01
5.146433571790112182e-01
5.130759951252912288e-01
5.146200433491685544e-01
5.146433571790112182e-01
5.135402914229416638e-01
5.130759951252912288e-01
5.146200433491685544e-01
5.135402914229416638e-01
4.853566424244490918e-01
4.869240050202279235e-01
4.853799557213278604e-01
4.864597084351771628e-01
4.853566424244490918e-01
4.869240050202279235e-01
4.864597084351771628e-01
4.853799557213278604e-01
5.046622962836408988e-01
5.269490113132633269e-01
4.770158879473456182e-01
5.427570290703442879e-01
5.046622962836408988e-01
5.269490113132633269e-01
4.770158879473456182e-01
5.427570290703442879e-01
4.953377035890298430e-01
4.730509888286178466e-01
5.229841113614384085e-01
4.572429709151037969e-01
4.953377035890298430e-01
4.730509888286178466e-01
5.229841113614384085e-01
4.572429709151037969e-01
5.523829749563446967e-01
5.462676199786073994e-01
5.235454186986316927e-01
5.507103526142600458e-01
5.462676199786073994e-01
5.523829749563446967e-01
5.235454186986316927e-01
5.507103526142600458e-01
4.476170246998663060e-01
4.537323797158023808e-01
4.764545816015015589e-01
4.492896475658199051e-01
4.476170246998663060e-01
4.537323797158023808e-01
4.764545816015015589e-01
4.492896475658199051e-01
6.416277174939750694e-01
6.068714873936187360e-01
6.384066588170753676e-01
6.254604605737767997e-01
6.068714873936187360e-01
6.416277174939750694e-01
6.384066588170753676e-01
6.254604605737767997e-01
3.583722824123469763e-01
3.931285122453118674e-01
3.615933411410878762e-01
3.745395397045285790e-01
3.583722824123469763e-01
3.931285122453118674e-01
3.615933411410878762e-01
3.745395397045285790e-01
5.336713974902522750e-01
5.758643653498438653e-01
5.408811493434768636e-01
5.740629697684198618e-01
5.336713974902522750e-01
5.758643653498438653e-01
5.408811493434768636e-01
5.740629697684198618e-01
4.663286021095700562e-01
4.241356353159062564e-01
4.591188508638879284e-01
4.259370309555379208e-01
4.663286021095700562e-01
4.241356353159062564e-01
4.591188508638879284e-01
4.259370309555379208e-01
5.181023757422735798e-01
4.532394548805314116e-01
5.467264392236756976e-01
4.819519831062279991e-01
5.181023757422735798e-01
4.532394548805314116e-01
5.467264392236756976e-01
4.819519831062279991e-01
4.818976245842350181e-01
5.467605454468866810e-01
4.532735606899223058e-01
5.180480172948591644e-01
4.818976245842350181e-01
5.467605454468866810e-01
4.532735606899223058e-01
5.180480172948591644e-01
5.304234113150414487e-01
4.978787121585810382e-01
5.312205513014305325e-01
5.509262488358217524e-01
5.304234113150414487e-01
4.978787121585810382e-01
5.312205513014305325e-01
5.509262488358217524e-01
4.695765884130196355e-01
5.021212871138232003e-01
5.021212871138232003e-01
4.687794481169476057e-01
4.490737517403431411e-01
4.695765884130196355e-01
4.687794481169476057e-01
4.490737517403431411e-01
5.278489300653745886e-01
4.800119286537665175e-01
5.085658478492405266e-01
5.396829905471349775e-01
5.278489300653745886e-01
5.085658478492405266e-01
4.800119286537665175e-01
5.396829905471349775e-01
4.721510691806543036e-01
5.199880724339891458e-01
4.914341522521681327e-01
4.603170093082553649e-01
4.721510691806543036e-01
5.199880724339891458e-01
4.914341522521681327e-01
4.603170093082553649e-01
5.187672556403413182e-01
5.132262905117386254e-01
5.112060285246116109e-01
5.141505162218891201e-01
5.187672556403413182e-01
5.132262905117386254e-01
5.112060285246116109e-01
5.141505162218891201e-01
4.812327446206836612e-01
4.867737094264157349e-01
4.887939712825755123e-01
4.858494833970325999e-01
4.812327446206836612e-01
4.867737094264157349e-01
4.887939712825755123e-01
4.858494833970325999e-01
5.237697581960674142e-01
5.028350317879812792e-01
5.018577206283225678e-01
5.287626145454851212e-01
5.237697581960674142e-01
5.028350317879812792e-01
5.018577206283225678e-01
5.287626145454851212e-01
4.762302417357204831e-01
4.971649680701375473e-01
4.981422794753598282e-01
4.712373857519196463e-01
4.762302417357204831e-01
4.971649680701375473e-01
4.981422794753598282e-01
4.712373857519196463e-01
5.610731232882244512e-01
5.590927895609638654e-01
5.484022288856067462e-01
5.616155953339330154e-01
5.610731232882244512e-01
5.590927895609638654e-01
5.484022288856067462e-01
5.616155953339330154e-01
4.389268767354224110e-01
4.409072108865075279e-01
4.515977716382622020e-01
4.383844034528010525e-01
4.389268767354224110e-01
4.409072108865075279e-01
4.515977716382622020e-01
4.383844034528010525e-01
5.890358706801634980e-01
5.724989747905055992e-01
4.661783617975743255e-01
6.093619163384573767e-01
5.890358706801634980e-01
5.724989747905055992e-01
4.661783617975743255e-01
6.093619163384573767e-01
4.109641295181063469e-01
4.275010254204971716e-01
5.338216386480780784e-01
3.906380833213916048e-01
4.109641295181063469e-01
4.275010254204971716e-01
5.338216386480780784e-01
3.906380833213916048e-01
4.967720345775887836e-01
6.012924233327794354e-01
4.038862176712427754e-01
6.094891200445999857e-01
4.967720345775887836e-01
6.012924233327794354e-01
4.038862176712427754e-01
6.094891200445999857e-01
5.032279653714795131e-01
3.987075767145142891e-01
5.961137825688638259e-01
3.905108802355243824e-01
5.032279653714795131e-01
3.987075767145142891e-01
5.961137825688638259e-01
3.905108802355243824e-01
5.478645083840092411e-01
5.774844270072208019e-01
5.512694859935436398e-01
5.524458432737446856e-01
5.478645083840092411e-01
5.774844270072208019e-01
5.512694859935436398e-01
5.524458432737446856e-01
4.521354924545448739e-01
4.225155730982805835e-01
4.487305137990915682e-01
4.475541565661842469e-01
4.521354924545448739e-01
4.225155730982805835e-01
4.487305137990915682e-01
4.475541565661842469e-01
5.433543497274513356e-01
5.418494640180142596e-01
5.479645758223341545e-01
5.370342431069730083e-01
5.433543497274513356e-01
5.418494640180142596e-01
5.479645758223341545e-01
5.370342431069730083e-01
4.566456502725486644e-01
4.581505358182766940e-01
4.520354235337435966e-01
4.629657565001252806e-01
4.581505358182766940e-01
4.566456502725486644e-01
4.520354235337435966e-01
4.629657565001252806e-01
5.422901573965646094e-01
5.428441712647327222e-01
5.030623281745647546e-01
5.744109455245052231e-01
5.422901573965646094e-01
5.428441712647327222e-01
4.577098424415453337e-01
5.744109455245052231e-01
5.030623281745647546e-01
4.571558282350451918e-01
4.969376721346634440e-01
4.255890544109206530e-01
4.577098424415453337e-01
4.571558282350451918e-01
4.969376721346634440e-01
4.255890544109206530e-01
6.592965079362329561e-01
5.559376389783210470e-01
6.837181610317202285e-01
6.121612633369295509e-01
6.592965079362329561e-01
5.559376389783210470e-01
6.837181610317202285e-01
6.121612633369295509e-01
3.407034916781412903e-01
4.440623611098999390e-01
3.162818392584085814e-01
3.878387368422409054e-01
3.407034916781412903e-01
4.440623611098999390e-01
3.162818392584085814e-01
3.878387368422409054e-01
5.019742760387089220e-01
4.977381272501588683e-01
5.037350698930822546e-01
4.966096446469236980e-01
5.019742760387089220e-01
4.977381272501588683e-01
5.037350698930822546e-01
4.966096446469236980e-01
4.980257238448757562e-01
5.022618729162786622e-01
4.962649301714918693e-01
5.033903549538081279e-01
4.980257238448757562e-01
5.022618729162786622e-01
4.962649301714918693e-01
5.033903549538081279e-01
5.175335920321231242e-01
5.106677495959957014e-01
5.184926702195298276e-01
5.098238081500312546e-01
5.175335920321231242e-01
5.106677495959957014e-01
5.184926702195298276e-01
5.098238081500312546e-01
4.824664078487330698e-01
4.893322509478821303e-01
4.815073300951553392e-01
4.901761915552924620e-01
4.824664078487330698e-01
4.893322509478821303e-01
4.815073300951553392e-01
4.901761915552924620e-01
5.293785983549241791e-01
5.384516511976471520e-01
5.386645041762676556e-01
5.033747274405868666e-01
5.386645041762676556e-01
5.033747274405868666e-01
4.613354957373303478e-01
5.293785983549241791e-01
4.706214011066549574e-01
5.384516511976471520e-01
4.966252726148923102e-01
4.615483490101723874e-01
4.613354957373303478e-01
4.966252726148923102e-01
4.706214011066549574e-01
4.615483490101723874e-01
5.288300536703900434e-01
5.186090039933333173e-01
5.161726697660924401e-01
5.288300536703900434e-01
5.450428570438816678e-01
5.186090039933333173e-01
5.161726697660924401e-01
5.450428570438816678e-01
4.813909959193551913e-01
4.711699457257054746e-01
4.838273303685127757e-01
4.549571422066946980e-01
4.711699457257054746e-01
4.813909959193551913e-01
4.838273303685127757e-01
4.549571422066946980e-01
4.997766483884333866e-01
4.968690831929052365e-01
5.014530270027535153e-01
5.013781232191831805e-01
4.997766483884333866e-01
4.968690831929052365e-01
5.014530270027535153e-01
5.013781232191831805e-01
5.002233516884189157e-01
5.031309166770370211e-01
4.985469727312192845e-01
4.986218768826802261e-01
5.002233516884189157e-01
5.031309166770370211e-01
4.985469727312192845e-01
4.986218768826802261e-01
6.291482555943730404e-01
6.278500393482318032e-01
6.313613829388486920e-01
6.280930278580854065e-01
6.291482555943730404e-01
6.278500393482318032e-01
6.313613829388486920e-01
6.280930278580854065e-01
3.686386169474644703e-01
3.708517436298279790e-01
3.721499599587332341e-01
3.708517436298279790e-01
3.719069726739689941e-01
3.721499599587332341e-01
3.686386169474644703e-01
3.719069726739689941e-01
5.472327880011107482e-01
5.390251015778630972e-01
5.441165085821921821e-01
5.355796643611938634e-01
5.472327880011107482e-01
5.390251015778630972e-01
5.441165085821921821e-01
5.355796643611938634e-01
4.527672123845150054e-01
4.609748984416910389e-01
4.558834916074374632e-01
4.644203355019271839e-01
4.527672123845150054e-01
4.609748984416910389e-01
4.558834916074374632e-01
4.644203355019271839e-01
5.297138384294157731e-01
5.244297663311954238e-01
5.293621562896078103e-01
5.284913675050120219e-01
5.297138384294157731e-01
5.244297663311954238e-01
5.293621562896078103e-01
5.284913675050120219e-01
4.702861599671450676e-01
4.755702340180505416e-01
4.706378438277170062e-01
4.715086323521973100e-01
4.702861599671450676e-01
4.755702340180505416e-01
4.706378438277170062e-01
4.715086323521973100e-01
5.500451665056971251e-01
5.245787732874305220e-01
5.465293699357971491e-01
5.480148568358345074e-01
5.500451665056971251e-01
5.245787732874305220e-01
5.465293699357971491e-01
5.480148568358345074e-01
4.499548344933828048e-01
4.754212269299387117e-01
4.534706307363194355e-01
4.519851431637107453e-01
4.499548344933828048e-01
4.754212269299387117e-01
4.534706307363194355e-01
4.519851431637107453e-01
5.270920451257552486e-01
5.092132380596012808e-01
5.434679118643543916e-01
5.297267631613067351e-01
5.270920451257552486e-01
5.434679118643543916e-01
5.092132380596012808e-01
5.297267631613067351e-01
4.729079556791475625e-01
4.907867617703232099e-01
4.565320884348693653e-01
4.702732376645144541e-01
4.729079556791475625e-01
4.907867617703232099e-01
4.565320884348693653e-01
4.702732376645144541e-01
5.266616765802609734e-01
5.118343147914856672e-01
5.212331646089296555e-01
5.507015356442934717e-01
5.118343147914856672e-01
5.266616765802609734e-01
5.507015356442934717e-01
5.212331646089296555e-01
4.733383237517045927e-01
4.881656852367086685e-01
4.492984642456576694e-01
4.787668348717488698e-01
4.733383237517045927e-01
4.492984642456576694e-01
4.881656852367086685e-01
4.787668348717488698e-01
6.396683859097720415e-01
6.076220026734517887e-01
6.452141381623732741e-01
6.252193801706198428e-01
6.396683859097720415e-01
6.076220026734517887e-01
6.452141381623732741e-01
6.252193801706198428e-01
3.603316143453412224e-01
3.547858616366283968e-01
3.923779973974887980e-01
3.747806201590719866e-01
3.603316143453412224e-01
3.923779973974887980e-01
3.547858616366283968e-01
3.747806201590719866e-01
5.278335283569504099e-01
5.322469632260435901e-01
5.322469632260435901e-01
5.293200816709031642e-01
5.293200816709031642e-01
5.222982815816976654e-01
5.222982815816976654e-01
5.278335283569504099e-01
4.677530362705510925e-01
4.706799178738947376e-01
4.777017185751901707e-01
4.677530362705510925e-01
4.706799178738947376e-01
4.721664712310484902e-01
4.777017185751901707e-01
4.721664712310484902e-01
6.366666793483091169e-01
5.935060741649067495e-01
6.694947069208865287e-01
6.134765153956323047e-01
6.366666793483091169e-01
5.935060741649067495e-01
6.694947069208865287e-01
6.134765153956323047e-01
3.633333208454132546e-01
4.064939264308122802e-01
3.305052933719707653e-01
3.865234854110894958e-01
3.633333208454132546e-01
4.064939264308122802e-01
3.305052933719707653e-01
3.865234854110894958e-01
5.335244079724361654e-01
5.207037054897227790e-01
5.207069901753129670e-01
5.380210254770645406e-01
5.335244079724361654e-01
5.207037054897227790e-01
5.207069901753129670e-01
5.380210254770645406e-01
4.664755917183356360e-01
4.792962944520695601e-01
4.792930091662128689e-01
4.619789746247988660e-01
4.664755917183356360e-01
4.792962944520695601e-01
4.792930091662128689e-01
4.619789746247988660e-01
5.323206706684686651e-01
4.838315422925916209e-01
5.085757783599547110e-01
5.307876699425833067e-01
5.323206706684686651e-01
4.838315422925916209e-01
5.085757783599547110e-01
5.307876699425833067e-01
4.676793287267173582e-01
5.161684581944427919e-01
4.914242220270352846e-01
4.692123301006176916e-01
4.676793287267173582e-01
5.161684581944427919e-01
4.914242220270352846e-01
4.692123301006176916e-01
6.284715099382083281e-01
6.255892959989068913e-01
6.373496560017883894e-01
6.260892294703808147e-01
6.284715099382083281e-01
6.255892959989068913e-01
6.373496560017883894e-01
6.260892294703808147e-01
3.715284901909399196e-01
3.744107042675750563e-01
3.626503439927546424e-01
3.739107706715003587e-01
3.715284901909399196e-01
3.744107042675750563e-01
3.626503439927546424e-01
3.739107706715003587e-01
5.416035264752281364e-01
5.302380639504917781e-01
5.038531167369910690e-01
5.448656338380715169e-01
5.416035264752281364e-01
5.302380639504917781e-01
5.038531167369910690e-01
5.448656338380715169e-01
4.583964738867507549e-01
4.697619358880729123e-01
4.961468835867890448e-01
4.551343660277780145e-01
4.583964738867507549e-01
4.697619358880729123e-01
4.961468835867890448e-01
4.551343660277780145e-01
5.170682600264626672e-01
5.100165540279704146e-01
5.136091873428085819e-01
5.144001885855686851e-01
5.170682600264626672e-01
5.100165540279704146e-01
5.136091873428085819e-01
5.144001885855686851e-01
4.829317393505334621e-01
4.899834456455209875e-01
4.863908122997600003e-01
4.855998113143868977e-01
4.829317393505334621e-01
4.899834456455209875e-01
4.863908122997600003e-01
4.855998113143868977e-01
5.847790577781779575e-01
4.281401790667587193e-01
5.835630869887609151e-01
5.739121422993775923e-01
5.847790577781779575e-01
4.281401790667587193e-01
5.835630869887609151e-01
5.739121422993775923e-01
4.152209421799852862e-01
5.718598210687559913e-01
4.164369128830003319e-01
4.260878569921260350e-01
4.152209421799852862e-01
5.718598210687559913e-01
4.164369128830003319e-01
4.260878569921260350e-01
4.978513512323843315e-01
5.028963650183868594e-01
4.941577993959072046e-01
5.050200175101053901e-01
4.978513512323843315e-01
5.028963650183868594e-01
4.941577993959072046e-01
5.050200175101053901e-01
5.021486485675268341e-01
4.971036350252688862e-01
5.058422008223715238e-01
4.949799825772061013e-01
5.021486485675268341e-01
4.971036350252688862e-01
5.058422008223715238e-01
4.949799825772061013e-01
5.139344620602059877e-01
5.167596431683705305e-01
5.107186930863463203e-01
5.138534293328120839e-01
5.167596431683705305e-01
5.107186930863463203e-01
5.138534293328120839e-01
5.139344620602059877e-01
4.832403567115761689e-01
4.892813074438890908e-01
4.861465704807415023e-01
4.860655383454286493e-01
4.832403567115761689e-01
4.892813074438890908e-01
4.861465704807415023e-01
4.860655383454286493e-01
5.067210212819190929e-01
5.249677928786695702e-01
5.109983200327405939e-01
5.119346256306016585e-01
5.067210212819190929e-01
5.249677928786695702e-01
5.109983200327405939e-01
5.119346256306016585e-01
4.932789779431914212e-01
4.750322072859489708e-01
4.890016801282399683e-01
4.880653745449308190e-01
4.932789779431914212e-01
4.750322072859489708e-01
4.890016801282399683e-01
4.880653745449308190e-01
4.985488928505219519e-01
5.460275931909563951e-01
5.021891227697778959e-01
5.626523704722785624e-01
5.460275931909563951e-01
4.985488928505219519e-01
5.021891227697778959e-01
5.626523704722785624e-01
4.539724071628370439e-01
5.014511068065985455e-01
4.978108774903375888e-01
4.373476297341767349e-01
4.539724071628370439e-01
5.014511068065985455e-01
4.978108774903375888e-01
4.373476297341767349e-01
5.174520140772074228e-01
5.038230261916396557e-01
5.306357834488153458e-01
5.035936954491262441e-01
5.174520140772074228e-01
5.038230261916396557e-01
5.306357834488153458e-01
5.035936954491262441e-01
4.961769742994874832e-01
4.825479853598153568e-01
4.693642164193079225e-01
4.964063042298221262e-01
4.825479853598153568e-01
4.961769742994874832e-01
4.693642164193079225e-01
4.964063042298221262e-01
6.404124970058546751e-01
6.177667909619231068e-01
6.404124970058546751e-01
6.224086033462299383e-01
6.316622997583181132e-01
6.177667909619231068e-01
6.224086033462299383e-01
6.316622997583181132e-01
3.595875028804584872e-01
3.822332089225710661e-01
3.775913967974702246e-01
3.683377004244903219e-01
3.822332089225710661e-01
3.595875028804584872e-01
3.775913967974702246e-01
3.683377004244903219e-01
5.503783740741710062e-01
5.251248312442839961e-01
5.466364813455584226e-01
5.472615375419991324e-01
5.503783740741710062e-01
5.251248312442839961e-01
5.466364813455584226e-01
5.472615375419991324e-01
4.496216250722682162e-01
4.748751683841874183e-01
4.533635187440268055e-01
4.527384628263462218e-01
4.496216250722682162e-01
4.748751683841874183e-01
4.533635187440268055e-01
4.527384628263462218e-01
5.844767876924379379e-01
4.816289185637288028e-01
5.492011096239366452e-01
5.522846904841571813e-01
5.844767876924379379e-01
4.816289185637288028e-01
5.492011096239366452e-01
5.522846904841571813e-01
4.155232119228458032e-01
5.183710811324999668e-01
4.507988901932549197e-01
4.477153098860071623e-01
4.155232119228458032e-01
5.183710811324999668e-01
4.507988901932549197e-01
4.477153098860071623e-01
5.463480465614338755e-01
5.421441375192443957e-01
5.402960599467405700e-01
5.406482622383919079e-01
5.463480465614338755e-01
5.421441375192443957e-01
5.402960599467405700e-01
5.406482622383919079e-01
4.536519534949547960e-01
4.578558626390076824e-01
4.597039403406597557e-01
4.593517386356325005e-01
4.536519534949547960e-01
4.578558626390076824e-01
4.597039403406597557e-01
4.593517386356325005e-01
5.071673575585009530e-01
4.937958784930742695e-01
4.992198841382560204e-01
4.979918855015057488e-01
5.071673575585009530e-01
4.937958784930742695e-01
4.992198841382560204e-01
4.979918855015057488e-01
4.928326418657889008e-01
5.062041211394898710e-01
5.007801160600138246e-01
5.020081143411516678e-01
4.928326418657889008e-01
5.062041211394898710e-01
5.007801160600138246e-01
5.020081143411516678e-01
5.169288225624768529e-01
5.402738849188608583e-01
4.938797125796554610e-01
5.545408051148115192e-01
5.169288225624768529e-01
5.402738849188608583e-01
4.938797125796554610e-01
5.545408051148115192e-01
4.830711775030067656e-01
4.597261157359753270e-01
5.061202874676382635e-01
4.454591952708142344e-01
4.830711775030067656e-01
4.597261157359753270e-01
5.061202874676382635e-01
4.454591952708142344e-01
5.503215790522517636e-01
5.152775329861469800e-01
5.093848891374364030e-01
5.364399346672144020e-01
5.503215790522517636e-01
5.152775329861469800e-01
5.093848891374364030e-01
5.364399346672144020e-01
4.496784216262312839e-01
4.847224665700196056e-01
4.906151099676208105e-01
4.635600656420137966e-01
4.496784216262312839e-01
4.847224665700196056e-01
4.906151099676208105e-01
4.635600656420137966e-01
5.394052544261285220e-01
5.404504538264518487e-01
5.488730724619017565e-01
5.419968164678721223e-01
5.394052544261285220e-01
5.404504538264518487e-01
5.488730724619017565e-01
5.419968164678721223e-01
4.605947451327665476e-01
4.595495459698213381e-01
4.511269275635640952e-01
4.580031839859657339e-01
4.605947451327665476e-01
4.595495459698213381e-01
4.511269275635640952e-01
4.580031839859657339e-01
5.459133434978866717e-01
5.332796158736528014e-01
5.313868577732137055e-01
5.579150597623083740e-01
5.459133434978866717e-01
5.332796158736528014e-01
5.313868577732137055e-01
5.579150597623083740e-01
4.540866560055292211e-01
4.667203843055176549e-01
4.686131419402954634e-01
4.420849398929931340e-01
4.540866560055292211e-01
4.667203843055176549e-01
4.686131419402954634e-01
4.420849398929931340e-01
6.303971391771483468e-01
6.311433940463757608e-01
6.299435461824032245e-01
6.245998668764514150e-01
6.303971391771483468e-01
6.311433940463757608e-01
6.299435461824032245e-01
6.245998668764514150e-01
3.696028605263563804e-01
3.688566056607669452e-01
3.700564537084574113e-01
3.696028605263563804e-01
3.754001333691121545e-01
3.688566056607669452e-01
3.700564537084574113e-01
3.754001333691121545e-01
4.969649320109965629e-01
5.110952029244799633e-01
5.031536835876977420e-01
4.911412908249985776e-01
4.969649320109965629e-01
5.110952029244799633e-01
5.031536835876977420e-01
4.911412908249985776e-01
5.030350680399351404e-01
4.889047975993889850e-01
4.968463166051151347e-01
5.088587088785061496e-01
5.030350680399351404e-01
4.889047975993889850e-01
4.968463166051151347e-01
5.088587088785061496e-01
5.505460872827825369e-01
5.613969112109771231e-01
5.010941520631604362e-01
5.597975970758852782e-01
5.505460872827825369e-01
5.613969112109771231e-01
5.010941520631604362e-01
5.597975970758852782e-01
4.494539127445023041e-01
4.989058482133259531e-01
4.386030889236280927e-01
4.402024028131563682e-01
4.494539127445023041e-01
4.386030889236280927e-01
4.989058482133259531e-01
4.402024028131563682e-01
5.474188336738734506e-01
5.632154210215958301e-01
5.581096103851450607e-01
5.609156567952595651e-01
5.632154210215958301e-01
5.474188336738734506e-01
5.581096103851450607e-01
5.609156567952595651e-01
4.367845789092825726e-01
4.525811663734202739e-01
4.418903887672058772e-01
4.390843427900108509e-01
4.367845789092825726e-01
4.525811663734202739e-01
4.418903887672058772e-01
4.390843427900108509e-01
5.442837715690984624e-01
5.440571408907999285e-01
5.388811072834869265e-01
5.430130711374658858e-01
5.440571408907999285e-01
5.442837715690984624e-01
5.388811072834869265e-01
5.430130711374658858e-01
4.559428588318041875e-01
4.557162286000675522e-01
4.611188920480344677e-01
4.569869280958300806e-01
4.559428588318041875e-01
4.557162286000675522e-01
4.611188920480344677e-01
4.569869280958300806e-01
5.121612840939633315e-01
5.097727352676884038e-01
5.262954828504007310e-01
5.080091346990229795e-01
5.121612840939633315e-01
5.097727352676884038e-01
5.262954828504007310e-01
5.080091346990229795e-01
4.878387154658412328e-01
4.902272643557807896e-01
4.737045166612006142e-01
4.919908649289936875e-01
4.878387154658412328e-01
4.902272643557807896e-01
4.737045166612006142e-01
4.919908649289936875e-01
5.143983765628945548e-01
6.805546853429405019e-01
2.899645682700793259e-01
6.837548572548257653e-01
5.143983765628945548e-01
6.805546853429405019e-01
2.899645682700793259e-01
6.837548572548257653e-01
4.856016233425179962e-01
3.194453150281333365e-01
7.100354315698496066e-01
3.162451427415362559e-01
4.856016233425179962e-01
3.194453150281333365e-01
7.100354315698496066e-01
3.162451427415362559e-01
5.452563640255903010e-01
5.239939850252994802e-01
4.990647911818086868e-01
5.353897484928893391e-01
5.452563640255903010e-01
5.239939850252994802e-01
4.990647911818086868e-01
5.353897484928893391e-01
4.547436356333491858e-01
4.760060148782940814e-01
5.009352085789942066e-01
4.646102515089296503e-01
4.547436356333491858e-01
4.760060148782940814e-01
5.009352085789942066e-01
4.646102515089296503e-01
6.269399734956095926e-01
6.252732525099418126e-01
6.217650728831358720e-01
6.425636041713005397e-01
6.269399734956095926e-01
6.252732525099418126e-01
6.217650728831358720e-01
6.425636041713005397e-01
3.730600261696963571e-01
3.747267469807411544e-01
3.782349273642466869e-01
3.574363952830026392e-01
3.730600261696963571e-01
3.747267469807411544e-01
3.782349273642466869e-01
3.574363952830026392e-01
5.425998090277062147e-01
5.414278544012631755e-01
5.414278544012631755e-01
5.028329405049589695e-01
5.762020784950436791e-01
5.028329405049589695e-01
5.425998090277062147e-01
5.762020784950436791e-01
4.585721454886879656e-01
4.574001907139972900e-01
4.971670597051343066e-01
4.237979212575737620e-01
4.585721454886879656e-01
4.574001907139972900e-01
4.971670597051343066e-01
4.237979212575737620e-01
6.302927891006220307e-01
6.325951892122247955e-01
6.174985320972155023e-01
6.324642644763116550e-01
6.302927891006220307e-01
6.325951892122247955e-01
6.174985320972155023e-01
6.324642644763116550e-01
3.697072103791469999e-01
3.674048105067413417e-01
3.825014685744463350e-01
3.697072103791469999e-01
3.675357354622974526e-01
3.674048105067413417e-01
3.825014685744463350e-01
3.675357354622974526e-01
6.597137429334907210e-01
5.616284417037604726e-01
7.061142110906075686e-01
5.831011684194891131e-01
6.597137429334907210e-01
5.616284417037604726e-01
7.061142110906075686e-01
5.831011684194891131e-01
3.402862572502272087e-01
4.383715583771845559e-01
2.938857885692414129e-01
4.168988319697746192e-01
3.402862572502272087e-01
4.383715583771845559e-01
2.938857885692414129e-01
4.168988319697746192e-01
5.291470650117844343e-01
5.038435981987277046e-01
5.291470650117844343e-01
5.018626725977810565e-01
5.194226687162881717e-01
5.038435981987277046e-01
5.018626725977810565e-01
5.194226687162881717e-01
4.708529347026342293e-01
4.981373281043488532e-01
4.961564015720796306e-01
4.805773312182282098e-01
4.708529347026342293e-01
4.961564015720796306e-01
4.981373281043488532e-01
4.805773312182282098e-01
6.446278461380643421e-01
6.490301410576648777e-01
5.981484140693282825e-01
6.216341167582868366e-01
6.446278461380643421e-01
5.981484140693282825e-01
6.490301410576648777e-01
6.216341167582868366e-01
3.553721534526630421e-01
3.509698593406938016e-01
4.018515862408094108e-01
3.783658824031590484e-01
3.509698593406938016e-01
3.553721534526630421e-01
4.018515862408094108e-01
3.783658824031590484e-01
6.054668702709022909e-01
6.557475289555441123e-01
6.515249546155246207e-01
6.058749211588292383e-01
6.054668702709022909e-01
6.557475289555441123e-01
6.515249546155246207e-01
6.058749211588292383e-01
3.945331293980416376e-01
3.442524709316785447e-01
3.484750452080334071e-01
3.941250792704522610e-01
3.945331293980416376e-01
3.442524709316785447e-01
3.484750452080334071e-01
3.941250792704522610e-01
5.468319442861684365e-01
4.900802704551097122e-01
5.147535576616064645e-01
5.024331093954970129e-01
5.147535576616064645e-01
4.900802704551097122e-01
5.468319442861684365e-01
5.024331093954970129e-01
4.852464426112419460e-01
5.099197299932711758e-01
4.531680555883212946e-01
4.975668902370671276e-01
4.852464426112419460e-01
5.099197299932711758e-01
4.531680555883212946e-01
4.975668902370671276e-01
5.226023955310665770e-01
4.763578728479842539e-01
5.159576352252770448e-01
5.427792028422118165e-01
5.226023955310665770e-01
4.763578728479842539e-01
5.159576352252770448e-01
5.427792028422118165e-01
4.773976039659828530e-01
5.236421268564299680e-01
4.840423651239689207e-01
4.572207970632007346e-01
4.773976039659828530e-01
5.236421268564299680e-01
4.840423651239689207e-01
4.572207970632007346e-01
5.187492159820976667e-01
5.015923288847261574e-01
5.080500558688072488e-01
5.255811962451844011e-01
5.187492159820976667e-01
5.015923288847261574e-01
5.080500558688072488e-01
5.255811962451844011e-01
4.812507832612027414e-01
4.984076713662943803e-01
4.919499446550616995e-01
4.744188035074330401e-01
4.812507832612027414e-01
4.984076713662943803e-01
4.919499446550616995e-01
4.744188035074330401e-01
5.453232702911918750e-01
5.384370141673571197e-01
5.455098019065189874e-01
5.426722894808335695e-01
5.455098019065189874e-01
5.453232702911918750e-01
5.384370141673571197e-01
4.546767297160840826e-01
5.426722894808335695e-01
4.544901976787514286e-01
4.615629860436456511e-01
4.573277100498671643e-01
4.546767297160840826e-01
4.615629860436456511e-01
4.544901976787514286e-01
4.573277100498671643e-01
5.533290376533841481e-01
5.976853489501081640e-01
4.879701607806055108e-01
5.889775307150557637e-01
5.533290376533841481e-01
4.879701607806055108e-01
5.976853489501081640e-01
5.889775307150557637e-01
4.466709621483460069e-01
4.023146507352066692e-01
5.120298390484094853e-01
4.110224690466566244e-01
4.466709621483460069e-01
4.023146507352066692e-01
5.120298390484094853e-01
4.110224690466566244e-01
4.964828403490173514e-01
5.226501900915536680e-01
4.799324182113196002e-01
4.997619838777609402e-01
4.964828403490173514e-01
5.226501900915536680e-01
4.799324182113196002e-01
4.997619838777609402e-01
5.035171599874956883e-01
4.773498104141253862e-01
5.200675816031434806e-01
5.002380169617026695e-01
5.035171599874956883e-01
4.773498104141253862e-01
5.200675816031434806e-01
5.002380169617026695e-01
5.526495603917283006e-01
4.777799739094916731e-01
5.781137533613218693e-01
4.992848391702864319e-01
5.526495603917283006e-01
4.777799739094916731e-01
5.781137533613218693e-01
4.992848391702864319e-01
4.473504396592034027e-01
5.222200260486715706e-01
4.218862461839307798e-01
5.007151603695092490e-01
4.473504396592034027e-01
5.222200260486715706e-01
4.218862461839307798e-01
5.007151603695092490e-01
5.077458053406189720e-01
4.916516607322591881e-01
4.981198263626538392e-01
5.027620838968687167e-01
5.077458053406189720e-01
4.916516607322591881e-01
4.981198263626538392e-01
5.027620838968687167e-01
4.922541948767502618e-01
5.083483395801522420e-01
5.018801730057020904e-01
4.972379166661085037e-01
4.922541948767502618e-01
5.083483395801522420e-01
5.018801730057020904e-01
4.972379166661085037e-01
5.494926174505962990e-01
5.227918321475044650e-01
5.468470232431172917e-01
5.496417907875184028e-01
5.494926174505962990e-01
5.227918321475044650e-01
5.468470232431172917e-01
5.496417907875184028e-01
4.505073831496702041e-01
4.772081675896515662e-01
4.531529766259154712e-01
4.503582092570468376e-01
4.505073831496702041e-01
4.772081675896515662e-01
4.531529766259154712e-01
4.503582092570468376e-01
4.299699723210324009e-01
5.902094309258245630e-01
5.303952621679854929e-01
5.056442326163050893e-01
4.299699723210324009e-01
5.902094309258245630e-01
5.303952621679854929e-01
5.056442326163050893e-01
5.700300277289898077e-01
4.097905688058745000e-01
4.696047376583010191e-01
4.943557673832401633e-01
5.700300277289898077e-01
4.097905688058745000e-01
4.696047376583010191e-01
4.943557673832401633e-01
6.262947740078743664e-01
6.335693076098323218e-01
6.276967599251292995e-01
6.279586610935439239e-01
6.262947740078743664e-01
6.335693076098323218e-01
6.276967599251292995e-01
6.279586610935439239e-01
3.737052257829418522e-01
3.664306921418756247e-01
3.723032400484953541e-01
3.720413389237364754e-01
3.737052257829418522e-01
3.664306921418756247e-01
3.723032400484953541e-01
3.720413389237364754e-01
6.309721821307903156e-01
6.268771591348922811e-01
6.287780437196488492e-01
6.319959175889380276e-01
6.309721821307903156e-01
6.268771591348922811e-01
6.287780437196488492e-01
6.319959175889380276e-01
3.690278171197860502e-01
3.731228413016651757e-01
3.712219564113183878e-01
3.680040824110619724e-01
3.690278171197860502e-01
3.731228413016651757e-01
3.712219564113183878e-01
3.680040824110619724e-01
5.484679802138998639e-01
5.315903464870643802e-01
5.439282286788511556e-01
5.456854462790943217e-01
5.484679802138998639e-01
5.315903464870643802e-01
5.439282286788511556e-01
5.456854462790943217e-01
4.515320195750973653e-01
4.684096535202115774e-01
4.560717716922226828e-01
4.543145536044903565e-01
4.515320195750973653e-01
4.684096535202115774e-01
4.560717716922226828e-01
4.543145536044903565e-01
5.289607858630915871e-01
5.183309234589614789e-01
5.272388259518265841e-01
5.385257644265948329e-01
5.289607858630915871e-01
5.183309234589614789e-01
5.272388259518265841e-01
5.385257644265948329e-01
4.710392140295880381e-01
4.816690764719169238e-01
4.727611737453116802e-01
4.614742352005123394e-01
4.710392140295880381e-01
4.816690764719169238e-01
4.727611737453116802e-01
4.614742352005123394e-01
6.295698745343543123e-01
6.294735638725796889e-01
6.183278538956074044e-01
6.321752088360881316e-01
6.295698745343543123e-01
6.294735638725796889e-01
6.321752088360881316e-01
6.183278538956074044e-01
3.704301252473669592e-01
3.705264356567568029e-01
3.816721469111143961e-01
3.678247913712766604e-01
3.704301252473669592e-01
3.705264356567568029e-01
3.816721469111143961e-01
3.678247913712766604e-01
5.404097535965775023e-01
5.406029258138005389e-01
5.474146659826146788e-01
5.426517806963602197e-01
5.404097535965775023e-01
5.406029258138005389e-01
5.474146659826146788e-01
5.426517806963602197e-01
4.595902467890482512e-01
4.593970743744648644e-01
4.525853332397673512e-01
4.573482201549268211e-01
4.595902467890482512e-01
4.593970743744648644e-01
4.525853332397673512e-01
4.573482201549268211e-01
5.400414978739718208e-01
5.096197353891511739e-01
5.302311417653982062e-01
5.288851922591675248e-01
5.400414978739718208e-01
5.096197353891511739e-01
5.302311417653982062e-01
5.288851922591675248e-01
4.599585027231114509e-01
4.903802644603274530e-01
4.697688584519710275e-01
4.711148075998607965e-01
4.599585027231114509e-01
4.903802644603274530e-01
4.697688584519710275e-01
4.711148075998607965e-01
5.298935977771179751e-01
5.166817924400675111e-01
5.400750826897819934e-01
5.207276425517193275e-01
5.298935977771179751e-01
5.166817924400675111e-01
5.400750826897819934e-01
5.207276425517193275e-01
4.701064023502112832e-01
4.833182079696598521e-01
4.599249172224517679e-01
4.792723573941657378e-01
4.701064023502112832e-01
4.833182079696598521e-01
4.599249172224517679e-01
4.792723573941657378e-01
5.007851878235669574e-01
5.591491307259275345e-01
5.398561675501696300e-01
5.100135086649970617e-01
5.007851878235669574e-01
5.591491307259275345e-01
5.398561675501696300e-01
5.100135086649970617e-01
4.992148127676045988e-01
4.408508692322357092e-01
4.601438326044444693e-01
4.899864916769729462e-01
4.992148127676045988e-01
4.408508692322357092e-01
4.601438326044444693e-01
4.899864916769729462e-01
6.281084359907254111e-01
6.282008248517740867e-01
6.362556151198077714e-01
6.258329479778694804e-01
6.281084359907254111e-01
6.282008248517740867e-01
6.362556151198077714e-01
6.258329479778694804e-01
3.718915647168614669e-01
3.717991745779727353e-01
3.637443845855159452e-01
3.741670515428268118e-01
3.718915647168614669e-01
3.717991745779727353e-01
3.637443845855159452e-01
3.741670515428268118e-01
4.987299554722994799e-01
5.064854138745431555e-01
5.072009973337117117e-01
4.904574091369795497e-01
4.987299554722994799e-01
5.064854138745431555e-01
5.072009973337117117e-01
4.904574091369795497e-01
5.012700447132374393e-01
4.935145856898088823e-01
4.927990030746514094e-01
5.095425904655712657e-01
5.012700447132374393e-01
4.935145856898088823e-01
4.927990030746514094e-01
5.095425904655712657e-01
5.210384336314746179e-01
6.305924811695149401e-01
5.063152880138659384e-01
5.127128048443410080e-01
5.210384336314746179e-01
6.305924811695149401e-01
5.063152880138659384e-01
5.127128048443410080e-01
4.789615661247808021e-01
3.694075186322152149e-01
4.936847120770835318e-01
4.872871950174157973e-01
4.789615661247808021e-01
3.694075186322152149e-01
4.936847120770835318e-01
4.872871950174157973e-01
5.059323052882973570e-01
5.526304365848773159e-01
4.731168637408700306e-01
5.752670204929017927e-01
5.059323052882973570e-01
5.526304365848773159e-01
4.731168637408700306e-01
5.752670204929017927e-01
4.940676947080646642e-01
4.473695640808728058e-01
5.268831362263881601e-01
4.247329796962731052e-01
4.940676947080646642e-01
4.473695640808728058e-01
5.268831362263881601e-01
4.247329796962731052e-01
5.042864236665991484e-01
5.354493198037744150e-01
5.189569098683932680e-01
4.941898735150971333e-01
5.042864236665991484e-01
5.354493198037744150e-01
5.189569098683932680e-01
4.941898735150971333e-01
4.957135761824247311e-01
4.645506794277025620e-01
4.810430901425206685e-01
5.058101264703509514e-01
4.957135761824247311e-01
4.810430901425206685e-01
4.645506794277025620e-01
5.058101264703509514e-01
5.078653968330399948e-01
5.392358409526423202e-01
4.912818024395164684e-01
5.151639398472980247e-01
5.078653968330399948e-01
5.392358409526423202e-01
4.912818024395164684e-01
5.151639398472980247e-01
4.921346033779627760e-01
4.607641590673665632e-01
5.087181976041392772e-01
4.848360609466908500e-01
4.921346033779627760e-01
4.607641590673665632e-01
5.087181976041392772e-01
4.848360609466908500e-01
5.096019866023198119e-01
5.106428124827289139e-01
4.601636675470217597e-01
5.165395422964138561e-01
5.096019866023198119e-01
5.106428124827289139e-01
4.601636675470217597e-01
5.165395422964138561e-01
4.903980144672459573e-01
4.893571877355498145e-01
5.398363317590337829e-01
4.834604579291408299e-01
4.903980144672459573e-01
4.893571877355498145e-01
5.398363317590337829e-01
4.834604579291408299e-01
5.037530383169723791e-01
4.687537133813748369e-01
5.291155761460686335e-01
4.973806794014308252e-01
5.037530383169723791e-01
4.687537133813748369e-01
5.291155761460686335e-01
4.973806794014308252e-01
4.962469615775262355e-01
5.312462870069794008e-01
4.708844234178286570e-01
5.026193209187113098e-01
4.962469615775262355e-01
5.312462870069794008e-01
4.708844234178286570e-01
5.026193209187113098e-01
5.089121424916811520e-01
4.847980576123518404e-01
4.906173677627521101e-01
5.161620321578084258e-01
5.089121424916811520e-01
4.847980576123518404e-01
4.906173677627521101e-01
5.161620321578084258e-01
4.910878578812116757e-01
5.152019422494049650e-01
5.093826325319241732e-01
4.838379674783936935e-01
4.910878578812116757e-01
5.152019422494049650e-01
5.093826325319241732e-01
4.838379674783936935e-01
5.290821287890139502e-01
5.159227306357934140e-01
5.387474524359276984e-01
5.278960712730622618e-01
5.290821287890139502e-01
5.159227306357934140e-01
5.387474524359276984e-01
5.278960712730622618e-01
4.709178708026229287e-01
4.840772686848140438e-01
4.612525478551106062e-01
4.721039281857883907e-01
4.709178708026229287e-01
4.840772686848140438e-01
4.612525478551106062e-01
4.721039281857883907e-01
6.279392985234153457e-01
6.288298381778076873e-01
6.357888867723886506e-01
6.258052167977439240e-01
6.279392985234153457e-01
6.288298381778076873e-01
6.357888867723886506e-01
6.258052167977439240e-01
3.720607017075963086e-01
3.711701617185099167e-01
3.642111138860855135e-01
3.741947834814709495e-01
3.720607017075963086e-01
3.711701617185099167e-01
3.642111138860855135e-01
3.741947834814709495e-01
5.458816931022738572e-01
4.863237262879920308e-01
5.458816931022738572e-01
5.173970726809784537e-01
5.567257621869430295e-01
4.863237262879920308e-01
5.567257621869430295e-01
5.173970726809784537e-01
4.541183069131875527e-01
5.136762737447497784e-01
4.826029271771403728e-01
4.432742376848182175e-01
4.541183069131875527e-01
5.136762737447497784e-01
4.826029271771403728e-01
4.432742376848182175e-01
6.122043927043705480e-01
6.447711933942628093e-01
6.506588637967070099e-01
6.124702187771617901e-01
6.122043927043705480e-01
6.506588637967070099e-01
6.447711933942628093e-01
3.877956075684778625e-01
6.124702187771617901e-01
3.493411362051119795e-01
3.875297813392535318e-01
3.552288064147433033e-01
3.877956075684778625e-01
3.493411362051119795e-01
3.552288064147433033e-01
3.875297813392535318e-01
5.274944069060438778e-01
5.146688209351850674e-01
4.938770443709472602e-01
5.186669973340940487e-01
5.274944069060438778e-01
4.938770443709472602e-01
5.146688209351850674e-01
5.186669973340940487e-01
4.725055933122348506e-01
5.061229550628922880e-01
4.853311791794112651e-01
4.813330031179248181e-01
4.725055933122348506e-01
5.061229550628922880e-01
4.853311791794112651e-01
4.813330031179248181e-01
5.249942650116281584e-01
5.226315087420516647e-01
5.113562939113762695e-01
5.496643830520042684e-01
5.249942650116281584e-01
5.226315087420516647e-01
5.113562939113762695e-01
5.496643830520042684e-01
4.750057345700042788e-01
4.773684912361204624e-01
4.886437058339652140e-01
4.503356163731950801e-01
4.750057345700042788e-01
4.773684912361204624e-01
4.886437058339652140e-01
4.503356163731950801e-01
6.318219851764297346e-01
6.272323392540783971e-01
6.302679815717056044e-01
6.272879919706610963e-01
6.318219851764297346e-01
6.272323392540783971e-01
6.302679815717056044e-01
6.272879919706610963e-01
3.681780147817335092e-01
3.727676603493819130e-01
3.697320188775847782e-01
3.727120081448447309e-01
3.681780147817335092e-01
3.727676603493819130e-01
3.697320188775847782e-01
3.727120081448447309e-01
5.510737009717558976e-01
5.442025173688307405e-01
5.273393373390717898e-01
5.498938259297574405e-01
5.442025173688307405e-01
5.273393373390717898e-01
5.510737009717558976e-01
5.498938259297574405e-01
4.489262993902229937e-01
4.557974823273980292e-01
4.726606625699787401e-01
4.501061739392753225e-01
4.489262993902229937e-01
4.557974823273980292e-01
4.726606625699787401e-01
4.501061739392753225e-01
5.298065363367641112e-01
5.234497099672807963e-01
5.365178471474791877e-01
5.199514444066153374e-01
5.234497099672807963e-01
5.298065363367641112e-01
5.365178471474791877e-01
5.199514444066153374e-01
4.701934640024774126e-01
4.765502904119784944e-01
4.634821528161410242e-01
4.800485551759265945e-01
4.634821528161410242e-01
4.701934640024774126e-01
4.765502904119784944e-01
4.800485551759265945e-01
6.285729409373743692e-01
6.282001864092308097e-01
6.266890556817088509e-01
6.340766375133171096e-01
6.282001864092308097e-01
6.285729409373743692e-01
6.340766375133171096e-01
6.266890556817088509e-01
3.714270589634907083e-01
3.717998133261062321e-01
3.733109443537614425e-01
3.659233623593536322e-01
3.714270589634907083e-01
3.659233623593536322e-01
3.717998133261062321e-01
3.733109443537614425e-01
5.506999370354606071e-01
5.913876930299011292e-01
5.044088796585128875e-01
5.816454066771257203e-01
5.506999370354606071e-01
5.913876930299011292e-01
5.044088796585128875e-01
5.816454066771257203e-01
4.493000628190202406e-01
4.086123072265763767e-01
4.955911205252050422e-01
4.183545937030430650e-01
4.493000628190202406e-01
4.086123072265763767e-01
4.955911205252050422e-01
4.183545937030430650e-01
5.169700049850689538e-01
5.142147185247267771e-01
5.091794649947587459e-01
5.155389872184059641e-01
5.169700049850689538e-01
5.142147185247267771e-01
5.091794649947587459e-01
5.155389872184059641e-01
4.830299946211198403e-01
4.857852811578595720e-01
4.908205354595338576e-01
4.844610136083247198e-01
4.830299946211198403e-01
4.857852811578595720e-01
4.908205354595338576e-01
4.844610136083247198e-01
5.133021600267966278e-01
5.071635689237155020e-01
4.925347987555142026e-01
5.402255179033090826e-01
5.133021600267966278e-01
5.071635689237155020e-01
4.925347987555142026e-01
5.402255179033090826e-01
4.866978401551023126e-01
4.928364316292572767e-01
5.074652003277151380e-01
4.597744821403466631e-01
4.866978401551023126e-01
4.928364316292572767e-01
5.074652003277151380e-01
4.597744821403466631e-01
5.496910218912489654e-01
5.351864278500215732e-01
5.460972593023143418e-01
5.395188950537885830e-01
5.496910218912489654e-01
5.351864278500215732e-01
5.460972593023143418e-01
5.395188950537885830e-01
4.503089778627327178e-01
4.648135720844948082e-01
4.539027405808155891e-01
4.604811047688599501e-01
4.503089778627327178e-01
4.648135720844948082e-01
4.539027405808155891e-01
4.604811047688599501e-01
6.295515179986068688e-01
6.274340348277291923e-01
6.325435262278915616e-01
6.273010109134702361e-01
6.295515179986068688e-01
6.274340348277291923e-01
6.325435262278915616e-01
6.273010109134702361e-01
3.725659641568199731e-01
3.704484815243631601e-01
3.674564742495931569e-01
3.726989886690716958e-01
3.704484815243631601e-01
3.725659641568199731e-01
3.674564742495931569e-01
3.726989886690716958e-01
6.412264487553329673e-01
6.160651054833579110e-01
6.189889008219324751e-01
6.415261888523673406e-01
6.412264487553329673e-01
6.160651054833579110e-01
6.189889008219324751e-01
6.415261888523673406e-01
3.587735515029635280e-01
3.839348946021345910e-01
3.810110989870736375e-01
3.584738116987864487e-01
3.587735515029635280e-01
3.839348946021345910e-01
3.810110989870736375e-01
3.584738116987864487e-01
4.984266731817115215e-01
4.509590631550963735e-01
5.510246462354189134e-01
4.996287397907508421e-01
4.984266731817115215e-01
4.509590631550963735e-01
5.510246462354189134e-01
4.996287397907508421e-01
5.015733269256088533e-01
5.490409365420418908e-01
4.489753541938625858e-01
5.003712594316311879e-01
5.015733269256088533e-01
5.490409365420418908e-01
4.489753541938625858e-01
5.003712594316311879e-01
5.373228240405296674e-01
5.218928635963493434e-01
5.589105419676343445e-01
4.935649593967355031e-01
5.373228240405296674e-01
5.218928635963493434e-01
5.589105419676343445e-01
4.935649593967355031e-01
4.626771753369212092e-01
4.781071369993696862e-01
4.410894580464628234e-01
5.064350408279096882e-01
4.626771753369212092e-01
4.781071369993696862e-01
4.410894580464628234e-01
5.064350408279096882e-01
5.044915761682204902e-01
5.259833948366576806e-01
4.751434071513358504e-01
5.259833948366576806e-01
5.461567404090601485e-01
5.044915761682204902e-01
4.751434071513358504e-01
5.461567404090601485e-01
4.955084237117262091e-01
4.740166053852590267e-01
5.248565928814059589e-01
4.538432598747021984e-01
4.740166053852590267e-01
4.955084237117262091e-01
5.248565928814059589e-01
4.538432598747021984e-01
5.332818048327681026e-01
5.170291571516827389e-01
5.344831276956938382e-01
5.228963990302872844e-01
5.332818048327681026e-01
5.228963990302872844e-01
5.170291571516827389e-01
5.344831276956938382e-01
4.667181952572718728e-01
4.829708429815582349e-01
4.655168716126354411e-01
4.771036005768110044e-01
4.667181952572718728e-01
4.829708429815582349e-01
4.655168716126354411e-01
4.771036005768110044e-01
6.288955574273131788e-01
6.301679663893082761e-01
6.274189458590626600e-01
6.301669759577634977e-01
6.288955574273131788e-01
6.274189458590626600e-01
6.301679663893082761e-01
6.301669759577634977e-01
3.711044427400338463e-01
3.698320334369782358e-01
3.725810544074192876e-01
3.698330237402842613e-01
3.711044427400338463e-01
3.698320334369782358e-01
3.725810544074192876e-01
3.698330237402842613e-01
5.459873692075234430e-01
5.445100382744385570e-01
5.374581433693492727e-01
5.422007271577058418e-01
5.459873692075234430e-01
5.445100382744385570e-01
5.374581433693492727e-01
5.422007271577058418e-01
4.540126303718352574e-01
4.554899612430745037e-01
4.625418574623836321e-01
4.577992729609832168e-01
4.540126303718352574e-01
4.554899612430745037e-01
4.625418574623836321e-01
4.577992729609832168e-01
5.172224066336639225e-01
5.786560670821927488e-01
4.884636325550673064e-01
5.839176140725612640e-01
5.172224066336639225e-01
4.884636325550673064e-01
5.786560670821927488e-01
4.827775937555998098e-01
5.839176140725612640e-01
4.213439327650121413e-01
5.115363671029626857e-01
4.160823857237119228e-01
4.827775937555998098e-01
4.213439327650121413e-01
5.115363671029626857e-01
4.160823857237119228e-01
4.972440836945679621e-01
4.886815703684987966e-01
5.136822234080682392e-01
4.953007731996876828e-01
4.972440836945679621e-01
4.886815703684987966e-01
5.136822234080682392e-01
4.953007731996876828e-01
5.027559166919672862e-01
5.113184304891547072e-01
4.863177765228101634e-01
5.046992264260552474e-01
5.027559166919672862e-01
5.113184304891547072e-01
4.863177765228101634e-01
5.046992264260552474e-01
6.411211799204465933e-01
6.185691429309372324e-01
6.129991044817870716e-01
6.449898227165249409e-01
6.411211799204465933e-01
6.185691429309372324e-01
6.129991044817870716e-01
6.449898227165249409e-01
3.588788198867405299e-01
3.814308572036679834e-01
3.870008954727381933e-01
3.550101772852940485e-01
3.588788198867405299e-01
3.814308572036679834e-01
3.870008954727381933e-01
3.550101772852940485e-01
5.155731716431546374e-01
5.121480747820896795e-01
5.150828383375483099e-01
5.129461574961169390e-01
5.155731716431546374e-01
5.150828383375483099e-01
5.121480747820896795e-01
5.129461574961169390e-01
4.844268281794938957e-01
4.878519248413795140e-01
4.878519248413795140e-01
4.849171617725005490e-01
4.870538422646859544e-01
4.844268281794938957e-01
4.849171617725005490e-01
4.870538422646859544e-01
5.092632494561257772e-01
4.942099550207785796e-01
5.309544187748542754e-01
5.092632494561257772e-01
5.191550860490679042e-01
5.309544187748542754e-01
4.942099550207785796e-01
5.191550860490679042e-01
4.907367497880841256e-01
4.690455813588414458e-01
4.808449140155062196e-01
4.690455813588414458e-01
5.057900453275578911e-01
4.907367497880841256e-01
5.057900453275578911e-01
4.808449140155062196e-01
5.298856238787266193e-01
5.246928768865473103e-01
5.274366826761252014e-01
5.291984456998761743e-01
5.298856238787266193e-01
5.246928768865473103e-01
5.274366826761252014e-01
5.291984456998761743e-01
4.701143767351823044e-01
4.753071233735681744e-01
4.725633173302412615e-01
4.708015545011221548e-01
4.701143767351823044e-01
4.753071233735681744e-01
4.725633173302412615e-01
4.708015545011221548e-01
6.907380062257288955e-01
4.486628203994769137e-01
3.065839267874252982e-01
6.103313655039528385e-01
4.486628203994769137e-01
6.907380062257288955e-01
3.065839267874252982e-01
6.103313655039528385e-01
5.513371793131227605e-01
3.092619942981400527e-01
6.934160731798328925e-01
3.896686342341126874e-01
5.513371793131227605e-01
3.092619942981400527e-01
6.934160731798328925e-01
3.896686342341126874e-01
5.276793280700076139e-01
5.405803655139607145e-01
5.522391653921658872e-01
5.500729017367120832e-01
5.522391653921658872e-01
5.276793280700076139e-01
5.405803655139607145e-01
5.500729017367120832e-01
4.477608341057930375e-01
4.723206720645976020e-01
4.594196344187366776e-01
4.499270985616021790e-01
4.477608341057930375e-01
4.594196344187366776e-01
4.723206720645976020e-01
4.499270985616021790e-01
6.234245877567445859e-01
6.324629339978855569e-01
6.247167281289875973e-01
6.351643794769188389e-01
6.234245877567445859e-01
6.324629339978855569e-01
6.247167281289875973e-01
6.351643794769188389e-01
3.765754123378428631e-01
3.675370664313959423e-01
3.752832720674632583e-01
3.648356204212177545e-01
3.765754123378428631e-01
3.675370664313959423e-01
3.752832720674632583e-01
3.648356204212177545e-01
5.032276431575155584e-01
5.395527945911453571e-01
5.163142842302477220e-01
4.954115814744000090e-01
5.032276431575155584e-01
5.163142842302477220e-01
5.395527945911453571e-01
4.954115814744000090e-01
4.967723563058825675e-01
4.836857152276934357e-01
4.604472046466980828e-01
5.045884184601163724e-01
4.967723563058825675e-01
4.836857152276934357e-01
4.604472046466980828e-01
5.045884184601163724e-01
5.384580540448951069e-01
5.394386506432056194e-01
5.493232466178596951e-01
5.437953302434834768e-01
5.384580540448951069e-01
5.437953302434834768e-01
5.394386506432056194e-01
5.493232466178596951e-01
4.615419465299055446e-01
4.605613494568387978e-01
4.506767534321625135e-01
4.562046701830695383e-01
4.615419465299055446e-01
4.605613494568387978e-01
4.506767534321625135e-01
4.562046701830695383e-01
6.275806092171478667e-01
6.295993876174179604e-01
6.263857732965334435e-01
6.327700148285657633e-01
6.275806092171478667e-01
6.295993876174179604e-01
6.263857732965334435e-01
6.327700148285657633e-01
3.724193906364234863e-01
3.704006124344232376e-01
3.736142263405781705e-01
3.672299847685280838e-01
3.724193906364234863e-01
3.704006124344232376e-01
3.736142263405781705e-01
3.672299847685280838e-01
5.170047462524962611e-01
5.033885437260323670e-01
5.027698454432538711e-01
5.310892955931194592e-01
5.170047462524962611e-01
5.033885437260323670e-01
5.027698454432538711e-01
5.310892955931194592e-01
4.829952533873438369e-01
4.966114564085728489e-01
4.972301544075889979e-01
4.689107040467206389e-01
4.829952533873438369e-01
4.966114564085728489e-01
4.972301544075889979e-01
4.689107040467206389e-01
6.381909941710546263e-01
6.158453517136877053e-01
6.313490887841908261e-01
6.273629957177035976e-01
6.381909941710546263e-01
6.158453517136877053e-01
6.313490887841908261e-01
6.273629957177035976e-01
3.618090056470464333e-01
3.841546481971818139e-01
3.686509108774771448e-01
3.726370032482009265e-01
3.618090056470464333e-01
3.841546481971818139e-01
3.686509108774771448e-01
3.726370032482009265e-01
5.761014767958840821e-01
6.072608291324286256e-01
3.832506682010716759e-01
6.034141772179282270e-01
5.761014767958840821e-01
6.072608291324286256e-01
3.832506682010716759e-01
6.034141772179282270e-01
4.238985234987922013e-01
3.927391702854947653e-01
6.167493321499932790e-01
3.965858225819829386e-01
4.238985234987922013e-01
3.927391702854947653e-01
6.167493321499932790e-01
3.965858225819829386e-01
5.064540123121332726e-01
4.987231047161913011e-01
4.919624976710110786e-01
5.000616905699644121e-01
5.064540123121332726e-01
4.987231047161913011e-01
4.919624976710110786e-01
5.000616905699644121e-01
4.935459873095169314e-01
5.012768949382007122e-01
5.080375026873298339e-01
4.999383098493126454e-01
4.935459873095169314e-01
5.012768949382007122e-01
5.080375026873298339e-01
4.999383098493126454e-01
5.434209407180787821e-01
5.233263258805891383e-01
5.534307841121517413e-01
4.926117071017870330e-01
5.434209407180787821e-01
5.233263258805891383e-01
5.534307841121517413e-01
4.926117071017870330e-01
4.565790597807790618e-01
4.766736737633436860e-01
4.465692158014462620e-01
5.073882933111235616e-01
4.565790597807790618e-01
4.766736737633436860e-01
4.465692158014462620e-01
5.073882933111235616e-01
4.989436809146354790e-01
4.956105869641760364e-01
5.030421244337048847e-01
5.005007056024624035e-01
4.989436809146354790e-01
4.956105869641760364e-01
5.030421244337048847e-01
5.005007056024624035e-01
5.010563184587226715e-01
5.043894134196307277e-01
4.969578755049042229e-01
4.994992941410600906e-01
5.010563184587226715e-01
5.043894134196307277e-01
4.969578755049042229e-01
4.994992941410600906e-01
5.199073312924156198e-01
5.467071527891675942e-01
5.080203270044876263e-01
5.365920658277900657e-01
5.467071527891675942e-01
5.199073312924156198e-01
5.080203270044876263e-01
5.365920658277900657e-01
4.532928470052866032e-01
4.800926684529258637e-01
4.919796728318033274e-01
4.634079343868506839e-01
4.532928470052866032e-01
4.800926684529258637e-01
4.919796728318033274e-01
4.634079343868506839e-01
5.385442135375342332e-01
5.277150066608555790e-01
5.196569123468179896e-01
5.249878812160204689e-01
5.385442135375342332e-01
5.196569123468179896e-01
4.614557867575967975e-01
5.277150066608555790e-01
5.249878812160204689e-01
4.803430877036589663e-01
4.722849934919395309e-01
4.750121186702926934e-01
4.614557867575967975e-01
4.803430877036589663e-01
4.722849934919395309e-01
4.750121186702926934e-01
5.479273580804147059e-01
5.385544672044488834e-01
5.437948160124506103e-01
5.358821657000589767e-01
5.479273580804147059e-01
5.385544672044488834e-01
5.437948160124506103e-01
5.358821657000589767e-01
4.520726419195852941e-01
4.614455326641291322e-01
4.562051833499936038e-01
4.641178347478671640e-01
4.520726419195852941e-01
4.614455326641291322e-01
4.562051833499936038e-01
4.641178347478671640e-01
6.006667690235190094e-01
7.024320907985384110e-01
5.766954935388639569e-01
6.324497361019894015e-01
6.006667690235190094e-01
7.024320907985384110e-01
5.766954935388639569e-01
6.324497361019894015e-01
3.993332314857980236e-01
2.975679094924998935e-01
4.233045061992015690e-01
3.675502644400694408e-01
3.993332314857980236e-01
2.975679094924998935e-01
4.233045061992015690e-01
3.675502644400694408e-01
4.655905206636816729e-01
6.522912999553227564e-01
4.903262277766771149e-01
5.036044313419552054e-01
4.655905206636816729e-01
6.522912999553227564e-01
4.903262277766771149e-01
5.036044313419552054e-01
5.344094789252267219e-01
3.477086994971614331e-01
5.096737720432429342e-01
4.963955688508576714e-01
5.344094789252267219e-01
3.477086994971614331e-01
5.096737720432429342e-01
4.963955688508576714e-01
6.286264722048144904e-01
6.273582323810842354e-01
6.348696412678691559e-01
6.286264722048144904e-01
6.273582323810842354e-01
6.264732255413036910e-01
6.264732255413036910e-01
6.348696412678691559e-01
3.713735280753098777e-01
3.726417683656109148e-01
3.651303589567760355e-01
3.735267744341399521e-01
3.713735280753098777e-01
3.726417683656109148e-01
3.651303589567760355e-01
3.735267744341399521e-01
5.586457738263561623e-01
5.622125600948493229e-01
5.565236037018621573e-01
5.537266302999341860e-01
5.586457738263561623e-01
5.622125600948493229e-01
5.565236037018621573e-01
5.537266302999341860e-01
4.413542263609997462e-01
4.377874401252483949e-01
4.462733699147065636e-01
4.434763971694337670e-01
4.413542263609997462e-01
4.377874401252483949e-01
4.434763971694337670e-01
4.462733699147065636e-01
5.436353178438366740e-01
5.420546338673375431e-01
5.324403791501026717e-01
5.436353178438366740e-01
5.324403791501026717e-01
5.541519113376125460e-01
4.563646823198723723e-01
4.675596211236552335e-01
5.541519113376125460e-01
5.420546338673375431e-01
4.458480883058655309e-01
4.579453661244770046e-01
4.675596211236552335e-01
4.458480883058655309e-01
4.563646823198723723e-01
4.579453661244770046e-01
5.784670271041250089e-01
5.665777033045742428e-01
4.882042923636618070e-01
6.006165948710986413e-01
5.784670271041250089e-01
5.665777033045742428e-01
4.882042923636618070e-01
6.006165948710986413e-01
4.215329730195662705e-01
4.334222967991081532e-01
5.117957076581660658e-01
3.993834054126637056e-01
4.215329730195662705e-01
4.334222967991081532e-01
5.117957076581660658e-01
3.993834054126637056e-01
5.268601780708195292e-01
5.194061581150890561e-01
5.187380123879847815e-01
5.434174734346015612e-01
5.268601780708195292e-01
5.194061581150890561e-01
5.434174734346015612e-01
5.187380123879847815e-01
4.731398218018512125e-01
4.812619878266559681e-01
4.731398218018512125e-01
4.805938425379281398e-01
4.565825271110952599e-01
4.805938425379281398e-01
4.565825271110952599e-01
4.812619878266559681e-01
5.436237901558342855e-01
5.609198738457052968e-01
5.449400314937520307e-01
5.772013550449628383e-01
5.436237901558342855e-01
5.609198738457052968e-01
5.449400314937520307e-01
5.772013550449628383e-01
4.563762095349375159e-01
4.390801269219082315e-01
4.550599691719980910e-01
4.227986454243364278e-01
4.563762095349375159e-01
4.390801269219082315e-01
4.550599691719980910e-01
4.227986454243364278e-01
5.232496694970905082e-01
5.133363869790628087e-01
4.991883994935051305e-01
5.196216229505807860e-01
5.232496694970905082e-01
5.133363869790628087e-01
4.991883994935051305e-01
4.767503304137790110e-01
5.196216229505807860e-01
4.866636131282575661e-01
5.008116003737086430e-01
4.767503304137790110e-01
4.803783769057190511e-01
4.866636131282575661e-01
5.008116003737086430e-01
4.803783769057190511e-01
5.102851576921239030e-01
5.155010884527655435e-01
5.148465590837076888e-01
5.153090393896491150e-01
5.155010884527655435e-01
5.102851576921239030e-01
5.148465590837076888e-01
5.153090393896491150e-01
4.844989119083038531e-01
4.851534407252984238e-01
4.897148428626678651e-01
4.846909602147206897e-01
4.844989119083038531e-01
4.897148428626678651e-01
4.851534407252984238e-01
4.846909602147206897e-01
5.076791086994489888e-01
5.177873034317599377e-01
5.202216394372953800e-01
5.110632782534594298e-01
5.076791086994489888e-01
5.177873034317599377e-01
5.202216394372953800e-01
5.110632782534594298e-01
4.923208914588030893e-01
4.822126972985643079e-01
4.797783606445591431e-01
4.889367213881996577e-01
4.923208914588030893e-01
4.822126972985643079e-01
4.797783606445591431e-01
4.889367213881996577e-01
5.193981994971181848e-01
5.084706924139936746e-01
5.156808793958589376e-01
5.111415096553173498e-01
5.193981994971181848e-01
5.084706924139936746e-01
5.156808793958589376e-01
5.111415096553173498e-01
4.806018005542682658e-01
4.915293071712767414e-01
4.843191202057823830e-01
4.888584902732873161e-01
4.806018005542682658e-01
4.915293071712767414e-01
4.843191202057823830e-01
4.888584902732873161e-01
5.715712555702339159e-01
5.341165338450082345e-01
5.440081733067927416e-01
5.208248093513248023e-01
5.715712555702339159e-01
5.341165338450082345e-01
5.208248093513248023e-01
5.440081733067927416e-01
4.284287442897039000e-01
4.658834658512205351e-01
4.791751905213459395e-01
4.559918268096225802e-01
4.658834658512205351e-01
4.284287442897039000e-01
4.791751905213459395e-01
4.559918268096225802e-01
5.062045962358752149e-01
5.035728163820749614e-01
5.035728163820749614e-01
5.069276372610147519e-01
5.395958267722562596e-01
5.062045962358752149e-01
5.069276372610147519e-01
5.395958267722562596e-01
4.964271837197884452e-01
4.937954037427516596e-01
4.930723634247442533e-01
4.964271837197884452e-01
4.604041729994605703e-01
4.937954037427516596e-01
4.930723634247442533e-01
4.604041729994605703e-01
5.494587796674750280e-01
5.264227841935280594e-01
5.433419601640707697e-01
5.513759194682279485e-01
5.494587796674750280e-01
5.264227841935280594e-01
5.433419601640707697e-01
5.513759194682279485e-01
4.505412209518908639e-01
4.735772154217556817e-01
4.566580401833562064e-01
4.486240806354544475e-01
4.505412209518908639e-01
4.735772154217556817e-01
4.566580401833562064e-01
4.486240806354544475e-01
5.310646802208793815e-01
4.104850952226115623e-01
5.903284858941333368e-01
4.664431558103387943e-01
5.310646802208793815e-01
4.104850952226115623e-01
5.903284858941333368e-01
4.664431558103387943e-01
4.689353199501056224e-01
5.895149050929830992e-01
4.096715144041809253e-01
5.335568441678333329e-01
4.689353199501056224e-01
5.895149050929830992e-01
4.096715144041809253e-01
5.335568441678333329e-01
5.885576396467513405e-01
5.592841222969582304e-01
4.850248298334918218e-01
6.029069895830616588e-01
5.885576396467513405e-01
5.592841222969582304e-01
4.850248298334918218e-01
6.029069895830616588e-01
4.114423607279604767e-01
4.407158783014892833e-01
5.149751700300839730e-01
3.970930109080654802e-01
4.114423607279604767e-01
4.407158783014892833e-01
5.149751700300839730e-01
3.970930109080654802e-01
5.007122264214558527e-01
4.978758915394791984e-01
4.993155226839007810e-01
5.020824473258471699e-01
5.007122264214558527e-01
4.978758915394791984e-01
4.993155226839007810e-01
5.020824473258471699e-01
4.992877742101882177e-01
5.021241083286440698e-01
5.006844774388810038e-01
4.979175525159007520e-01
4.992877742101882177e-01
5.021241083286440698e-01
5.006844774388810038e-01
4.979175525159007520e-01
6.288949258987486246e-01
6.291170650147250853e-01
6.313771528416509682e-01
6.268853618889806967e-01
6.288949258987486246e-01
6.291170650147250853e-01
6.313771528416509682e-01
6.268853618889806967e-01
3.711050738056655973e-01
3.708829347106075147e-01
3.686228466890497657e-01
3.731146376394463005e-01
3.711050738056655973e-01
3.708829347106075147e-01
3.686228466890497657e-01
3.731146376394463005e-01
5.495449622221713071e-01
5.088484905845689354e-01
5.713409468353347620e-01
5.391938950815529097e-01
5.495449622221713071e-01
5.088484905845689354e-01
5.713409468353347620e-01
5.391938950815529097e-01
4.504550373367237626e-01
4.911515094854621566e-01
4.286590526116924593e-01
4.608061050148535287e-01
4.504550373367237626e-01
4.911515094854621566e-01
4.286590526116924593e-01
4.608061050148535287e-01
5.447999866755708354e-01
5.094128062410163693e-01
5.178763997437272337e-01
5.408945193048566580e-01
5.447999866755708354e-01
5.094128062410163693e-01
5.178763997437272337e-01
5.408945193048566580e-01
4.552000136882270453e-01
4.905871933378875838e-01
4.821236001498618862e-01
4.591054808524859254e-01
4.552000136882270453e-01
4.905871933378875838e-01
4.821236001498618862e-01
4.591054808524859254e-01
5.196124494168543606e-01
5.126959974113560747e-01
5.103481582864333177e-01
5.149737303154324763e-01
5.196124494168543606e-01
5.126959974113560747e-01
5.103481582864333177e-01
5.149737303154324763e-01
4.803875510779107572e-01
4.873040031570781139e-01
4.896518418363484670e-01
4.850262689451483311e-01
4.803875510779107572e-01
4.873040031570781139e-01
4.896518418363484670e-01
4.850262689451483311e-01
5.872811154840746894e-01
7.331553524090850260e-01
5.490613556794414762e-01
6.427204617320967373e-01
5.872811154840746894e-01
7.331553524090850260e-01
5.490613556794414762e-01
6.427204617320967373e-01
4.127188843085605185e-01
2.668446475181553978e-01
4.509386441095557529e-01
3.572795384025084786e-01
4.127188843085605185e-01
2.668446475181553978e-01
4.509386441095557529e-01
3.572795384025084786e-01
5.436482795257688849e-01
5.398680230632635357e-01
5.458834169025976735e-01
5.345825768722534121e-01
5.436482795257688849e-01
5.398680230632635357e-01
5.458834169025976735e-01
5.345825768722534121e-01
4.601319766443339176e-01
4.563517207679979037e-01
4.541165831824400811e-01
4.654174234324273129e-01
4.563517207679979037e-01
4.601319766443339176e-01
4.541165831824400811e-01
4.654174234324273129e-01
5.449122462050581817e-01
5.008116279268506332e-01
5.921041582932957681e-01
5.339250605547931627e-01
5.449122462050581817e-01
5.008116279268506332e-01
5.921041582932957681e-01
5.339250605547931627e-01
4.550877535957624787e-01
4.991883719139877940e-01
4.078958421441711835e-01
4.660749395816310425e-01
4.550877535957624787e-01
4.991883719139877940e-01
4.078958421441711835e-01
4.660749395816310425e-01
5.419874702365632402e-01
5.455476415327211726e-01
5.037518948302022181e-01
5.692711279270952218e-01
5.419874702365632402e-01
5.455476415327211726e-01
5.037518948302022181e-01
5.692711279270952218e-01
4.580125298534767353e-01
4.544523594759084517e-01
4.962481047941764700e-01
4.307288719619464246e-01
4.580125298534767353e-01
4.544523594759084517e-01
4.962481047941764700e-01
4.307288719619464246e-01
5.406137859358750575e-01
5.070777264654680039e-01
5.304521749517334683e-01
5.307558386225537106e-01
5.406137859358750575e-01
5.070777264654680039e-01
5.304521749517334683e-01
4.593862141123281617e-01
5.307558386225537106e-01
4.929222738192038378e-01
4.695478255621310382e-01
4.692441614420204132e-01
4.593862141123281617e-01
4.929222738192038378e-01
4.695478255621310382e-01
4.692441614420204132e-01
5.464221559668658301e-01
5.313085528832743876e-01
5.392626540669880342e-01
5.518595229841594119e-01
5.464221559668658301e-01
5.518595229841594119e-01
5.313085528832743876e-01
5.392626540669880342e-01
4.535778436984401196e-01
4.686914472295029555e-01
4.607373454455228057e-01
4.481404764846956823e-01
4.535778436984401196e-01
4.686914472295029555e-01
4.607373454455228057e-01
4.481404764846956823e-01
6.470677186189277563e-01
5.955417043023771839e-01
6.212304741293337429e-01
6.470677186189277563e-01
6.496137751355490764e-01
5.955417043023771839e-01
6.496137751355490764e-01
6.212304741293337429e-01
3.529322818922082661e-01
4.044582951710253838e-01
3.503862246625430998e-01
3.787695258479288896e-01
3.529322818922082661e-01
4.044582951710253838e-01
3.503862246625430998e-01
3.787695258479288896e-01
5.224439021267244243e-01
5.079196009592124028e-01
5.236606177186331479e-01
5.224439021267244243e-01
5.024930810932346503e-01
5.079196009592124028e-01
5.024930810932346503e-01
5.236606177186331479e-01
4.775560977968780207e-01
4.920803990671629435e-01
4.975069189831629046e-01
4.763393819366683601e-01
4.775560977968780207e-01
4.920803990671629435e-01
4.975069189831629046e-01
4.763393819366683601e-01
5.364115078550639737e-01
5.004025148386972432e-01
5.308722866479911318e-01
5.431172406297264388e-01
5.364115078550639737e-01
5.004025148386972432e-01
5.308722866479911318e-01
5.431172406297264388e-01
4.635884919684940542e-01
4.995974851890423452e-01
4.691277136985263496e-01
4.568827596922346856e-01
4.635884919684940542e-01
4.691277136985263496e-01
4.995974851890423452e-01
4.568827596922346856e-01
5.840046360353881028e-01
5.620590488579182420e-01
4.872165594188118121e-01
6.012775312683515949e-01
5.840046360353881028e-01
5.620590488579182420e-01
4.872165594188118121e-01
6.012775312683515949e-01
4.159953639173181728e-01
4.379409511329868110e-01
5.127834403829183429e-01
3.987224688953574514e-01
4.159953639173181728e-01
4.379409511329868110e-01
5.127834403829183429e-01
3.987224688953574514e-01
5.312645996045830543e-01
5.234218539490029798e-01
5.324950322628865251e-01
5.259017688904350507e-01
5.312645996045830543e-01
5.234218539490029798e-01
5.324950322628865251e-01
5.259017688904350507e-01
4.687354008256079396e-01
4.765781463083840208e-01
4.675049667457642499e-01
4.740982312769119744e-01
4.687354008256079396e-01
4.765781463083840208e-01
4.675049667457642499e-01
4.740982312769119744e-01
6.203712641981837805e-01
6.429256003830232657e-01
6.174786622414103476e-01
6.385680242219677893e-01
6.429256003830232657e-01
6.203712641981837805e-01
6.385680242219677893e-01
3.796287353197840275e-01
6.174786622414103476e-01
3.570744000626291381e-01
3.614319757834891789e-01
3.825213373420410790e-01
3.796287353197840275e-01
3.614319757834891789e-01
3.570744000626291381e-01
3.825213373420410790e-01
5.167526255331722496e-01
5.115794311891477264e-01
5.131515093985399290e-01
5.129399946195007942e-01
5.167526255331722496e-01
5.115794311891477264e-01
5.131515093985399290e-01
5.129399946195007942e-01
4.832473745741481252e-01
4.884205691487295553e-01
4.868484898729548149e-01
4.870600052672671154e-01
4.832473745741481252e-01
4.884205691487295553e-01
4.868484898729548149e-01
4.870600052672671154e-01
5.057713892365427455e-01
5.143259563401443302e-01
5.241725481496359862e-01
5.092954001997895830e-01
5.057713892365427455e-01
5.143259563401443302e-01
5.241725481496359862e-01
5.092954001997895830e-01
4.856740434565836040e-01
4.942286109217093326e-01
4.758274521614112018e-01
4.907045996255874343e-01
4.856740434565836040e-01
4.942286109217093326e-01
4.758274521614112018e-01
4.907045996255874343e-01
6.394803231564765156e-01
6.082411141414922895e-01
6.435912618421752995e-01
6.257391166582237929e-01
6.394803231564765156e-01
6.082411141414922895e-01
6.435912618421752995e-01
6.257391166582237929e-01
3.605196771786722820e-01
3.917588853064444265e-01
3.564087378022122721e-01
3.742608831776124134e-01
3.605196771786722820e-01
3.917588853064444265e-01
3.564087378022122721e-01
3.742608831776124134e-01
5.517538379372126656e-01
5.514983626653702231e-01
5.535450118186417967e-01
5.166890995424182620e-01
5.517538379372126656e-01
5.166890995424182620e-01
5.514983626653702231e-01
5.535450118186417967e-01
4.482461620973481331e-01
4.485016371236270061e-01
4.833109003084246069e-01
4.482461620973481331e-01
4.464549877575336723e-01
4.485016371236270061e-01
4.833109003084246069e-01
4.464549877575336723e-01
6.293201738208153984e-01
6.276887303733929002e-01
6.325863946294703055e-01
6.270049244781148445e-01
6.293201738208153984e-01
6.325863946294703055e-01
6.276887303733929002e-01
6.270049244781148445e-01
3.706798264929602738e-01
3.723112696784482978e-01
3.674136055024064262e-01
3.729950748147530248e-01
3.706798264929602738e-01
3.723112696784482978e-01
3.674136055024064262e-01
3.729950748147530248e-01
5.098781723772844998e-01
5.627642454815031670e-01
5.395312654172812472e-01
5.536797794684389373e-01
5.627642454815031670e-01
5.098781723772844998e-01
5.536797794684389373e-01
4.372357549127627863e-01
5.395312654172812472e-01
4.901218272925689234e-01
4.604687343353361939e-01
4.463202207407448441e-01
4.372357549127627863e-01
4.901218272925689234e-01
4.604687343353361939e-01
4.463202207407448441e-01
5.509285866564823664e-01
4.854805935619879165e-01
5.445529435974094667e-01
5.220970986702013761e-01
5.509285866564823664e-01
4.854805935619879165e-01
5.445529435974094667e-01
5.220970986702013761e-01
4.490714130643027602e-01
5.145194062588416273e-01
4.554470561661219108e-01
4.490714130643027602e-01
4.779029016808635788e-01
5.145194062588416273e-01
4.554470561661219108e-01
4.779029016808635788e-01
5.210411197513167281e-01
5.157047269312897697e-01
4.993003702329588123e-01
5.177020286391780246e-01
5.210411197513167281e-01
4.993003702329588123e-01
5.157047269312897697e-01
5.177020286391780246e-01
4.789588806452229619e-01
5.006996293268457521e-01
4.842952739127213135e-01
4.822979712080268655e-01
4.789588806452229619e-01
5.006996293268457521e-01
4.842952739127213135e-01
4.822979712080268655e-01
5.630059104223619215e-01
5.478519525313458871e-01
5.305155839741928503e-01
5.263186933188990224e-01
5.305155839741928503e-01
5.478519525313458871e-01
5.263186933188990224e-01
5.630059104223619215e-01
4.694844160439970437e-01
4.521480474359123036e-01
4.736813065028400160e-01
4.369940901742666028e-01
4.694844160439970437e-01
4.521480474359123036e-01
4.736813065028400160e-01
4.369940901742666028e-01
5.452259182429770590e-01
5.421190118108825118e-01
5.414204474159305391e-01
5.414988140328205191e-01
5.452259182429770590e-01
5.421190118108825118e-01
5.414204474159305391e-01
5.414988140328205191e-01
4.547740815337419917e-01
4.578809874988110096e-01
4.585795523566957854e-01
4.585011861913699249e-01
4.547740815337419917e-01
4.578809874988110096e-01
4.585795523566957854e-01
4.585011861913699249e-01
6.824927515372110065e-01
5.810252627707086504e-01
6.018426120808726409e-01
6.464591176300018560e-01
6.824927515372110065e-01
5.810252627707086504e-01
6.018426120808726409e-01
6.464591176300018560e-01
3.175072486155841034e-01
4.189747376731247641e-01
3.981573874116293155e-01
3.535408825955528300e-01
3.175072486155841034e-01
4.189747376731247641e-01
3.981573874116293155e-01
3.535408825955528300e-01
6.365820026949222665e-01
6.134547696628942504e-01
6.505697324646462221e-01
6.110055287772411248e-01
6.365820026949222665e-01
6.134547696628942504e-01
6.505697324646462221e-01
6.110055287772411248e-01
3.634179976634186460e-01
3.865452303307392867e-01
3.494302677827363368e-01
3.889944715419915156e-01
3.634179976634186460e-01
3.865452303307392867e-01
3.494302677827363368e-01
3.889944715419915156e-01
4.975086424965411425e-01
5.101073017140151933e-01
4.940739658013626467e-01
4.939132638101000339e-01
4.975086424965411425e-01
5.101073017140151933e-01
4.940739658013626467e-01
4.939132638101000339e-01
5.024913584711612202e-01
4.898926986134028994e-01
5.059260341913613956e-01
5.060867359461553860e-01
5.024913584711612202e-01
4.898926986134028994e-01
5.059260341913613956e-01
5.060867359461553860e-01
5.054880683419469278e-01
5.035734375492211257e-01
5.474465531196983648e-01
4.989944271751483029e-01
5.054880683419469278e-01
5.035734375492211257e-01
5.474465531196983648e-01
4.989944271751483029e-01
4.945119316239470209e-01
4.964265627222630428e-01
4.525534466106364562e-01
4.945119316239470209e-01
4.964265627222630428e-01
5.010055727007056703e-01
4.525534466106364562e-01
5.010055727007056703e-01
6.326654868057630665e-01
6.305775138498574961e-01
6.175733995678456267e-01
6.321629651179136999e-01
6.326654868057630665e-01
6.305775138498574961e-01
6.175733995678456267e-01
6.321629651179136999e-01
3.673345126444473863e-01
3.694224867294906289e-01
3.824266004676246666e-01
3.678370354018625221e-01
3.673345126444473863e-01
3.694224867294906289e-01
3.824266004676246666e-01
3.678370354018625221e-01
5.109799901365477126e-01
7.022487714166345540e-01
2.706192867990466766e-01
6.849311737387324683e-01
5.109799901365477126e-01
7.022487714166345540e-01
2.706192867990466766e-01
6.849311737387324683e-01
4.890200097106571775e-01
2.977512280631344765e-01
7.293807139831187669e-01
3.150688267487566918e-01
4.890200097106571775e-01
2.977512280631344765e-01
7.293807139831187669e-01
3.150688267487566918e-01
5.440982814616290852e-01
4.161930893205862958e-01
5.639725871205882868e-01
4.748460441951465327e-01
5.440982814616290852e-01
4.161930893205862958e-01
5.639725871205882868e-01
4.748460441951465327e-01
4.559017184255935717e-01
5.838069105939212022e-01
4.360274124574061716e-01
5.251539552646136144e-01
4.559017184255935717e-01
5.838069105939212022e-01
4.360274124574061716e-01
5.251539552646136144e-01
6.420170003420935245e-01
6.163082824900811829e-01
6.216810112032362667e-01
6.420170003420935245e-01
6.324422393058739544e-01
6.216810112032362667e-01
6.163082824900811829e-01
6.324422393058739544e-01
3.579829996979242424e-01
3.836917178396106465e-01
3.783189888154083746e-01
3.675577603253259440e-01
3.579829996979242424e-01
3.836917178396106465e-01
3.675577603253259440e-01
3.783189888154083746e-01
6.302019271206518169e-01
6.262282830202821060e-01
6.258768617963141878e-01
6.340115262810286367e-01
6.302019271206518169e-01
6.262282830202821060e-01
6.258768617963141878e-01
6.340115262810286367e-01
3.697980731449206360e-01
3.737717168687595404e-01
3.741231382182377274e-01
3.659884742655776790e-01
3.697980731449206360e-01
3.737717168687595404e-01
3.741231382182377274e-01
3.659884742655776790e-01
6.116649846576365235e-01
5.879003179734354489e-01
6.751601586688593670e-01
6.415847968378329824e-01
6.116649846576365235e-01
5.879003179734354489e-01
6.751601586688593670e-01
6.415847968378329824e-01
3.883350157120730728e-01
3.248398420528246788e-01
4.120996824703979655e-01
3.584152033163263695e-01
3.883350157120730728e-01
4.120996824703979655e-01
3.584152033163263695e-01
3.248398420528246788e-01
4.923230960757791763e-01
4.877753706850853632e-01
5.253118435439319001e-01
4.890261072268913267e-01
4.923230960757791763e-01
4.877753706850853632e-01
5.253118435439319001e-01
4.890261072268913267e-01
5.076769037300437049e-01
5.122246292130512302e-01
4.746881560340625583e-01
5.109738928367733024e-01
5.076769037300437049e-01
5.122246292130512302e-01
4.746881560340625583e-01
5.109738928367733024e-01
5.361578546544478741e-01
4.250744622040656395e-01
5.776898105923464755e-01
4.598385332210455090e-01
5.361578546544478741e-01
4.250744622040656395e-01
5.776898105923464755e-01
4.598385332210455090e-01
4.638421454983472358e-01
5.749255379359965445e-01
4.223101896823209245e-01
5.401614667116518831e-01
4.638421454983472358e-01
5.749255379359965445e-01
4.223101896823209245e-01
5.401614667116518831e-01
5.416088229703746038e-01
5.475368986990361009e-01
5.405434549611527473e-01
5.399686205073521705e-01
5.416088229703746038e-01
5.405434549611527473e-01
5.475368986990361009e-01
5.399686205073521705e-01
4.583911766785604414e-01
4.524631008171127178e-01
4.594565446859633084e-01
4.600313802566233790e-01
4.583911766785604414e-01
4.524631008171127178e-01
4.594565446859633084e-01
4.600313802566233790e-01
6.894839145643345546e-01
5.396347733276343206e-01
6.454823457497695927e-01
6.401263842981279595e-01
6.894839145643345546e-01
5.396347733276343206e-01
6.454823457497695927e-01
6.401263842981279595e-01
3.105160849554522429e-01
4.603652267396682873e-01
3.545176543193520047e-01
3.598736166859453078e-01
3.105160849554522429e-01
4.603652267396682873e-01
3.545176543193520047e-01
3.598736166859453078e-01
5.601449427940679016e-01
5.608393924139818409e-01
5.497820277123537380e-01
5.598951678093726514e-01
5.601449427940679016e-01
5.608393924139818409e-01
5.497820277123537380e-01
5.598951678093726514e-01
4.398550571568193845e-01
4.391606075478193816e-01
4.502179731134674512e-01
4.401048321542475605e-01
4.398550571568193845e-01
4.391606075478193816e-01
4.502179731134674512e-01
4.401048321542475605e-01
6.296725452712053084e-01
6.275713138911669375e-01
6.322940550007842830e-01
6.275814741256908746e-01
6.275713138911669375e-01
6.296725452712053084e-01
6.322940550007842830e-01
6.275814741256908746e-01
3.677059444153201184e-01
3.703274546196553274e-01
3.724286864426176180e-01
3.724185261680759140e-01
3.703274546196553274e-01
3.724286864426176180e-01
3.677059444153201184e-01
3.724185261680759140e-01
5.768485688122382271e-01
4.922401600042576320e-01
5.383850637117575388e-01
5.592138958145369543e-01
5.768485688122382271e-01
4.922401600042576320e-01
5.383850637117575388e-01
5.592138958145369543e-01
4.231514308457917650e-01
5.077598398047484807e-01
4.616149358489565202e-01
4.407861046574907959e-01
4.231514308457917650e-01
4.616149358489565202e-01
5.077598398047484807e-01
4.407861046574907959e-01
5.201339447721693432e-01
4.755283362555928761e-01
5.083263027936482104e-01
4.942273327706061536e-01
5.201339447721693432e-01
4.755283362555928761e-01
4.942273327706061536e-01
5.083263027936482104e-01
4.798660548058251152e-01
5.244716634624637663e-01
4.916736969535122626e-01
5.057726676532183774e-01
4.798660548058251152e-01
5.244716634624637663e-01
4.916736969535122626e-01
5.057726676532183774e-01
4.881164450962387491e-01
6.774148207878170069e-01
2.878030814717931207e-01
6.584639385328046046e-01
4.881164450962387491e-01
6.774148207878170069e-01
2.878030814717931207e-01
6.584639385328046046e-01
5.118835550856601913e-01
3.225851786810380872e-01
7.121969184117915574e-01
3.415360619364946615e-01
5.118835550856601913e-01
7.121969184117915574e-01
3.225851786810380872e-01
3.415360619364946615e-01
6.401092522855833522e-01
5.987622188522436772e-01
6.617970855982093781e-01
6.401092522855833522e-01
6.196600723128540267e-01
5.987622188522436772e-01
6.617970855982093781e-01
6.196600723128540267e-01
3.598907473387953360e-01
4.012377816598018399e-01
3.382029141107523174e-01
3.803399276275740704e-01
4.012377816598018399e-01
3.598907473387953360e-01
3.382029141107523174e-01
3.803399276275740704e-01
5.115374326669552829e-01
5.440921426034037722e-01
5.462609681890171487e-01
5.089652813330758363e-01
5.115374326669552829e-01
5.440921426034037722e-01
5.462609681890171487e-01
5.089652813330758363e-01
4.884625676022551488e-01
4.559078570709971245e-01
4.537390321620478062e-01
4.910347184777492657e-01
4.884625676022551488e-01
4.559078570709971245e-01
4.537390321620478062e-01
4.910347184777492657e-01
5.577769496630935464e-01
5.568240568027249537e-01
5.558283014615881257e-01
5.590976635903643910e-01
5.577769496630935464e-01
5.568240568027249537e-01
5.558283014615881257e-01
5.590976635903643910e-01
4.422230491491063731e-01
4.431759427643555682e-01
4.441716992050714907e-01
4.409023355910903774e-01
4.422230491491063731e-01
4.431759427643555682e-01
4.441716992050714907e-01
4.409023355910903774e-01
6.266995788273561629e-01
6.379847994835472491e-01
6.228109064527416194e-01
6.277565272575884592e-01
6.379847994835472491e-01
6.266995788273561629e-01
6.228109064527416194e-01
6.277565272575884592e-01
3.733004212017476675e-01
3.771890937337047944e-01
3.620152006092212105e-01
3.722434728229018219e-01
3.733004212017476675e-01
3.620152006092212105e-01
3.771890937337047944e-01
3.722434728229018219e-01
5.221549243556182773e-01
5.180012575110595208e-01
5.506109491225288366e-01
5.194155263770880993e-01
5.221549243556182773e-01
5.180012575110595208e-01
5.506109491225288366e-01
5.194155263770880993e-01
4.778450760500163597e-01
4.819987424139071663e-01
4.493890504190858337e-01
4.805844737820734736e-01
4.778450760500163597e-01
4.819987424139071663e-01
4.493890504190858337e-01
4.805844737820734736e-01
5.237525368211208843e-01
6.169766709972464014e-01
4.958976534398971125e-01
5.346275340343709104e-01
5.237525368211208843e-01
6.169766709972464014e-01
4.958976534398971125e-01
5.346275340343709104e-01
4.762474630551878363e-01
5.041023470730578993e-01
3.830233291810145602e-01
4.653724659910949413e-01
4.762474630551878363e-01
3.830233291810145602e-01
5.041023470730578993e-01
4.653724659910949413e-01
5.308616613892809255e-01
5.827762811004504329e-01
5.086429199309350224e-01
5.481801613004790852e-01
5.308616613892809255e-01
5.827762811004504329e-01
5.481801613004790852e-01
5.086429199309350224e-01
4.691383384597429540e-01
4.172237193415639922e-01
4.913570808694203151e-01
4.518198383375420235e-01
4.691383384597429540e-01
4.172237193415639922e-01
4.913570808694203151e-01
4.518198383375420235e-01
5.676812143028655555e-01
5.711447065950778779e-01
5.133753824575251201e-01
5.799900896054168697e-01
5.676812143028655555e-01
5.711447065950778779e-01
5.133753824575251201e-01
5.799900896054168697e-01
4.323187854515708750e-01
4.288552927027922124e-01
4.866246178917208454e-01
4.200099101763044018e-01
4.323187854515708750e-01
4.288552927027922124e-01
4.866246178917208454e-01
4.200099101763044018e-01
5.002362883060413878e-01
4.486199978423428547e-01
5.462123506968055153e-01
5.060477383713077870e-01
5.002362883060413878e-01
4.486199978423428547e-01
5.462123506968055153e-01
5.060477383713077870e-01
4.997637121696243412e-01
5.513800022772556986e-01
4.537876495710406743e-01
4.939522618478804361e-01
4.997637121696243412e-01
5.513800022772556986e-01
4.537876495710406743e-01
4.939522618478804361e-01
4.966439931959030218e-01
4.877707151099457406e-01
5.158099279105954338e-01
4.941936117470504541e-01
4.966439931959030218e-01
4.877707151099457406e-01
5.158099279105954338e-01
4.941936117470504541e-01
5.033560073179614847e-01
5.122292854393890593e-01
4.841900718774923007e-01
5.058063885644514812e-01
5.033560073179614847e-01
5.122292854393890593e-01
4.841900718774923007e-01
5.058063885644514812e-01
5.313848828745904029e-01
5.228543881312361918e-01
5.164321343445408274e-01
5.404048230711850920e-01
5.313848828745904029e-01
5.228543881312361918e-01
5.164321343445408274e-01
5.404048230711850920e-01
4.686151168352807872e-01
4.771456117114212248e-01
4.835678659164841520e-01
4.595951774599598139e-01
4.686151168352807872e-01
4.771456117114212248e-01
4.835678659164841520e-01
4.595951774599598139e-01
5.836094510796101531e-01
5.476367591700181947e-01
5.836094510796101531e-01
5.476367591700181947e-01
4.834773328329902142e-01
5.520796217060706113e-01
5.520796217060706113e-01
4.834773328329902142e-01
4.163905492787307594e-01
5.165226670069387183e-01
4.523632403906958643e-01
4.479203778591909213e-01
4.163905492787307594e-01
5.165226670069387183e-01
4.523632403906958643e-01
4.479203778591909213e-01
5.078497296044588438e-01
5.080215788530040300e-01
5.326934971785703965e-01
5.048644502767274389e-01
5.078497296044588438e-01
5.080215788530040300e-01
5.326934971785703965e-01
5.048644502767274389e-01
4.921502702491125092e-01
4.919784212042941363e-01
4.673065021829643229e-01
4.951355501352736610e-01
4.921502702491125092e-01
4.919784212042941363e-01
4.673065021829643229e-01
4.951355501352736610e-01
5.468403972722626349e-01
5.420319056888729392e-01
5.379568087441839452e-01
5.427676678486932360e-01
5.468403972722626349e-01
5.420319056888729392e-01
5.379568087441839452e-01
4.531596024630744068e-01
5.427676678486932360e-01
4.579680941710648767e-01
4.620431911912419309e-01
4.572323320699069882e-01
4.531596024630744068e-01
4.579680941710648767e-01
4.620431911912419309e-01
4.572323320699069882e-01
5.389138648179141455e-01
5.420193126014964946e-01
5.416557101116268313e-01
5.439031728878944705e-01
5.389138648179141455e-01
5.420193126014964946e-01
5.416557101116268313e-01
5.439031728878944705e-01
4.610861347946411115e-01
4.579806871888649766e-01
4.583442901530361269e-01
4.560968276737185079e-01
4.610861347946411115e-01
4.579806871888649766e-01
4.583442901530361269e-01
4.560968276737185079e-01
6.289578048126713838e-01
6.294116318299529667e-01
6.198031681619795563e-01
6.321612171600463626e-01
6.294116318299529667e-01
6.289578048126713838e-01
6.321612171600463626e-01
6.198031681619795563e-01
3.705883689654001500e-01
3.801968325897178147e-01
3.710421953401237261e-01
3.678387827612823457e-01
3.705883689654001500e-01
3.710421953401237261e-01
3.801968325897178147e-01
3.678387827612823457e-01
5.131313973788564908e-01
4.926972216653666692e-01
5.369504226782737533e-01
5.098423463150538737e-01
5.131313973788564908e-01
4.926972216653666692e-01
5.369504226782737533e-01
5.098423463150538737e-01
4.868686026829891489e-01
5.073027787075261585e-01
4.630495772162248613e-01
4.901576547154036234e-01
4.868686026829891489e-01
4.630495772162248613e-01
5.073027787075261585e-01
4.901576547154036234e-01
4.984574940062884707e-01
4.686132662309319130e-01
5.380341818918168428e-01
4.948416012375673745e-01
4.984574940062884707e-01
4.686132662309319130e-01
5.380341818918168428e-01
4.948416012375673745e-01
5.015425053334183758e-01
5.313867337554256665e-01
4.619658184528816491e-01
5.051583988342827070e-01
5.015425053334183758e-01
5.313867337554256665e-01
4.619658184528816491e-01
5.051583988342827070e-01
5.087708106511854567e-01
5.292437756979779806e-01
4.975324501183422399e-01
5.173244663910736563e-01
5.087708106511854567e-01
5.292437756979779806e-01
4.975324501183422399e-01
5.173244663910736563e-01
4.912291893624569639e-01
4.707562242610947578e-01
4.826755338235670933e-01
5.024675500080775237e-01
4.912291893624569639e-01
4.707562242610947578e-01
5.024675500080775237e-01
4.826755338235670933e-01
5.204025848543096799e-01
5.292680507955083158e-01
5.038904619723325595e-01
5.537106853880686685e-01
5.204025848543096799e-01
5.292680507955083158e-01
5.038904619723325595e-01
5.537106853880686685e-01
4.795974151347763836e-01
4.707319490698864684e-01
4.961095384023792576e-01
4.462893149539013393e-01
4.795974151347763836e-01
4.707319490698864684e-01
4.961095384023792576e-01
4.462893149539013393e-01
4.893893375992774963e-01
5.039788267486073892e-01
5.183181453357974533e-01
4.842499984852111083e-01
4.893893375992774963e-01
5.039788267486073892e-01
5.183181453357974533e-01
4.842499984852111083e-01
5.106106622797597083e-01
4.960211728985086665e-01
4.816818547087677871e-01
5.157500014206561900e-01
5.106106622797597083e-01
4.960211728985086665e-01
4.816818547087677871e-01
5.157500014206561900e-01
5.284475851613024133e-01
5.157838931363585289e-01
5.344785438592225546e-01
5.340487205139652360e-01
5.284475851613024133e-01
5.157838931363585289e-01
5.344785438592225546e-01
5.340487205139652360e-01
4.715524148869008059e-01
4.842161073756869882e-01
4.655214568801966379e-01
4.659512797097704606e-01
4.715524148869008059e-01
4.842161073756869882e-01
4.655214568801966379e-01
4.659512797097704606e-01
4.897003984788170783e-01
5.363054075442050816e-01
5.330357027214631671e-01
4.957661164407909382e-01
4.897003984788170783e-01
5.363054075442050816e-01
5.330357027214631671e-01
4.957661164407909382e-01
4.636945928396016825e-01
4.669642968201515032e-01
5.042338838520663558e-01
5.102996017849363852e-01
4.636945928396016825e-01
4.669642968201515032e-01
5.042338838520663558e-01
5.102996017849363852e-01
5.513125107972882688e-01
5.721427689186384669e-01
5.544857617260277038e-01
5.511526656337082386e-01
5.513125107972882688e-01
5.721427689186384669e-01
5.544857617260277038e-01
5.511526656337082386e-01
4.486874890608305577e-01
4.278572309449373279e-01
4.455142387068917742e-01
4.488473347701074090e-01
4.486874890608305577e-01
4.278572309449373279e-01
4.455142387068917742e-01
4.488473347701074090e-01
4.990694102343695704e-01
4.687717805832107842e-01
5.533873197591674398e-01
4.853851518550982291e-01
4.990694102343695704e-01
4.687717805832107842e-01
5.533873197591674398e-01
4.853851518550982291e-01
5.009305894518547575e-01
5.312282196418891544e-01
4.466126798315599444e-01
5.146148489761799283e-01
5.009305894518547575e-01
5.312282196418891544e-01
4.466126798315599444e-01
5.146148489761799283e-01
5.562355626752832904e-01
5.847351987322326750e-01
4.205278314984752797e-01
6.076091290415206458e-01
5.562355626752832904e-01
5.847351987322326750e-01
6.076091290415206458e-01
4.205278314984752797e-01
4.437644363952131243e-01
4.152648018789477646e-01
5.794721685015247203e-01
3.923908704346104059e-01
4.437644363952131243e-01
4.152648018789477646e-01
5.794721685015247203e-01
3.923908704346104059e-01
6.898124514918890782e-01
5.404445809053868288e-01
6.431920668619568460e-01
6.395726593527797377e-01
6.898124514918890782e-01
5.404445809053868288e-01
6.431920668619568460e-01
6.395726593527797377e-01
3.101875494685373269e-01
4.595554192492272705e-01
3.568079330943874083e-01
3.604273404816922266e-01
3.101875494685373269e-01
4.595554192492272705e-01
3.568079330943874083e-01
3.604273404816922266e-01
6.297364849124278408e-01
6.284052912169499905e-01
6.354315282405877952e-01
6.208580053453260916e-01
6.297364849124278408e-01
6.284052912169499905e-01
6.354315282405877952e-01
6.208580053453260916e-01
3.702635157324039028e-01
3.715947085584048182e-01
3.645684714974777307e-01
3.791419952549404115e-01
3.702635157324039028e-01
3.715947085584048182e-01
3.645684714974777307e-01
3.791419952549404115e-01
5.177554813808455947e-01
5.141883145979591063e-01
5.092191860367165646e-01
5.156546880180030712e-01
5.177554813808455947e-01
5.141883145979591063e-01
5.092191860367165646e-01
5.156546880180030712e-01
4.822445190966391237e-01
4.858116856694323360e-01
4.907808139378175838e-01
4.843453130097259418e-01
4.822445190966391237e-01
4.858116856694323360e-01
4.907808139378175838e-01
4.843453130097259418e-01
5.027573530323934392e-01
4.991265469416248379e-01
5.005737867786592687e-01
4.986804880345516722e-01
5.027573530323934392e-01
5.005737867786592687e-01
4.991265469416248379e-01
4.986804880345516722e-01
4.972426468639241648e-01
5.008734523898965563e-01
4.994262127420370234e-01
5.013195122483011801e-01
4.972426468639241648e-01
5.008734523898965563e-01
4.994262127420370234e-01
5.013195122483011801e-01
5.438125232058155234e-01
5.317381913619101397e-01
5.532777694525066181e-01
5.436504435292590642e-01
5.438125232058155234e-01
5.317381913619101397e-01
5.436504435292590642e-01
4.561874768533016322e-01
5.532777694525066181e-01
4.682618087663286133e-01
4.467222305211180355e-01
4.563495562233583769e-01
4.561874768533016322e-01
4.682618087663286133e-01
4.467222305211180355e-01
4.563495562233583769e-01
6.263192557898946689e-01
6.416954657638598292e-01
6.235150542929659423e-01
6.215950283221900463e-01
6.263192557898946689e-01
6.416954657638598292e-01
6.235150542929659423e-01
6.215950283221900463e-01
3.736807439518088358e-01
3.583045349196254392e-01
3.764849462677375413e-01
3.784049716678055120e-01
3.736807439518088358e-01
3.583045349196254392e-01
3.764849462677375413e-01
3.784049716678055120e-01
4.961856449299375527e-01
5.076826733275083825e-01
4.933838856268266682e-01
5.008699065110704396e-01
4.961856449299375527e-01
5.076826733275083825e-01
4.933838856268266682e-01
5.008699065110704396e-01
5.038143545207276475e-01
4.923173265851801261e-01
5.066161142021883279e-01
4.991300933506863657e-01
5.038143545207276475e-01
4.923173265851801261e-01
5.066161142021883279e-01
4.991300933506863657e-01
5.308952453979145503e-01
5.225992397590744076e-01
5.255963432300632121e-01
5.334026622040255461e-01
5.308952453979145503e-01
5.225992397590744076e-01
4.691047548203641782e-01
5.255963432300632121e-01
5.334026622040255461e-01
4.774007600135519169e-01
4.744036560859967722e-01
4.665973382743686670e-01
4.691047548203641782e-01
4.774007600135519169e-01
4.744036560859967722e-01
4.665973382743686670e-01
5.487214332388248295e-01
5.908596242734347470e-01
4.791751734992431011e-01
6.062194076075684279e-01
5.487214332388248295e-01
5.908596242734347470e-01
4.791751734992431011e-01
6.062194076075684279e-01
4.512785670995071996e-01
4.091403758211527020e-01
5.208248263443238102e-01
3.937805925415887032e-01
4.512785670995071996e-01
4.091403758211527020e-01
5.208248263443238102e-01
3.937805925415887032e-01
5.268540516776738514e-01
4.176128260460245656e-01
5.955799311100236082e-01
4.653223809655173682e-01
5.268540516776738514e-01
4.176128260460245656e-01
5.955799311100236082e-01
4.653223809655173682e-01
4.731459485187770042e-01
5.823871736001819954e-01
4.044200693256243540e-01
5.346776187807336100e-01
4.731459485187770042e-01
5.823871736001819954e-01
4.044200693256243540e-01
5.346776187807336100e-01
6.413455230158433551e-01
6.131681420501990942e-01
6.226035193467396311e-01
6.413455230158433551e-01
6.391122868062666385e-01
6.131681420501990942e-01
6.226035193467396311e-01
6.391122868062666385e-01
3.586544772006163839e-01
3.868318582390202209e-01
3.773964802167029120e-01
3.608877128990570782e-01
3.586544772006163839e-01
3.868318582390202209e-01
3.773964802167029120e-01
3.608877128990570782e-01
6.218000472072162665e-01
6.392622986254536954e-01
6.220520824281265959e-01
6.309875002643821063e-01
6.218000472072162665e-01
6.392622986254536954e-01
6.220520824281265959e-01
6.309875002643821063e-01
3.781999520424506045e-01
3.607377011403514189e-01
3.779479178192559630e-01
3.690124994627694832e-01
3.781999520424506045e-01
3.607377011403514189e-01
3.779479178192559630e-01
3.690124994627694832e-01
5.323133768015395617e-01
4.854688918212559656e-01
5.093838220768702740e-01
5.279959532440443581e-01
5.323133768015395617e-01
4.854688918212559656e-01
5.093838220768702740e-01
5.279959532440443581e-01
4.676866234294720925e-01
5.145311090741415683e-01
4.906161775948021386e-01
4.720040465758756909e-01
4.676866234294720925e-01
5.145311090741415683e-01
4.906161775948021386e-01
4.720040465758756909e-01
5.000229980978474487e-01
5.728134445125760976e-01
4.397617811955569778e-01
5.965465696281171404e-01
5.000229980978474487e-01
5.728134445125760976e-01
4.397617811955569778e-01
5.965465696281171404e-01
4.999770016256661620e-01
4.271865554292162415e-01
5.602382180368294939e-01
4.034534301572421100e-01
4.999770016256661620e-01
4.271865554292162415e-01
5.602382180368294939e-01
4.034534301572421100e-01
5.209502477810019627e-01
4.982794647748960415e-01
5.233230470366834197e-01
5.141666657582391053e-01
5.209502477810019627e-01
4.982794647748960415e-01
5.233230470366834197e-01
5.141666657582391053e-01
4.790497523790691048e-01
5.017205352451128419e-01
4.766769528432632796e-01
4.858333341871912125e-01
4.790497523790691048e-01
5.017205352451128419e-01
4.766769528432632796e-01
4.858333341871912125e-01
6.635021016481914558e-01
2.847580352718068752e-01
5.681281810047948966e-01
4.867971135863626841e-01
6.635021016481914558e-01
2.847580352718068752e-01
5.681281810047948966e-01
4.867971135863626841e-01
3.364978985991911031e-01
7.152419652684329776e-01
4.318718196172994794e-01
5.132028867919871118e-01
3.364978985991911031e-01
7.152419652684329776e-01
4.318718196172994794e-01
5.132028867919871118e-01
5.085369498392537935e-01
5.068584227610699600e-01
4.784297243213586626e-01
5.034298664741072571e-01
5.085369498392537935e-01
5.068584227610699600e-01
4.784297243213586626e-01
5.034298664741072571e-01
4.914630502262298251e-01
4.931415767987346044e-01
5.215702755831443937e-01
4.965701329047078616e-01
4.914630502262298251e-01
4.931415767987346044e-01
5.215702755831443937e-01
4.965701329047078616e-01
6.284967887586390134e-01
6.307652332320685673e-01
6.296247942000263720e-01
6.269109177205791639e-01
6.307652332320685673e-01
6.284967887586390134e-01
6.296247942000263720e-01
6.269109177205791639e-01
3.715032110671927512e-01
3.692347667047215509e-01
3.703752063615866064e-01
3.730890830138378078e-01
3.715032110671927512e-01
3.692347667047215509e-01
3.703752063615866064e-01
3.730890830138378078e-01
5.736193907505366951e-01
5.705210965261358069e-01
4.940098076858703280e-01
5.956871441267139744e-01
5.736193907505366951e-01
5.705210965261358069e-01
4.940098076858703280e-01
5.956871441267139744e-01
4.263806094622850651e-01
4.294789030609535985e-01
5.059901917811657768e-01
4.043128562479978427e-01
4.263806094622850651e-01
4.294789030609535985e-01
5.059901917811657768e-01
4.043128562479978427e-01
4.981902531926607480e-01
4.925303206755415886e-01
5.073500165726727573e-01
4.986560641355026746e-01
4.981902531926607480e-01
4.925303206755415886e-01
5.073500165726727573e-01
4.986560641355026746e-01
5.018097471656801645e-01
5.074696796391435782e-01
4.926499835564754903e-01
5.013439355898299254e-01
5.018097471656801645e-01
5.074696796391435782e-01
4.926499835564754903e-01
5.013439355898299254e-01
6.311264384221431101e-01
6.197712229418357310e-01
6.276336863670621824e-01
6.344516251833738352e-01
6.311264384221431101e-01
6.197712229418357310e-01
6.276336863670621824e-01
6.344516251833738352e-01
3.688735610667208675e-01
3.802287770695329527e-01
3.723663136706818477e-01
3.655483746597383288e-01
3.688735610667208675e-01
3.802287770695329527e-01
3.723663136706818477e-01
3.655483746597383288e-01
5.170762758480123011e-01
5.056365244213338883e-01
5.191372103599860566e-01
5.108389951933531847e-01
5.170762758480123011e-01
5.191372103599860566e-01
5.056365244213338883e-01
5.108389951933531847e-01
4.829237243343413866e-01
4.943634764072157850e-01
4.808627901988984377e-01
4.891610042645879730e-01
4.829237243343413866e-01
4.943634764072157850e-01
4.808627901988984377e-01
4.891610042645879730e-01
5.552363357110152720e-01
4.826758094859542325e-01
5.579760787459235871e-01
5.762999358448723797e-01
5.579760787459235871e-01
5.552363357110152720e-01
4.826758094859542325e-01
5.762999358448723797e-01
4.420239212195156142e-01
4.447636645527381916e-01
5.173241908214549767e-01
4.237000643188366666e-01
4.420239212195156142e-01
5.173241908214549767e-01
4.447636645527381916e-01
4.237000643188366666e-01
5.627193704349338077e-01
5.458661639895581175e-01
5.567764091356366407e-01
5.621843917779187905e-01
5.627193704349338077e-01
5.458661639895581175e-01
5.567764091356366407e-01
5.621843917779187905e-01
4.372806299179501366e-01
4.541338362705573672e-01
4.432235910899180453e-01
4.378156080565531738e-01
4.372806299179501366e-01
4.541338362705573672e-01
4.432235910899180453e-01
4.378156080565531738e-01
5.540178944393119309e-01
5.579744329115783330e-01
4.929440075375168817e-01
5.675104495294363005e-01
5.540178944393119309e-01
5.579744329115783330e-01
4.929440075375168817e-01
5.675104495294363005e-01
4.459821058917441405e-01
4.420255672830535332e-01
5.070559930718445685e-01
4.324895508907502517e-01
4.420255672830535332e-01
4.459821058917441405e-01
5.070559930718445685e-01
4.324895508907502517e-01
6.277151796512043802e-01
6.319647373948100721e-01
6.284086047162418254e-01
6.277694377058651298e-01
6.277151796512043802e-01
6.319647373948100721e-01
6.284086047162418254e-01
6.277694377058651298e-01
3.722848210536540137e-01
3.680352627843603841e-01
3.715913951837137574e-01
3.722305624787622946e-01
3.722848210536540137e-01
3.680352627843603841e-01
3.715913951837137574e-01
3.722305624787622946e-01
5.339865726491552778e-01
5.201626806192507502e-01
5.182483245735056698e-01
5.405184873798134504e-01
5.339865726491552778e-01
5.201626806192507502e-01
5.182483245735056698e-01
5.405184873798134504e-01
4.660134276982716983e-01
4.798373188459663652e-01
4.817516752700612415e-01
4.798373188459663652e-01
4.594815122618456371e-01
4.660134276982716983e-01
4.817516752700612415e-01
4.594815122618456371e-01
6.322697139148658607e-01
6.249151367646845756e-01
6.289811400929465890e-01
6.266851487871463178e-01
6.322697139148658607e-01
6.289811400929465890e-01
6.249151367646845756e-01
6.266851487871463178e-01
3.677302852411230560e-01
3.750848628915264271e-01
3.710188600725814467e-01
3.733148510345927207e-01
3.677302852411230560e-01
3.750848628915264271e-01
3.710188600725814467e-01
3.733148510345927207e-01
5.093661878136117593e-01
5.074576802026058431e-01
4.759925286734869587e-01
5.046408643183895038e-01
5.093661878136117593e-01
5.074576802026058431e-01
4.759925286734869587e-01
5.046408643183895038e-01
4.906338120781583712e-01
4.925423199647411820e-01
5.240074713856301969e-01
4.953591355188109446e-01
4.906338120781583712e-01
4.925423199647411820e-01
5.240074713856301969e-01
4.953591355188109446e-01
5.079968924801505636e-01
5.177956045808969066e-01
4.848544062951987144e-01
5.407352863767300732e-01
5.079968924801505636e-01
5.177956045808969066e-01
4.848544062951987144e-01
5.407352863767300732e-01
4.920031078690954018e-01
4.822043957938149106e-01
5.151455936866113916e-01
4.592647136560117360e-01
4.920031078690954018e-01
4.822043957938149106e-01
5.151455936866113916e-01
4.592647136560117360e-01
5.425783936134394025e-01
5.252519186979043297e-01
5.080838394387683365e-01
5.357815844399738126e-01
5.425783936134394025e-01
5.252519186979043297e-01
5.080838394387683365e-01
5.357815844399738126e-01
4.574216066994267749e-01
4.747480817368341377e-01
4.919161592370073777e-01
4.642184153017296921e-01
4.574216066994267749e-01
4.747480817368341377e-01
4.919161592370073777e-01
4.642184153017296921e-01
6.906067981999512995e-01
5.380562384671065956e-01
6.517894765001983615e-01
6.356816669467661995e-01
6.906067981999512995e-01
5.380562384671065956e-01
6.517894765001983615e-01
6.356816669467661995e-01
3.093932012598088477e-01
4.619437615365313832e-01
3.482105235525523312e-01
3.643183329259045422e-01
3.093932012598088477e-01
4.619437615365313832e-01
3.482105235525523312e-01
3.643183329259045422e-01
5.549918117048946442e-01
5.206090384208437172e-01
5.396918655997069436e-01
5.505535557786060963e-01
5.549918117048946442e-01
5.206090384208437172e-01
5.505535557786060963e-01
4.450081887525811908e-01
5.396918655997069436e-01
4.793909620166232344e-01
4.603081346485851100e-01
4.494464441249874653e-01
4.450081887525811908e-01
4.603081346485851100e-01
4.793909620166232344e-01
4.494464441249874653e-01
5.442524735722145124e-01
5.469511329297347402e-01
5.306967618685121124e-01
5.442626067529090506e-01
5.442524735722145124e-01
5.469511329297347402e-01
5.306967618685121124e-01
5.442626067529090506e-01
4.557475274855278258e-01
4.530488672648971260e-01
4.693032381105695094e-01
4.557373933712369762e-01
4.557475274855278258e-01
4.530488672648971260e-01
4.693032381105695094e-01
4.557373933712369762e-01
5.447540926616056822e-01
5.325776324243634008e-01
5.286246623727492988e-01
5.619221888227912132e-01
5.325776324243634008e-01
5.447540926616056822e-01
5.286246623727492988e-01
4.674223676920519210e-01
5.619221888227912132e-01
4.713753378200635780e-01
4.552459076039667707e-01
4.674223676920519210e-01
4.380778105842182413e-01
4.552459076039667707e-01
4.713753378200635780e-01
4.380778105842182413e-01
5.101084755388001213e-01
5.076672896439049509e-01
4.736399361945586861e-01
5.060699552786900313e-01
5.101084755388001213e-01
5.076672896439049509e-01
4.736399361945586861e-01
5.060699552786900313e-01
4.898915252470033010e-01
4.923327115038773627e-01
5.263600643029349158e-01
4.939300450168957468e-01
4.898915252470033010e-01
4.923327115038773627e-01
5.263600643029349158e-01
4.939300450168957468e-01
6.103401936306909192e-01
6.375645453049401112e-01
6.407764099685664405e-01
6.249915210473773186e-01
6.375645453049401112e-01
6.407764099685664405e-01
6.103401936306909192e-01
6.249915210473773186e-01
3.624354548214796523e-01
3.896598056144284783e-01
3.592235903283835796e-01
3.750084794123722531e-01
3.624354548214796523e-01
3.896598056144284783e-01
3.592235903283835796e-01
3.750084794123722531e-01
5.115743598016706528e-01
4.905230706358452153e-01
5.449460926392930560e-01
5.050974092882825062e-01
5.115743598016706528e-01
4.905230706358452153e-01
5.449460926392930560e-01
5.050974092882825062e-01
4.884256405471205653e-01
5.094769293054923764e-01
4.550539073170511983e-01
4.949025915620950400e-01
4.884256405471205653e-01
5.094769293054923764e-01
4.550539073170511983e-01
4.949025915620950400e-01
6.347861760859814240e-01
6.246670204491238110e-01
6.282930554461927386e-01
6.280515728631144157e-01
6.347861760859814240e-01
6.246670204491238110e-01
6.282930554461927386e-01
6.280515728631144157e-01
3.652138235420352430e-01
3.753329796190882917e-01
3.717069445001470740e-01
3.719484266102881520e-01
3.652138235420352430e-01
3.753329796190882917e-01
3.717069445001470740e-01
3.719484266102881520e-01
5.504948159314153600e-01
5.267313005640517076e-01
5.483480738853359071e-01
5.437656192611939332e-01
5.504948159314153600e-01
5.267313005640517076e-01
5.483480738853359071e-01
5.437656192611939332e-01
4.495051840672203980e-01
4.732686993684183108e-01
4.516519260014320025e-01
4.562343806815079006e-01
4.495051840672203980e-01
4.732686993684183108e-01
4.516519260014320025e-01
4.562343806815079006e-01
6.260455376263962535e-01
6.234647221408522455e-01
6.317276768409101351e-01
6.303050255196467333e-01
6.303050255196467333e-01
6.260455376263962535e-01
6.234647221408522455e-01
6.317276768409101351e-01
3.696949737086470122e-01
3.739544616773855523e-01
3.765352781629189849e-01
3.682723233523574891e-01
3.696949737086470122e-01
3.765352781629189849e-01
3.739544616773855523e-01
3.682723233523574891e-01
5.478223215613979846e-01
5.434702011152694467e-01
5.416748351544811158e-01
5.415859844360966235e-01
5.434702011152694467e-01
5.478223215613979846e-01
5.416748351544811158e-01
5.415859844360966235e-01
4.521776786405098392e-01
4.565297993740387028e-01
4.583251653593833908e-01
4.584140156230205321e-01
4.521776786405098392e-01
4.565297993740387028e-01
4.583251653593833908e-01
4.584140156230205321e-01
5.471432306712813443e-01
4.724834492644731654e-01
6.563030883553437889e-01
3.775964717497117817e-01
5.471432306712813443e-01
4.724834492644731654e-01
6.563030883553437889e-01
3.775964717497117817e-01
4.528567696779646212e-01
5.275165512830426451e-01
3.436969116264663171e-01
6.224035287468723254e-01
4.528567696779646212e-01
5.275165512830426451e-01
3.436969116264663171e-01
6.224035287468723254e-01
4.941597349388757721e-01
5.278373225592076778e-01
5.381270289963140385e-01
4.925944014939886983e-01
4.941597349388757721e-01
5.278373225592076778e-01
5.381270289963140385e-01
4.925944014939886983e-01
5.058402659378771205e-01
4.721626776154153049e-01
4.618729720768897096e-01
5.074055979621334700e-01
5.058402659378771205e-01
4.721626776154153049e-01
4.618729720768897096e-01
5.074055979621334700e-01
5.068774892715737224e-01
4.855579999402834801e-01
4.953706489959586179e-01
5.120087164705182659e-01
5.068774892715737224e-01
4.855579999402834801e-01
4.953706489959586179e-01
5.120087164705182659e-01
4.931225106865895214e-01
5.144419996377109783e-01
5.046293515024444787e-01
4.879912831165711395e-01
4.931225106865895214e-01
5.144419996377109783e-01
5.046293515024444787e-01
4.879912831165711395e-01
6.358211945553193800e-01
6.229253040864932700e-01
6.284755635260808049e-01
6.277866641503351275e-01
6.358211945553193800e-01
6.229253040864932700e-01
6.284755635260808049e-01
6.277866641503351275e-01
3.641788057757366914e-01
3.770746966010847245e-01
3.715244360273572966e-01
3.722133359642612049e-01
3.641788057757366914e-01
3.770746966010847245e-01
3.715244360273572966e-01
3.722133359642612049e-01
5.580804841047211085e-01
5.491302995906153228e-01
5.495931709920114372e-01
5.710114275607338641e-01
5.580804841047211085e-01
5.491302995906153228e-01
5.495931709920114372e-01
5.710114275607338641e-01
4.419195164664415643e-01
4.508697005403519142e-01
4.504068289425049443e-01
4.289885721773316618e-01
4.419195164664415643e-01
4.508697005403519142e-01
4.504068289425049443e-01
4.289885721773316618e-01
5.319474751104280585e-01
4.818185537023964571e-01
5.086646162708348129e-01
5.336151821888961422e-01
5.319474751104280585e-01
4.818185537023964571e-01
5.086646162708348129e-01
5.336151821888961422e-01
4.680525251837934775e-01
5.181814458942426427e-01
4.913353821480086481e-01
4.663848176815008628e-01
4.680525251837934775e-01
5.181814458942426427e-01
4.913353821480086481e-01
4.663848176815008628e-01
6.462522829306180938e-01
6.039909231049023219e-01
6.209113814961710887e-01
6.452795075274480041e-01
6.462522829306180938e-01
6.039909231049023219e-01
6.209113814961710887e-01
6.452795075274480041e-01
3.537477167001270573e-01
3.960090768932786887e-01
3.790886183578550117e-01
3.547204923329445592e-01
3.537477167001270573e-01
3.960090768932786887e-01
3.790886183578550117e-01
3.547204923329445592e-01
5.201894844931302941e-01
5.274325865830178373e-01
5.420341379585806862e-01
5.187749958581662213e-01
5.274325865830178373e-01
5.201894844931302941e-01
5.420341379585806862e-01
5.187749958581662213e-01
4.725674142073330586e-01
4.579658625998490606e-01
4.798105159070473746e-01
4.725674142073330586e-01
4.812250045606560889e-01
4.798105159070473746e-01
4.579658625998490606e-01
4.812250045606560889e-01
5.391695539383363212e-01
5.425112777229514904e-01
5.431353129215494846e-01
5.445935599009317230e-01
5.425112777229514904e-01
5.431353129215494846e-01
5.391695539383363212e-01
5.445935599009317230e-01
4.574887225544443936e-01
4.608304453540768009e-01
4.568646873030957067e-01
4.554064399089838844e-01
4.574887225544443936e-01
4.568646873030957067e-01
4.608304453540768009e-01
4.554064399089838844e-01
5.431463366289790429e-01
5.091822701010642049e-01
5.282338223059923621e-01
5.809524622818571515e-01
5.431463366289790429e-01
5.091822701010642049e-01
5.282338223059923621e-01
5.809524622818571515e-01
4.568536637261786382e-01
4.908177291881656856e-01
4.717661772556311917e-01
4.190475370824060519e-01
4.568536637261786382e-01
4.908177291881656856e-01
4.717661772556311917e-01
4.190475370824060519e-01
6.632273211362189613e-01
2.847656285575794755e-01
5.655475508101517335e-01
4.870622046619246248e-01
6.632273211362189613e-01
2.847656285575794755e-01
5.655475508101517335e-01
4.870622046619246248e-01
3.367726778615178773e-01
7.152343717752955854e-01
4.344524494026700268e-01
5.129377957819087896e-01
3.367726778615178773e-01
7.152343717752955854e-01
4.344524494026700268e-01
5.129377957819087896e-01
5.387224821297422750e-01
5.387224821297422750e-01
5.143501112215744797e-01
5.143501112215744797e-01
4.612775179557502270e-01
5.533768656205211300e-01
5.523287436180908117e-01
5.533768656205211300e-01
5.523287436180908117e-01
4.466231343640174600e-01
4.856498884300890495e-01
4.476712559016959858e-01
4.612775179557502270e-01
4.466231343640174600e-01
4.856498884300890495e-01
4.476712559016959858e-01
5.503719019434356596e-01
6.135174040064157452e-01
4.559756357048172504e-01
4.882909834122983739e-01
5.503719019434356596e-01
4.559756357048172504e-01
6.135174040064157452e-01
4.882909834122983739e-01
4.496280975399713498e-01
5.440243641751294490e-01
3.864825966902571963e-01
5.117090167404967360e-01
4.496280975399713498e-01
5.440243641751294490e-01
3.864825966902571963e-01
5.117090167404967360e-01
6.178419219759234693e-01
6.452252861017768737e-01
6.406473583374463487e-01
6.178419219759234693e-01
6.156211011530103860e-01
6.452252861017768737e-01
6.406473583374463487e-01
3.821580785988771822e-01
6.156211011530103860e-01
3.547747137672558893e-01
3.843788992217014311e-01
3.593526410913909785e-01
3.821580785988771822e-01
3.547747137672558893e-01
3.593526410913909785e-01
3.843788992217014311e-01
5.075994547751179198e-01
4.965760607301490381e-01
5.552113061944510264e-01
4.963314749434175610e-01
5.075994547751179198e-01
4.965760607301490381e-01
5.552113061944510264e-01
4.963314749434175610e-01
4.924005453203790239e-01
5.034239392002746172e-01
4.447886943507910473e-01
5.036685252925963141e-01
4.924005453203790239e-01
5.034239392002746172e-01
4.447886943507910473e-01
5.036685252925963141e-01
4.866631269669596804e-01
5.811746073045469529e-01
5.423201884409536433e-01
5.565145375549036544e-01
5.811746073045469529e-01
4.866631269669596804e-01
5.423201884409536433e-01
5.565145375549036544e-01
5.133368729520952911e-01
4.188253930451537599e-01
4.188253930451537599e-01
4.576798109292212757e-01
5.133368729520952911e-01
4.434854627479580813e-01
4.576798109292212757e-01
4.434854627479580813e-01
5.332253348278754856e-01
5.441106611833674833e-01
5.347012754027673509e-01
5.332253348278754856e-01
5.347012754027673509e-01
5.564790117605298292e-01
5.441106611833674833e-01
5.564790117605298292e-01
4.558893383218673989e-01
4.667746647901367396e-01
4.652987244262476452e-01
4.435209883340576198e-01
4.558893383218673989e-01
4.667746647901367396e-01
4.652987244262476452e-01
4.435209883340576198e-01
6.283762743914849125e-01
6.323102362048302894e-01
6.281148061916610459e-01
6.276724645495050936e-01
6.283762743914849125e-01
6.323102362048302894e-01
6.281148061916610459e-01
6.276724645495050936e-01
3.716237260114212404e-01
3.676897633586122538e-01
3.718851935891507310e-01
3.723275353704593726e-01
3.716237260114212404e-01
3.676897633586122538e-01
3.718851935891507310e-01
3.723275353704593726e-01
5.287503805438973359e-01
5.245919056796992663e-01
5.317981144817167660e-01
5.277784740210336167e-01
5.287503805438973359e-01
5.245919056796992663e-01
5.317981144817167660e-01
5.277784740210336167e-01
4.712496196007123217e-01
4.754080942784639774e-01
4.682018849662199500e-01
4.722215265610429924e-01
4.712496196007123217e-01
4.754080942784639774e-01
4.682018849662199500e-01
4.722215265610429924e-01
5.289531414164230227e-01
5.505846010455570649e-01
5.233285176436766051e-01
5.645553742724587210e-01
5.289531414164230227e-01
5.505846010455570649e-01
5.233285176436766051e-01
5.645553742724587210e-01
4.710468588345975149e-01
4.494153987725439947e-01
4.766714820034394506e-01
4.354446255783841480e-01
4.710468588345975149e-01
4.494153987725439947e-01
4.766714820034394506e-01
4.354446255783841480e-01
6.298047246928035747e-01
6.278815449923058623e-01
6.319067043787072180e-01
6.279569537173301796e-01
6.319067043787072180e-01
6.298047246928035747e-01
6.278815449923058623e-01
6.279569537173301796e-01
3.701952754709054716e-01
3.721184548321616603e-01
3.680932953602678026e-01
3.720430460834904807e-01
3.701952754709054716e-01
3.680932953602678026e-01
3.721184548321616603e-01
3.720430460834904807e-01
6.416976486525527434e-01
6.045151485832320759e-01
6.412540088249443215e-01
6.246693554239755031e-01
6.416976486525527434e-01
6.045151485832320759e-01
6.246693554239755031e-01
6.412540088249443215e-01
3.954848513676552102e-01
3.583023513983789599e-01
3.587459919017419452e-01
3.753306447015347658e-01
3.583023513983789599e-01
3.954848513676552102e-01
3.587459919017419452e-01
3.753306447015347658e-01
5.022070536506362259e-01
4.831812452093799948e-01
5.237617003640480107e-01
4.915544828354541096e-01
5.022070536506362259e-01
4.831812452093799948e-01
5.237617003640480107e-01
4.915544828354541096e-01
4.977929465976558276e-01
5.168187546323679271e-01
4.762382992148559424e-01
5.084455173546302831e-01
4.977929465976558276e-01
5.168187546323679271e-01
4.762382992148559424e-01
5.084455173546302831e-01
5.251840986243223597e-01
5.189109017687769665e-01
5.450403015884148772e-01
5.160537985398150340e-01
5.251840986243223597e-01
5.450403015884148772e-01
5.189109017687769665e-01
4.748159013029180642e-01
5.160537985398150340e-01
4.810890984585967090e-01
4.549596987053519115e-01
4.839462023164742277e-01
4.748159013029180642e-01
4.810890984585967090e-01
4.549596987053519115e-01
4.839462023164742277e-01
5.624808757893333677e-01
5.575807783479831414e-01
5.472080091076350072e-01
5.632116826236597262e-01
5.624808757893333677e-01
5.575807783479831414e-01
5.472080091076350072e-01
5.632116826236597262e-01
4.375191243034350919e-01
4.424192218320968095e-01
4.527919905922317412e-01
4.367883173454174539e-01
4.375191243034350919e-01
4.424192218320968095e-01
4.527919905922317412e-01
4.367883173454174539e-01
5.295670101204450475e-01
5.250176987392478622e-01
5.263303965730301570e-01
5.297882786517220666e-01
5.295670101204450475e-01
5.250176987392478622e-01
5.263303965730301570e-01
5.297882786517220666e-01
4.704329897804200300e-01
4.749823014371941099e-01
4.736696031532119378e-01
4.702117215338148526e-01
4.704329897804200300e-01
4.749823014371941099e-01
4.736696031532119378e-01
4.702117215338148526e-01
6.373814854259762797e-01
6.188480904520474724e-01
6.297523648381684325e-01
6.275418823224754306e-01
6.373814854259762797e-01
6.188480904520474724e-01
6.297523648381684325e-01
6.275418823224754306e-01
3.626185146977149998e-01
3.811519095706898952e-01
3.702476355365433847e-01
3.724581176411447814e-01
3.626185146977149998e-01
3.811519095706898952e-01
3.702476355365433847e-01
3.724581176411447814e-01
5.234232158873055596e-01
5.244863679799891543e-01
5.089630562360980548e-01
5.517720802054100204e-01
5.234232158873055596e-01
5.244863679799891543e-01
5.089630562360980548e-01
5.517720802054100204e-01
4.765767839999170974e-01
4.755136314634000883e-01
4.910369445497053675e-01
4.482279192452551797e-01
4.765767839999170974e-01
4.755136314634000883e-01
4.910369445497053675e-01
4.482279192452551797e-01
5.065002939036276075e-01
4.962961584478762234e-01
4.956934820047536050e-01
4.987462540429987712e-01
5.065002939036276075e-01
4.962961584478762234e-01
4.956934820047536050e-01
4.987462540429987712e-01
4.934997067675794824e-01
5.037038420095996116e-01
5.043065192576250411e-01
5.012537454849734786e-01
4.934997067675794824e-01
5.037038420095996116e-01
5.043065192576250411e-01
5.012537454849734786e-01
5.497449959921141271e-01
5.377693497789550747e-01
5.427565535987923795e-01
5.367136810746160336e-01
5.497449959921141271e-01
5.377693497789550747e-01
5.427565535987923795e-01
5.367136810746160336e-01
4.502550034703745041e-01
4.622306502378705773e-01
4.572434465048900165e-01
4.632863190290663624e-01
4.502550034703745041e-01
4.622306502378705773e-01
4.572434465048900165e-01
4.632863190290663624e-01
5.044053974907001248e-01
5.194522610745480051e-01
4.561232540781929856e-01
5.188900235789333237e-01
5.044053974907001248e-01
5.194522610745480051e-01
4.561232540781929856e-01
5.188900235789333237e-01
4.955946023383148713e-01
4.805477384106779937e-01
5.438767454652406741e-01
4.811099764192476869e-01
4.955946023383148713e-01
4.805477384106779937e-01
5.438767454652406741e-01
4.811099764192476869e-01
5.003114520477538463e-01
5.117908093016012572e-01
4.910341086069820449e-01
4.915192277949245181e-01
5.003114520477538463e-01
5.117908093016012572e-01
4.910341086069820449e-01
4.915192277949245181e-01
4.996885480140917934e-01
4.882091904000844806e-01
5.089658915021573193e-01
5.084807720522803720e-01
4.996885480140917934e-01
4.882091904000844806e-01
5.089658915021573193e-01
5.084807720522803720e-01
4.985483493874198757e-01
4.940666031889122678e-01
5.052139530416752677e-01
4.996073174716002541e-01
4.985483493874198757e-01
4.940666031889122678e-01
5.052139530416752677e-01
4.996073174716002541e-01
5.014516505639221577e-01
5.059333964227334945e-01
4.947860471797866921e-01
5.003926827639588737e-01
5.014516505639221577e-01
5.059333964227334945e-01
4.947860471797866921e-01
5.003926827639588737e-01
6.074620948984374991e-01
6.540066770230623661e-01
6.066563115218741586e-01
6.505238290701527148e-01
6.074620948984374991e-01
6.540066770230623661e-01
6.505238290701527148e-01
6.066563115218741586e-01
3.925379044176224852e-01
3.459933224148699082e-01
3.494761707370344084e-01
3.933436888637515949e-01
3.925379044176224852e-01
3.459933224148699082e-01
3.494761707370344084e-01
3.933436888637515949e-01
4.607238733233316452e-01
4.986388371544308029e-01
5.632594050234729366e-01
4.832765725418539660e-01
4.986388371544308029e-01
4.607238733233316452e-01
5.632594050234729366e-01
4.832765725418539660e-01
5.013611626523015730e-01
5.392761269536094915e-01
5.167234276573253737e-01
4.367405949042222346e-01
5.392761269536094915e-01
5.013611626523015730e-01
4.367405949042222346e-01
5.167234276573253737e-01
5.397033546732927789e-01
5.383426144107943401e-01
5.470311211138323415e-01
5.458143393807404209e-01
5.397033546732927789e-01
5.383426144107943401e-01
5.470311211138323415e-01
5.458143393807404209e-01
4.602966456304784515e-01
4.616573857792900526e-01
4.529688786096812692e-01
4.541856605646898970e-01
4.602966456304784515e-01
4.616573857792900526e-01
4.529688786096812692e-01
4.541856605646898970e-01
5.731545486378308851e-01
4.453049802577879746e-01
5.427943399990908802e-01
4.334028774974285625e-01
5.731545486378308851e-01
4.453049802577879746e-01
5.427943399990908802e-01
4.334028774974285625e-01
4.268454508019203786e-01
5.546950200005085208e-01
4.572056603610690217e-01
5.665971224298118614e-01
4.268454508019203786e-01
5.546950200005085208e-01
4.572056603610690217e-01
5.665971224298118614e-01
4.968164382926261169e-01
5.056902541646195459e-01
5.123622076207539067e-01
4.850044328759395285e-01
4.968164382926261169e-01
5.056902541646195459e-01
5.123622076207539067e-01
4.850044328759395285e-01
5.031835620493438910e-01
4.943097463110461831e-01
4.876377925875203800e-01
5.149955673086878960e-01
5.031835620493438910e-01
4.943097463110461831e-01
4.876377925875203800e-01
5.149955673086878960e-01
4.968037035796442069e-01
5.094222364714369178e-01
4.942132055402908009e-01
4.957943727567908354e-01
4.968037035796442069e-01
5.094222364714369178e-01
4.942132055402908009e-01
4.957943727567908354e-01
5.031962971261236817e-01
4.905777641397435218e-01
5.057867944669851568e-01
5.042056280690303538e-01
5.031962971261236817e-01
4.905777641397435218e-01
5.057867944669851568e-01
5.042056280690303538e-01
5.252538454624300357e-01
4.807035028484278882e-01
5.413165035297424765e-01
5.585777721698832465e-01
5.252538454624300357e-01
4.807035028484278882e-01
5.413165035297424765e-01
5.585777721698832465e-01
4.747461551610285824e-01
5.192964975617542223e-01
4.586834961055501481e-01
4.414222278501256369e-01
4.747461551610285824e-01
5.192964975617542223e-01
4.586834961055501481e-01
4.414222278501256369e-01
5.337641063897535787e-01
5.089119873282470508e-01
4.926424502664303873e-01
5.187998603050800739e-01
5.089119873282470508e-01
5.187998603050800739e-01
5.337641063897535787e-01
4.926424502664303873e-01
4.910880128591088578e-01
4.662358946525273495e-01
4.812001402069654432e-01
5.073575501110099140e-01
4.910880128591088578e-01
4.662358946525273495e-01
5.073575501110099140e-01
4.812001402069654432e-01
5.400980559170420747e-01
5.284177367739175679e-01
5.089666372950887308e-01
5.352907038195553469e-01
5.400980559170420747e-01
5.284177367739175679e-01
5.089666372950887308e-01
5.352907038195553469e-01
4.599019441520795226e-01
4.715822626749286428e-01
4.910333627885847818e-01
4.647092961022281088e-01
4.599019441520795226e-01
4.715822626749286428e-01
4.910333627885847818e-01
4.647092961022281088e-01
5.244696719528292306e-01
5.273283648202777840e-01
5.376692557965725427e-01
5.222125469354068628e-01
5.244696719528292306e-01
5.273283648202777840e-01
5.376692557965725427e-01
5.222125469354068628e-01
4.755303280053340131e-01
4.726716354634845629e-01
4.623307435049355263e-01
4.777874529536347836e-01
4.755303280053340131e-01
4.726716354634845629e-01
4.623307435049355263e-01
4.777874529536347836e-01
5.177316433537271223e-01
5.143791420914567425e-01
5.128396498221263755e-01
5.124522119713219581e-01
5.177316433537271223e-01
5.143791420914567425e-01
5.128396498221263755e-01
5.124522119713219581e-01
4.822683562533711665e-01
4.856208585633794428e-01
4.875477878331366810e-01
4.822683562533711665e-01
4.871603500969285960e-01
4.856208585633794428e-01
4.871603500969285960e-01
4.875477878331366810e-01
5.283755822233615618e-01
4.824679566168015299e-01
5.382273437862750143e-01
5.571897857912517793e-01
4.824679566168015299e-01
5.283755822233615618e-01
5.382273437862750143e-01
5.571897857912517793e-01
4.716244181186084461e-01
5.175320431480940897e-01
4.428102146989658650e-01
4.617726557730748027e-01
4.716244181186084461e-01
5.175320431480940897e-01
4.617726557730748027e-01
4.428102146989658650e-01
5.455202941848256160e-01
5.372101038074106327e-01
5.099814471095669433e-01
5.717830925059388392e-01
5.455202941848256160e-01
5.372101038074106327e-01
5.099814471095669433e-01
5.717830925059388392e-01
4.544797053658840014e-01
4.627898960752645507e-01
4.900185532196701388e-01
4.282169072621400119e-01
4.544797053658840014e-01
4.627898960752645507e-01
4.900185532196701388e-01
4.282169072621400119e-01
6.294341446659927897e-01
6.274838734625518555e-01
6.326424710468927515e-01
6.271142220443834958e-01
6.294341446659927897e-01
6.274838734625518555e-01
6.326424710468927515e-01
6.271142220443834958e-01
3.705658557664719410e-01
3.673575291886663763e-01
3.725161266183931730e-01
3.728857777000484930e-01
3.705658557664719410e-01
3.725161266183931730e-01
3.673575291886663763e-01
3.728857777000484930e-01
5.501365751333651133e-01
5.051216949250374455e-01
5.604701917618513107e-01
5.575872425870329607e-01
5.501365751333651133e-01
5.051216949250374455e-01
5.604701917618513107e-01
5.575872425870329607e-01
4.498634251631301595e-01
4.395298076760809636e-01
4.948783058480330510e-01
4.424127583952213172e-01
4.498634251631301595e-01
4.395298076760809636e-01
4.948783058480330510e-01
4.424127583952213172e-01
6.159755114567815326e-01
6.102292745076738356e-01
6.503802817815085291e-01
6.383030180086279870e-01
6.159755114567815326e-01
6.102292745076738356e-01
6.383030180086279870e-01
6.503802817815085291e-01
3.840244888660890865e-01
3.897707257456204388e-01
3.496197185440905741e-01
3.616969829827212379e-01
3.840244888660890865e-01
3.897707257456204388e-01
3.496197185440905741e-01
3.616969829827212379e-01
5.486731820183194941e-01
5.647657411618638434e-01
5.603288658603560179e-01
5.573156561995347147e-01
5.486731820183194941e-01
5.647657411618638434e-01
5.603288658603560179e-01
5.573156561995347147e-01
4.513268173132019001e-01
4.352342590909756836e-01
4.396711341123591410e-01
4.426843443470716011e-01
4.513268173132019001e-01
4.352342590909756836e-01
4.396711341123591410e-01
4.426843443470716011e-01
5.589715829828492133e-01
5.501490043243393302e-01
5.095767266993789235e-01
5.553142733751883497e-01
5.501490043243393302e-01
5.589715829828492133e-01
5.095767266993789235e-01
5.553142733751883497e-01
4.410284174118714873e-01
4.498509953336906619e-01
4.498509953336906619e-01
4.904232729222712805e-01
4.446857271868793759e-01
4.410284174118714873e-01
4.904232729222712805e-01
4.446857271868793759e-01
5.049451043291810493e-01
5.468713190675771330e-01
5.450085656816554547e-01
5.693194282443982956e-01
5.468713190675771330e-01
5.049451043291810493e-01
5.450085656816554547e-01
5.693194282443982956e-01
4.531286810788515140e-01
4.950548959072875732e-01
4.549914346630430373e-01
4.306805718870236888e-01
4.531286810788515140e-01
4.950548959072875732e-01
4.549914346630430373e-01
4.306805718870236888e-01
5.518791738386426005e-01
5.396612986128275224e-01
5.389419648668081209e-01
5.397457298472545517e-01
5.518791738386426005e-01
5.396612986128275224e-01
5.389419648668081209e-01
5.397457298472545517e-01
4.481208269326089066e-01
4.603387007114179141e-01
4.481208269326089066e-01
4.610580352905344625e-01
4.602542707325483207e-01
4.603387007114179141e-01
4.610580352905344625e-01
4.602542707325483207e-01
5.490854586532805115e-01
5.287671595397114288e-01
5.428223553481075214e-01
5.477971374584740261e-01
5.287671595397114288e-01
5.490854586532805115e-01
4.509145410374912899e-01
4.712328404984873487e-01
5.428223553481075214e-01
5.477971374584740261e-01
4.571776444245188031e-01
4.522028628780390136e-01
4.509145410374912899e-01
4.712328404984873487e-01
4.571776444245188031e-01
4.522028628780390136e-01
6.272455048965639435e-01
6.365754981093232345e-01
6.244098691995532135e-01
6.279156444807085791e-01
6.272455048965639435e-01
6.365754981093232345e-01
6.244098691995532135e-01
6.279156444807085791e-01
3.727544950552328373e-01
3.634245015036867699e-01
3.755901306017221941e-01
3.720843556202453328e-01
3.727544950552328373e-01
3.634245015036867699e-01
3.755901306017221941e-01
3.720843556202453328e-01
6.268230546115773905e-01
6.363009610831795726e-01
6.178882785893620166e-01
6.333230656964587979e-01
6.268230546115773905e-01
6.363009610831795726e-01
6.178882785893620166e-01
6.333230656964587979e-01
3.731769465312027023e-01
3.821117210545708076e-01
3.636990381642135617e-01
3.666769341662075021e-01
3.731769465312027023e-01
3.636990381642135617e-01
3.821117210545708076e-01
3.666769341662075021e-01
5.393699120941164438e-01
6.074364788619277533e-01
4.712381870158424135e-01
6.080989345246052835e-01
5.393699120941164438e-01
6.074364788619277533e-01
4.712381870158424135e-01
6.080989345246052835e-01
4.606300883060612250e-01
3.925635212290217169e-01
5.287618127367750276e-01
3.919010653407895006e-01
4.606300883060612250e-01
3.925635212290217169e-01
5.287618127367750276e-01
3.919010653407895006e-01
5.570479427042300813e-01
5.639801624583924422e-01
5.594724878901615739e-01
5.503171276995999506e-01
5.570479427042300813e-01
5.639801624583924422e-01
5.594724878901615739e-01
5.503171276995999506e-01
4.429520574467460392e-01
4.360198378999484703e-01
4.405275117223936832e-01
4.496828713508875808e-01
4.429520574467460392e-01
4.360198378999484703e-01
4.405275117223936832e-01
4.496828713508875808e-01
5.413951940754486714e-01
5.825418680715301889e-01
5.109877393206261331e-01
5.362188288763718447e-01
5.413951940754486714e-01
5.109877393206261331e-01
5.825418680715301889e-01
5.362188288763718447e-01
4.586048058035885333e-01
4.890122603446798166e-01
4.174581319966819137e-01
4.637811711127142189e-01
4.586048058035885333e-01
4.890122603446798166e-01
4.174581319966819137e-01
4.637811711127142189e-01
4.953376325620411080e-01
4.804291313298563182e-01
5.365887076236504072e-01
4.939915988597931573e-01
4.953376325620411080e-01
4.804291313298563182e-01
5.365887076236504072e-01
4.939915988597931573e-01
5.046623677249044704e-01
5.195708686051148106e-01
4.634112928324611858e-01
5.060084008941885259e-01
5.046623677249044704e-01
5.195708686051148106e-01
4.634112928324611858e-01
5.060084008941885259e-01
5.012609977147803875e-01
4.983087706368678482e-01
5.137452557528376929e-01
4.871000188641119166e-01
5.012609977147803875e-01
4.983087706368678482e-01
5.137452557528376929e-01
4.871000188641119166e-01
4.987390021169630927e-01
5.016912293212953955e-01
4.862547443262883462e-01
5.128999810294772033e-01
4.987390021169630927e-01
5.016912293212953955e-01
4.862547443262883462e-01
5.128999810294772033e-01
6.289982653502192989e-01
6.287322024309105473e-01
6.317646948227775283e-01
6.268942111478281731e-01
6.289982653502192989e-01
6.287322024309105473e-01
6.317646948227775283e-01
6.268942111478281731e-01
3.710017338298712275e-01
3.712677975086080551e-01
3.682353048243385274e-01
3.731057894538025721e-01
3.710017338298712275e-01
3.712677975086080551e-01
3.682353048243385274e-01
3.731057894538025721e-01
4.971382802959851688e-01
4.831116847290104488e-01
5.260436212179229187e-01
4.977766010588311474e-01
4.971382802959851688e-01
4.831116847290104488e-01
5.260436212179229187e-01
5.028617199191103282e-01
4.977766010588311474e-01
5.168883156834453985e-01
4.739563793191337027e-01
5.022233992590372509e-01
5.028617199191103282e-01
5.168883156834453985e-01
4.739563793191337027e-01
5.022233992590372509e-01
5.506999438930506585e-01
5.412024678889792995e-01
5.385128409825483686e-01
5.407145509625479463e-01
5.506999438930506585e-01
5.412024678889792995e-01
5.385128409825483686e-01
5.407145509625479463e-01
4.493000562115412322e-01
4.587975322829151992e-01
4.614871585990840686e-01
4.592854489374076365e-01
4.493000562115412322e-01
4.587975322829151992e-01
4.614871585990840686e-01
4.592854489374076365e-01
6.015217185249639442e-01
6.908295733501290670e-01
5.715274922549724579e-01
6.518551563640357926e-01
6.015217185249639442e-01
6.908295733501290670e-01
5.715274922549724579e-01
6.518551563640357926e-01
3.984782818315579789e-01
3.091704275320807938e-01
4.284725082761724479e-01
3.481448438687948510e-01
3.984782818315579789e-01
3.091704275320807938e-01
4.284725082761724479e-01
3.481448438687948510e-01
6.275416213175049052e-01
6.348682336210913491e-01
6.263122019786351302e-01
6.277144659215991851e-01
6.275416213175049052e-01
6.348682336210913491e-01
6.263122019786351302e-01
6.277144659215991851e-01
3.724583787443407346e-01
3.651317669873606064e-01
3.736877984383681905e-01
3.722855341047761613e-01
3.724583787443407346e-01
3.651317669873606064e-01
3.736877984383681905e-01
3.722855341047761613e-01
6.181266622334078420e-01
6.734415361315768678e-01
5.829709421559527982e-01
6.392462460025853943e-01
6.181266622334078420e-01
6.734415361315768678e-01
5.829709421559527982e-01
6.392462460025853943e-01
3.818733372027054429e-01
3.265584634900733363e-01
4.170290579495485872e-01
3.607537535135634243e-01
3.818733372027054429e-01
3.265584634900733363e-01
4.170290579495485872e-01
3.607537535135634243e-01
6.315882063754543196e-01
6.250206116492336150e-01
6.248535060767608229e-01
6.379508819300099276e-01
6.315882063754543196e-01
6.250206116492336150e-01
6.248535060767608229e-01
6.379508819300099276e-01
3.684117934026289731e-01
3.749793890383443795e-01
3.751464936976844911e-01
3.620491178371594287e-01
3.684117934026289731e-01
3.751464936976844911e-01
3.749793890383443795e-01
3.620491178371594287e-01
6.280179984041751595e-01
6.297516163458567462e-01
6.275199540586982039e-01
6.314130417558772024e-01
6.280179984041751595e-01
6.297516163458567462e-01
6.275199540586982039e-01
6.314130417558772024e-01
3.719820013402568293e-01
3.702483840124841663e-01
3.724800459858670365e-01
3.685869584915053565e-01
3.719820013402568293e-01
3.702483840124841663e-01
3.724800459858670365e-01
3.685869584915053565e-01
5.364004997718438972e-01
4.963973836820514407e-01
5.311828937446989585e-01
5.461443350341141922e-01
5.364004997718438972e-01
4.963973836820514407e-01
5.311828937446989585e-01
5.461443350341141922e-01
4.635995001453920850e-01
5.036026164634677116e-01
4.688171062753099250e-01
4.538556650040845852e-01
4.688171062753099250e-01
4.635995001453920850e-01
5.036026164634677116e-01
4.538556650040845852e-01
5.130877964038518257e-01
5.175252461958734784e-01
5.100969956220069434e-01
5.159169608214142499e-01
5.175252461958734784e-01
5.130877964038518257e-01
5.100969956220069434e-01
5.159169608214142499e-01
4.824747543275407224e-01
4.869122035106556723e-01
4.899030043761740671e-01
4.840830392217867484e-01
4.824747543275407224e-01
4.869122035106556723e-01
4.899030043761740671e-01
4.840830392217867484e-01
6.253388069849279418e-01
6.365332435734671890e-01
6.177624308302256395e-01
6.330616150389687391e-01
6.253388069849279418e-01
6.365332435734671890e-01
6.177624308302256395e-01
6.330616150389687391e-01
3.746611927181220381e-01
3.634667563337643514e-01
3.822375694753645803e-01
3.746611927181220381e-01
3.634667563337643514e-01
3.822375694753645803e-01
3.669383846781784086e-01
3.669383846781784086e-01
5.247311005223309621e-01
4.813616171641115216e-01
5.474478710275434423e-01
5.247311005223309621e-01
5.020436779841475072e-01
4.813616171641115216e-01
5.474478710275434423e-01
5.020436779841475072e-01
4.752688989883608883e-01
5.186383827085592202e-01
4.525521292998746503e-01
4.979563219558258425e-01
4.752688989883608883e-01
5.186383827085592202e-01
4.525521292998746503e-01
4.979563219558258425e-01
5.163083340694356593e-01
5.149572159252784331e-01
5.094103050532794441e-01
5.153454351357140695e-01
5.163083340694356593e-01
5.149572159252784331e-01
5.094103050532794441e-01
5.153454351357140695e-01
4.836916660997303552e-01
4.850427837345705484e-01
4.905896953396222671e-01
4.846545648379105842e-01
4.836916660997303552e-01
4.850427837345705484e-01
4.905896953396222671e-01
4.846545648379105842e-01
5.420935876491057570e-01
5.419076812122511910e-01
5.423507547120607342e-01
5.436875094546849141e-01
5.420935876491057570e-01
5.419076812122511910e-01
5.423507547120607342e-01
4.579064125373406569e-01
5.436875094546849141e-01
4.580923189041641308e-01
4.576492456144478638e-01
4.563124901033006608e-01
4.579064125373406569e-01
4.580923189041641308e-01
4.576492456144478638e-01
4.563124901033006608e-01
5.147500984385260381e-01
5.136328550270263804e-01
5.122161784447598620e-01
5.156310739803302567e-01
5.147500984385260381e-01
5.136328550270263804e-01
5.122161784447598620e-01
5.156310739803302567e-01
4.852499006728976383e-01
4.863671447883461951e-01
4.877838219654222485e-01
4.843689270064714947e-01
4.852499006728976383e-01
4.863671447883461951e-01
4.877838219654222485e-01
4.843689270064714947e-01
5.216379359053462395e-01
5.161091266450057446e-01
5.046517170076185721e-01
5.103961681415967178e-01
5.161091266450057446e-01
5.046517170076185721e-01
5.216379359053462395e-01
5.103961681415967178e-01
4.838908733977405063e-01
4.953482830219400057e-01
4.783620643779613602e-01
4.896038312804193993e-01
4.838908733977405063e-01
4.953482830219400057e-01
4.783620643779613602e-01
4.896038312804193993e-01
6.481782512232712179e-01
6.118198292201668664e-01
6.410594768635746732e-01
6.130155920395736757e-01
6.481782512232712179e-01
6.118198292201668664e-01
6.130155920395736757e-01
6.410594768635746732e-01
3.518217485861896421e-01
3.869844078749338223e-01
3.881801702545999433e-01
3.589405226330200094e-01
3.518217485861896421e-01
3.881801702545999433e-01
3.869844078749338223e-01
3.589405226330200094e-01
4.909790189267368987e-01
5.058022582488774788e-01
5.166532420444127638e-01
4.834660943006383604e-01
4.909790189267368987e-01
5.058022582488774788e-01
5.166532420444127638e-01
4.834660943006383604e-01
5.090209813970432151e-01
4.941977423077332787e-01
4.833467580938304309e-01
5.165339056520679151e-01
5.090209813970432151e-01
4.941977423077332787e-01
4.833467580938304309e-01
5.165339056520679151e-01
5.029582710699287418e-01
4.545206174561826629e-01
5.581116874363942770e-01
4.796494063716636447e-01
5.029582710699287418e-01
4.545206174561826629e-01
5.581116874363942770e-01
4.796494063716636447e-01
4.970417288777753129e-01
5.454793830917878950e-01
4.418883126991204335e-01
5.203505939120987023e-01
4.970417288777753129e-01
5.454793830917878950e-01
4.418883126991204335e-01
5.203505939120987023e-01
5.291980444371802150e-01
4.775001043353768182e-01
5.474341938297584420e-01
5.023586932966281893e-01
5.291980444371802150e-01
4.775001043353768182e-01
5.474341938297584420e-01
4.708019549916571123e-01
5.023586932966281893e-01
5.224998956637136871e-01
4.525658063548689825e-01
4.976413067879548180e-01
4.708019549916571123e-01
5.224998956637136871e-01
4.525658063548689825e-01
4.976413067879548180e-01
5.371297268816306314e-01
5.539289730413656798e-01
5.310446157677688461e-01
5.433910718120387173e-01
5.371297268816306314e-01
5.539289730413656798e-01
5.310446157677688461e-01
5.433910718120387173e-01
4.628702730792610964e-01
4.460710269449918997e-01
4.689553844414149353e-01
4.566089283825931489e-01
4.628702730792610964e-01
4.460710269449918997e-01
4.689553844414149353e-01
4.566089283825931489e-01
5.415166821112507023e-01
5.369107645037729526e-01
5.388727476156418561e-01
5.519289411176941940e-01
5.415166821112507023e-01
5.369107645037729526e-01
5.388727476156418561e-01
5.519289411176941940e-01
4.584833177405016613e-01
4.611272525271488121e-01
4.630892348086490529e-01
4.480710585003180313e-01
4.584833177405016613e-01
4.630892348086490529e-01
4.611272525271488121e-01
4.480710585003180313e-01
6.422393142424880352e-01
6.130808199977764161e-01
6.203605023661111773e-01
6.404950842456855753e-01
6.422393142424880352e-01
6.130808199977764161e-01
6.203605023661111773e-01
3.577606859016668750e-01
6.404950842456855753e-01
3.869191803614739911e-01
3.796394971886911662e-01
3.595049149907936226e-01
3.577606859016668750e-01
3.869191803614739911e-01
3.796394971886911662e-01
3.595049149907936226e-01
6.347946144296656712e-01
6.251032813593155879e-01
6.287865969147787837e-01
6.250627421300123387e-01
6.347946144296656712e-01
6.251032813593155879e-01
6.287865969147787837e-01
6.250627421300123387e-01
3.652053846085436817e-01
3.712134027673528180e-01
3.748967182964406675e-01
3.749372581964962592e-01
3.652053846085436817e-01
3.748967182964406675e-01
3.712134027673528180e-01
3.749372581964962592e-01
5.257634379422597704e-01
4.704279913325990492e-01
5.784927670115393994e-01
4.829404579709262180e-01
5.257634379422597704e-01
4.742365622319084650e-01
5.295720082849584287e-01
4.704279913325990492e-01
5.784927670115393994e-01
4.829404579709262180e-01
4.215072329620852543e-01
5.170595420968311373e-01
4.742365622319084650e-01
5.295720082849584287e-01
4.215072329620852543e-01
5.170595420968311373e-01
5.094888650728535140e-01
5.077504445762315299e-01
5.301183054261855432e-01
5.063274590675064246e-01
5.094888650728535140e-01
5.077504445762315299e-01
5.301183054261855432e-01
5.063274590675064246e-01
4.905111348466562049e-01
4.922495556443209352e-01
4.698816935756440216e-01
4.936725409352220595e-01
4.905111348466562049e-01
4.922495556443209352e-01
4.698816935756440216e-01
4.936725409352220595e-01
5.285294918280669663e-01
5.173852396251277241e-01
5.412524048197155935e-01
5.197445334842996090e-01
5.285294918280669663e-01
5.173852396251277241e-01
5.412524048197155935e-01
5.197445334842996090e-01
4.826147601456796110e-01
4.587475951675514807e-01
4.714705087917536730e-01
4.802554663838236593e-01
4.714705087917536730e-01
4.826147601456796110e-01
4.587475951675514807e-01
4.802554663838236593e-01
5.826863512443196669e-01
4.546454969531623647e-01
5.611518379582776106e-01
5.709222324876463972e-01
5.826863512443196669e-01
4.546454969531623647e-01
5.611518379582776106e-01
5.709222324876463972e-01
4.173136499593965709e-01
5.453545029286033241e-01
4.388481621290338808e-01
4.290777681499093887e-01
4.173136499593965709e-01
5.453545029286033241e-01
4.388481621290338808e-01
4.290777681499093887e-01
5.511155976437294157e-01
6.678898927239060868e-01
3.952167672050563851e-01
6.142419951902411412e-01
5.511155976437294157e-01
6.678898927239060868e-01
3.952167672050563851e-01
6.142419951902411412e-01
4.488844024235731922e-01
3.321101075889600907e-01
6.047832328986260109e-01
3.857580050025717355e-01
4.488844024235731922e-01
3.321101075889600907e-01
6.047832328986260109e-01
3.857580050025717355e-01
5.500393662468923139e-01
5.304973270754089754e-01
5.456742773990299611e-01
5.357289408402721165e-01
5.304973270754089754e-01
5.500393662468923139e-01
5.456742773990299611e-01
5.357289408402721165e-01
4.695026732756559795e-01
4.499606338354169566e-01
4.543257222753709357e-01
4.642710592547700799e-01
4.695026732756559795e-01
4.499606338354169566e-01
4.543257222753709357e-01
4.642710592547700799e-01
5.293347291899408447e-01
5.291060133868086268e-01
5.109460479661720456e-01
5.369916406070842640e-01
5.293347291899408447e-01
5.291060133868086268e-01
5.109460479661720456e-01
5.369916406070842640e-01
4.706652708346155123e-01
4.708939862430270296e-01
4.890539520711172372e-01
4.630083592128357850e-01
4.706652708346155123e-01
4.708939862430270296e-01
4.890539520711172372e-01
4.630083592128357850e-01
5.048176708041864913e-01
5.558904151002934668e-01
5.828249427395348903e-01
4.640105782309547067e-01
5.048176708041864913e-01
5.558904151002934668e-01
4.640105782309547067e-01
5.828249427395348903e-01
4.951823296796646900e-01
4.441095853762817569e-01
5.359894221619470045e-01
4.171750578425417189e-01
4.951823296796646900e-01
4.441095853762817569e-01
5.359894221619470045e-01
4.171750578425417189e-01
5.232790838331311534e-01
5.222622157984915248e-01
5.528574745690093550e-01
5.074676280005405715e-01
5.232790838331311534e-01
5.222622157984915248e-01
5.528574745690093550e-01
5.074676280005405715e-01
4.767209165124768333e-01
4.777377846371564374e-01
4.471425251967957593e-01
4.925323712686804356e-01
4.767209165124768333e-01
4.777377846371564374e-01
4.471425251967957593e-01
4.925323712686804356e-01
5.283577136856365541e-01
5.059571410738499253e-01
4.771762668256087636e-01
5.443953992476053827e-01
5.283577136856365541e-01
4.771762668256087636e-01
5.059571410738499253e-01
5.443953992476053827e-01
4.716422866581524431e-01
5.228237328224167868e-01
4.940428586728558003e-01
4.556046011502985493e-01
5.228237328224167868e-01
4.716422866581524431e-01
4.940428586728558003e-01
4.556046011502985493e-01
4.796956804184446810e-01
4.445108114850881975e-01
6.407257431010293658e-01
4.874060310839922749e-01
4.796956804184446810e-01
4.445108114850881975e-01
6.407257431010293658e-01
4.874060310839922749e-01
5.203043197079750826e-01
5.554891889723876375e-01
3.592742569471738534e-01
5.125939688332437072e-01
5.203043197079750826e-01
5.554891889723876375e-01
3.592742569471738534e-01
5.125939688332437072e-01
5.299718477108399384e-01
5.175259701391041745e-01
5.184369975322624668e-01
5.427858010407362599e-01
5.299718477108399384e-01
5.175259701391041745e-01
5.184369975322624668e-01
5.427858010407362599e-01
4.700281523073499557e-01
4.824740303374710493e-01
4.815630029843305238e-01
4.572141989665396977e-01
4.700281523073499557e-01
4.824740303374710493e-01
4.815630029843305238e-01
4.572141989665396977e-01
6.472884775762395293e-01
6.086511062917452364e-01
6.433801437246984278e-01
6.472884775762395293e-01
6.161601414114556974e-01
6.086511062917452364e-01
6.161601414114556974e-01
6.433801437246984278e-01
3.527115221631902386e-01
3.913488940224851831e-01
3.838398583566231537e-01
3.566198565554259403e-01
3.527115221631902386e-01
3.913488940224851831e-01
3.838398583566231537e-01
3.566198565554259403e-01
6.292106027708541660e-01
6.279960107062834140e-01
6.323956496512437297e-01
6.269451096136435808e-01
6.292106027708541660e-01
6.279960107062834140e-01
6.323956496512437297e-01
6.269451096136435808e-01
3.707893973300997459e-01
3.720039895288209664e-01
3.676043503096479981e-01
3.730548900352914643e-01
3.707893973300997459e-01
3.720039895288209664e-01
3.676043503096479981e-01
3.730548900352914643e-01
5.230475514690624550e-01
4.607903447704302380e-01
5.989371997275156900e-01
4.677458097357884981e-01
5.230475514690624550e-01
4.607903447704302380e-01
5.989371997275156900e-01
4.677458097357884981e-01
4.769524486000591423e-01
5.392096550949645462e-01
4.010628003852616530e-01
5.322541905461548595e-01
4.769524486000591423e-01
5.392096550949645462e-01
4.010628003852616530e-01
5.322541905461548595e-01
6.335016698667459423e-01
6.215713492383656558e-01
6.290588004139863187e-01
6.276452791862539016e-01
6.335016698667459423e-01
6.215713492383656558e-01
6.276452791862539016e-01
6.290588004139863187e-01
3.664983300113817677e-01
3.784286502668692265e-01
3.709411990093940403e-01
3.723547208410309395e-01
3.664983300113817677e-01
3.784286502668692265e-01
3.723547208410309395e-01
3.709411990093940403e-01
5.236075309112493414e-01
4.840758779755560681e-01
4.630941362702287734e-01
5.276597356350976042e-01
5.236075309112493414e-01
4.840758779755560681e-01
4.630941362702287734e-01
5.276597356350976042e-01
4.763924692451837473e-01
5.159241221444972325e-01
5.369058636388217565e-01
4.723402647978218738e-01
4.763924692451837473e-01
5.159241221444972325e-01
5.369058636388217565e-01
4.723402647978218738e-01
5.289584210631801398e-01
5.273922980532006477e-01
5.264314827691123355e-01
5.270542107427900191e-01
5.289584210631801398e-01
5.273922980532006477e-01
5.270542107427900191e-01
5.264314827691123355e-01
4.710415786421435769e-01
4.726077016321141855e-01
4.729457901648856932e-01
4.710415786421435769e-01
4.735685168125201017e-01
4.726077016321141855e-01
4.729457901648856932e-01
4.735685168125201017e-01
5.630596036935457960e-01
5.455990210793970618e-01
5.563369290248374455e-01
5.639730107468494680e-01
5.630596036935457960e-01
5.455990210793970618e-01
5.563369290248374455e-01
5.639730107468494680e-01
4.369403963282820769e-01
4.544009790224663448e-01
4.436630709351447877e-01
4.360269895514647942e-01
4.369403963282820769e-01
4.544009790224663448e-01
4.436630709351447877e-01
4.360269895514647942e-01
5.001269567555937101e-01
6.316650142521211819e-01
4.352514485981373582e-01
5.995985571134951897e-01
5.001269567555937101e-01
6.316650142521211819e-01
4.352514485981373582e-01
5.995985571134951897e-01
4.998730428560520522e-01
3.683349861207716458e-01
5.647485516601591371e-01
4.004014430693132454e-01
4.998730428560520522e-01
3.683349861207716458e-01
5.647485516601591371e-01
4.004014430693132454e-01
5.308124474677242688e-01
5.224343943955318537e-01
5.342618204886093736e-01
5.251928741508891108e-01
5.308124474677242688e-01
5.224343943955318537e-01
5.342618204886093736e-01
5.251928741508891108e-01
4.691875522958071087e-01
4.775656054298451636e-01
4.657381804427132010e-01
4.748071254844035138e-01
4.691875522958071087e-01
4.775656054298451636e-01
4.657381804427132010e-01
4.748071254844035138e-01
5.082571835300768726e-01
5.093091215821914375e-01
4.896125205013959203e-01
4.864694907155353576e-01
5.082571835300768726e-01
5.093091215821914375e-01
4.896125205013959203e-01
4.864694907155353576e-01
4.917428158514667302e-01
4.906908782650134526e-01
5.103874797459866386e-01
5.135305086369044147e-01
4.917428158514667302e-01
4.906908782650134526e-01
5.103874797459866386e-01
5.135305086369044147e-01
5.081717861417018867e-01
5.183091222106668283e-01
5.276620375543643604e-01
5.551005888855797821e-01
5.081717861417018867e-01
5.183091222106668283e-01
5.276620375543643604e-01
5.551005888855797821e-01
4.918282139178700163e-01
4.816908781376696425e-01
4.723379628139809938e-01
4.448994109388877405e-01
4.918282139178700163e-01
4.816908781376696425e-01
4.723379628139809938e-01
4.448994109388877405e-01
5.116203739098637016e-01
5.879298259733332088e-01
4.638776258302641509e-01
6.000467011785985960e-01
5.116203739098637016e-01
5.879298259733332088e-01
4.638776258302641509e-01
6.000467011785985960e-01
4.883796266540230135e-01
4.120701741708217014e-01
5.361223745094321202e-01
3.999532983689277899e-01
4.883796266540230135e-01
4.120701741708217014e-01
5.361223745094321202e-01
3.999532983689277899e-01
6.032522241130209295e-01
6.584115795358229661e-01
6.522465171146905050e-01
6.056564946502476232e-01
6.032522241130209295e-01
6.584115795358229661e-01
6.522465171146905050e-01
6.056564946502476232e-01
3.967477757869346533e-01
3.415884208843635861e-01
3.477534827525232686e-01
3.943435062647040468e-01
3.415884208843635861e-01
3.967477757869346533e-01
3.477534827525232686e-01
3.943435062647040468e-01
6.398603448160429252e-01
6.232465280263568275e-01
6.126717286297207465e-01
6.393378379052592209e-01
6.398603448160429252e-01
6.126717286297207465e-01
6.232465280263568275e-01
6.393378379052592209e-01
3.601396546582691371e-01
3.873282715612731408e-01
3.606621613307652296e-01
3.767534717371745501e-01
3.873282715612731408e-01
3.601396546582691371e-01
3.767534717371745501e-01
3.606621613307652296e-01
5.602926810242934152e-01
5.478175610442121979e-01
5.529678928905923385e-01
5.675254197813046630e-01
5.602926810242934152e-01
5.478175610442121979e-01
5.529678928905923385e-01
5.675254197813046630e-01
4.397073190993978642e-01
4.521824385847139638e-01
4.470321071057696827e-01
4.324745801459357608e-01
4.397073190993978642e-01
4.521824385847139638e-01
4.470321071057696827e-01
4.324745801459357608e-01
5.291542266695614671e-01
5.248857341821349110e-01
5.307752694861846976e-01
5.276708008741479716e-01
5.291542266695614671e-01
5.248857341821349110e-01
5.307752694861846976e-01
5.276708008741479716e-01
4.708457736851414666e-01
4.751142658324170043e-01
4.692247303655676660e-01
4.723291995887848316e-01
4.708457736851414666e-01
4.751142658324170043e-01
4.692247303655676660e-01
4.723291995887848316e-01
5.484461776595708216e-01
5.328564979317889083e-01
5.815328376356774243e-01
5.665366278826695634e-01
5.484461776595708216e-01
5.815328376356774243e-01
5.328564979317889083e-01
5.665366278826695634e-01
4.515538218511210289e-01
4.184671627626812551e-01
4.671435019681666745e-01
4.334633720100100618e-01
4.515538218511210289e-01
4.184671627626812551e-01
4.671435019681666745e-01
4.334633720100100618e-01
6.300849906110670418e-01
6.292746953768073581e-01
6.301203480761614628e-01
6.295465686198440380e-01
6.300849906110670418e-01
6.292746953768073581e-01
6.301203480761614628e-01
6.295465686198440380e-01
3.699150088614260312e-01
3.707253048196434975e-01
3.698796516837319359e-01
3.704534310490998905e-01
3.699150088614260312e-01
3.707253048196434975e-01
3.698796516837319359e-01
3.704534310490998905e-01
6.424388589093723567e-01
6.014965747417591047e-01
6.237562162386893760e-01
6.451561345083973720e-01
6.014965747417591047e-01
6.424388589093723567e-01
6.451561345083973720e-01
6.237562162386893760e-01
3.985034256356811966e-01
3.575611408796248725e-01
3.762437841214705259e-01
3.548438652460390585e-01
3.575611408796248725e-01
3.548438652460390585e-01
3.985034256356811966e-01
3.762437841214705259e-01
5.065101248524115363e-01
5.407005323718294676e-01
5.279903228729381226e-01
5.346641335290769348e-01
5.407005323718294676e-01
5.065101248524115363e-01
5.279903228729381226e-01
5.346641335290769348e-01
4.934898753658671922e-01
4.592994675240333891e-01
4.720096770288364496e-01
4.653358662731079676e-01
4.592994675240333891e-01
4.934898753658671922e-01
4.720096770288364496e-01
4.653358662731079676e-01
6.392907608433233690e-01
6.133600647581261001e-01
6.325379538520792266e-01
6.271113716466061305e-01
6.392907608433233690e-01
6.133600647581261001e-01
6.325379538520792266e-01
6.271113716466061305e-01
3.607092393376660766e-01
3.866399352045846172e-01
3.674620462152233813e-01
3.728886278213394689e-01
3.607092393376660766e-01
3.866399352045846172e-01
3.674620462152233813e-01
3.728886278213394689e-01
4.939717163852037629e-01
4.866166649808292277e-01
5.237993972959884559e-01
4.903306959422479849e-01
4.939717163852037629e-01
4.866166649808292277e-01
5.237993972959884559e-01
4.903306959422479849e-01
5.060282839745013916e-01
5.133833354848320596e-01
4.762006034434307367e-01
5.096693036930446397e-01
5.060282839745013916e-01
5.133833354848320596e-01
4.762006034434307367e-01
5.096693036930446397e-01
5.505045268300818861e-01
5.621649878330572392e-01
5.629596813041644054e-01
5.559566175597865367e-01
5.505045268300818861e-01
5.621649878330572392e-01
5.629596813041644054e-01
5.559566175597865367e-01
4.494954731426332728e-01
4.378350122296978952e-01
4.370403187140254886e-01
4.440433832705821260e-01
4.494954731426332728e-01
4.378350122296978952e-01
4.370403187140254886e-01
4.440433832705821260e-01
5.502778482350549893e-01
5.169993173531111097e-01
5.129618782539182575e-01
5.320572381770034553e-01
5.502778482350549893e-01
5.129618782539182575e-01
5.169993173531111097e-01
5.320572381770034553e-01
4.497221521560277324e-01
4.870381223190634046e-01
4.830006825450254837e-01
4.679427619339548983e-01
4.497221521560277324e-01
4.870381223190634046e-01
4.830006825450254837e-01
4.679427619339548983e-01
4.509382369978993665e-01
6.337274286433967063e-01
4.851162348513753386e-01
4.861406175950833131e-01
4.509382369978993665e-01
6.337274286433967063e-01
4.851162348513753386e-01
4.861406175950833131e-01
5.490617629729968030e-01
3.662725714275438804e-01
5.148837648030166747e-01
5.138593829742603702e-01
5.490617629729968030e-01
3.662725714275438804e-01
5.148837648030166747e-01
5.138593829742603702e-01
5.029213256530056242e-01
4.676299189518431376e-01
5.308073442038221401e-01
4.982967577179806540e-01
5.029213256530056242e-01
4.676299189518431376e-01
5.308073442038221401e-01
4.982967577179806540e-01
4.970786736475929501e-01
5.323700808257854078e-01
4.691926561399668572e-01
5.017032421624207927e-01
4.970786736475929501e-01
5.323700808257854078e-01
4.691926561399668572e-01
5.017032421624207927e-01
5.487433176976992399e-01
5.313356710084917722e-01
5.262282728253921960e-01
5.611993000802613096e-01
5.487433176976992399e-01
5.313356710084917722e-01
5.262282728253921960e-01
5.611993000802613096e-01
4.512566821949803852e-01
4.686643283621378941e-01
4.737717270436405670e-01
4.388007007701162365e-01
4.512566821949803852e-01
4.686643283621378941e-01
4.737717270436405670e-01
4.388007007701162365e-01
5.534720190944426577e-01
5.287567331611171539e-01
5.436766282414282614e-01
5.365317283212789334e-01
5.287567331611171539e-01
5.534720190944426577e-01
5.436766282414282614e-01
5.365317283212789334e-01
4.712432670612543006e-01
4.465279809101048158e-01
4.563233717944967793e-01
4.634682721616627532e-01
4.712432670612543006e-01
4.465279809101048158e-01
4.563233717944967793e-01
4.634682721616627532e-01
5.417666704274779477e-01
5.166439977961090335e-01
5.017057323343578901e-01
5.600944886559773295e-01
5.166439977961090335e-01
5.417666704274779477e-01
5.017057323343578901e-01
5.600944886559773295e-01
4.582333299817946681e-01
4.833560016609226295e-01
4.982942677011124033e-01
4.399055108078755438e-01
4.982942677011124033e-01
4.582333299817946681e-01
4.833560016609226295e-01
4.399055108078755438e-01
5.457055601182219107e-01
4.917936312067467952e-01
5.084861939067195635e-01
5.621708880744336057e-01
5.457055601182219107e-01
4.917936312067467952e-01
5.084861939067195635e-01
5.621708880744336057e-01
4.542944397753672092e-01
5.082063689005735796e-01
4.915138058004231425e-01
4.378291119319328573e-01
4.915138058004231425e-01
4.542944397753672092e-01
5.082063689005735796e-01
4.378291119319328573e-01
5.160807794063657639e-01
5.128173873899868340e-01
5.133190012511477107e-01
5.121546408840913500e-01
5.160807794063657639e-01
5.128173873899868340e-01
5.133190012511477107e-01
5.121546408840913500e-01
4.839192203780839918e-01
4.866809993873175699e-01
4.871826129874534672e-01
4.878453592209552880e-01
4.839192203780839918e-01
4.871826129874534672e-01
4.866809993873175699e-01
4.878453592209552880e-01
6.281930794511936256e-01
6.284089636828866787e-01
6.249737975122116040e-01
6.281930794511936256e-01
6.340957632237405051e-01
6.284089636828866787e-01
6.249737975122116040e-01
6.340957632237405051e-01
3.718069201295293169e-01
3.715910365617673961e-01
3.750262028343058773e-01
3.659042371746181743e-01
3.715910365617673961e-01
3.718069201295293169e-01
3.750262028343058773e-01
3.659042371746181743e-01
5.372483139544783626e-01
7.068280867788416799e-01
3.247980780379293719e-01
6.017543294365168549e-01
5.372483139544783626e-01
7.068280867788416799e-01
6.017543294365168549e-01
4.627516851742257131e-01
2.931719130356214009e-01
3.247980780379293719e-01
6.752019226623815484e-01
3.982456703743082471e-01
4.627516851742257131e-01
2.931719130356214009e-01
6.752019226623815484e-01
3.982456703743082471e-01
5.238763996558191138e-01
5.006431765323213767e-01
5.145156624880655727e-01
5.144178694554284448e-01
5.238763996558191138e-01
5.006431765323213767e-01
5.145156624880655727e-01
5.144178694554284448e-01
4.993568228346703108e-01
4.854843370526396029e-01
4.761236006052058656e-01
4.855821304004166450e-01
4.761236006052058656e-01
4.993568228346703108e-01
4.854843370526396029e-01
4.855821304004166450e-01
5.078151437464839546e-01
5.285398548267039587e-01
5.027393264299462317e-01
5.142336293938569725e-01
5.078151437464839546e-01
5.027393264299462317e-01
5.285398548267039587e-01
4.921848564290485228e-01
5.142336293938569725e-01
4.714601445102744037e-01
4.972606736600937438e-01
4.857663700922785210e-01
4.921848564290485228e-01
4.714601445102744037e-01
4.972606736600937438e-01
4.857663700922785210e-01
5.831029628025135025e-01
6.019200355021894211e-01
4.199793194675294217e-01
6.312903663238103036e-01
5.831029628025135025e-01
6.019200355021894211e-01
4.199793194675294217e-01
6.312903663238103036e-01
4.168970372957119253e-01
3.980799638975440757e-01
5.800206802196044009e-01
3.687096337798720924e-01
4.168970372957119253e-01
3.980799638975440757e-01
5.800206802196044009e-01
3.687096337798720924e-01
4.976320052760456747e-01
4.910834580550726969e-01
5.092638200976580265e-01
4.976036452626431128e-01
4.976320052760456747e-01
4.910834580550726969e-01
5.092638200976580265e-01
4.976036452626431128e-01
5.023679941946284089e-01
5.089165415583920549e-01
4.907361798523197649e-01
5.023963547500898130e-01
5.023679941946284089e-01
5.089165415583920549e-01
4.907361798523197649e-01
5.023963547500898130e-01
5.471894083711958956e-01
5.254921620194181742e-01
5.493121666386286961e-01
4.918831285012856824e-01
5.471894083711958956e-01
5.254921620194181742e-01
5.493121666386286961e-01
4.918831285012856824e-01
4.528105919912377431e-01
4.745078385881242866e-01
4.506878328375023557e-01
5.081168713531951653e-01
4.528105919912377431e-01
4.745078385881242866e-01
4.506878328375023557e-01
5.081168713531951653e-01
5.399244997652203892e-01
5.426671542059011699e-01
5.408216828918739338e-01
5.428898080622275302e-01
5.399244997652203892e-01
5.426671542059011699e-01
5.408216828918739338e-01
5.428898080622275302e-01
4.600755004116763303e-01
4.573328458454852807e-01
4.591783164605658385e-01
4.571101920582805178e-01
4.600755004116763303e-01
4.573328458454852807e-01
4.591783164605658385e-01
4.571101920582805178e-01
5.435413705054088496e-01
5.307344171487784479e-01
5.505414233894043718e-01
5.484730069838406052e-01
5.435413705054088496e-01
5.307344171487784479e-01
5.505414233894043718e-01
5.484730069838406052e-01
4.564586292999592843e-01
4.692655827957423753e-01
4.494585768088654731e-01
4.515269929297573981e-01
4.564586292999592843e-01
4.692655827957423753e-01
4.494585768088654731e-01
4.515269929297573981e-01
6.264329589002954890e-01
6.360655576850149373e-01
6.162575611956526700e-01
6.328840653768565971e-01
6.264329589002954890e-01
6.360655576850149373e-01
6.162575611956526700e-01
6.328840653768565971e-01
3.735670410815146170e-01
3.639344418506880174e-01
3.837424384737460059e-01
3.671159348268702161e-01
3.735670410815146170e-01
3.639344418506880174e-01
3.837424384737460059e-01
3.671159348268702161e-01
5.177722430707945023e-01
5.026701211209001485e-01
5.053982663812348619e-01
5.286517939603072591e-01
5.177722430707945023e-01
5.026701211209001485e-01
5.053982663812348619e-01
5.286517939603072591e-01
4.822277576495253015e-01
4.973298785262159072e-01
4.946017336442309897e-01
4.713482062470575329e-01
4.822277576495253015e-01
4.973298785262159072e-01
4.946017336442309897e-01
4.713482062470575329e-01
6.299304931180813583e-01
6.215912638913323462e-01
6.280944683667257777e-01
6.318008202010787500e-01
6.299304931180813583e-01
6.280944683667257777e-01
6.215912638913323462e-01
6.318008202010787500e-01
3.700695069364883238e-01
3.719055317833408481e-01
3.784087363665094017e-01
3.681991800485775457e-01
3.700695069364883238e-01
3.719055317833408481e-01
3.784087363665094017e-01
3.681991800485775457e-01
5.272392470551494625e-01
5.103621923817627248e-01
5.458867286261011031e-01
5.260754821365480893e-01
5.272392470551494625e-01
5.103621923817627248e-01
5.458867286261011031e-01
5.260754821365480893e-01
4.727607523836923065e-01
4.896378072262450587e-01
4.541132716003630776e-01
4.739245182863669470e-01
4.727607523836923065e-01
4.896378072262450587e-01
4.541132716003630776e-01
4.739245182863669470e-01
5.165186146937230660e-01
5.142542304733979108e-01
5.097735434155765688e-01
5.140754134072267334e-01
5.165186146937230660e-01
5.142542304733979108e-01
5.097735434155765688e-01
5.140754134072267334e-01
4.834813852316983684e-01
4.857457701341445500e-01
4.902264566389931133e-01
4.859245874495172757e-01
4.834813852316983684e-01
4.857457701341445500e-01
4.902264566389931133e-01
4.859245874495172757e-01
5.529519443671233603e-01
5.340611937367611972e-01
5.529519443671233603e-01
5.340611937367611972e-01
5.325464112856934662e-01
4.952051644095263327e-01
5.325464112856934662e-01
4.952051644095263327e-01
4.470480558184135589e-01
4.659388066720566712e-01
4.674535886010744434e-01
5.047948353790161491e-01
4.470480558184135589e-01
4.659388066720566712e-01
4.674535886010744434e-01
5.047948353790161491e-01
5.246164270429289900e-01
5.637892257946077734e-01
5.089389590939390473e-01
5.691160654387203977e-01
5.246164270429289900e-01
5.637892257946077734e-01
5.089389590939390473e-01
5.691160654387203977e-01
4.753835727315163240e-01
4.362107743727392517e-01
4.910610404294857290e-01
4.308839345721935388e-01
4.753835727315163240e-01
4.362107743727392517e-01
4.910610404294857290e-01
4.308839345721935388e-01
5.085516720682790037e-01
4.837170381142641418e-01
4.937191482385969721e-01
5.134241656378435437e-01
5.085516720682790037e-01
4.837170381142641418e-01
4.937191482385969721e-01
5.134241656378435437e-01
4.914483281427237671e-01
5.162829610380867962e-01
5.062808515067445114e-01
4.865758343767083716e-01
4.914483281427237671e-01
5.162829610380867962e-01
5.062808515067445114e-01
4.865758343767083716e-01
5.573255898034403799e-01
5.584021821568967425e-01
5.531053750119099277e-01
5.604348918504911126e-01
5.573255898034403799e-01
5.584021821568967425e-01
5.531053750119099277e-01
5.604348918504911126e-01
4.426744104302997584e-01
4.415978188417284400e-01
4.468946247516214498e-01
4.395651088452723343e-01
4.426744104302997584e-01
4.415978188417284400e-01
4.468946247516214498e-01
4.395651088452723343e-01
5.024089961707431939e-01
5.296293545152366278e-01
5.356103188187262276e-01
4.843264279534196248e-01
5.024089961707431939e-01
5.296293545152366278e-01
5.356103188187262276e-01
4.843264279534196248e-01
4.975910034618209465e-01
4.703706467635129229e-01
4.643896810503065353e-01
5.156735715208924375e-01
4.975910034618209465e-01
4.703706467635129229e-01
4.643896810503065353e-01
5.156735715208924375e-01
4.959825081232338562e-01
5.093570288499904564e-01
5.050675397114900989e-01
4.959825081232338562e-01
4.908868039565277286e-01
5.093570288499904564e-01
5.050675397114900989e-01
4.908868039565277286e-01
5.040174921850848477e-01
4.906429713428224204e-01
4.949324594554127543e-01
5.091131964827582124e-01
5.040174921850848477e-01
4.906429713428224204e-01
4.949324594554127543e-01
5.091131964827582124e-01
5.286222192153218202e-01
5.162651554237527307e-01
5.311964833854290191e-01
5.365502438544353936e-01
5.286222192153218202e-01
5.162651554237527307e-01
5.311964833854290191e-01
5.365502438544353936e-01
4.713777807883161586e-01
4.837348442133588833e-01
4.688035165154360584e-01
4.634497555480265873e-01
4.713777807883161586e-01
4.688035165154360584e-01
4.837348442133588833e-01
4.634497555480265873e-01
6.226021199872775469e-01
5.003122238886135165e-01
3.603488122571434360e-01
6.296798367584415246e-01
5.003122238886135165e-01
6.226021199872775469e-01
3.603488122571434360e-01
6.296798367584415246e-01
4.996877756057074293e-01
3.773978796089068055e-01
6.396511875718715601e-01
3.703201627722592093e-01
4.996877756057074293e-01
3.773978796089068055e-01
6.396511875718715601e-01
3.703201627722592093e-01
6.876475755143474089e-01
5.463446277281036600e-01
6.352584831874992233e-01
6.425041757902363315e-01
6.876475755143474089e-01
5.463446277281036600e-01
6.352584831874992233e-01
6.425041757902363315e-01
3.123524244474538136e-01
4.536553721700329334e-01
3.647415166415157728e-01
3.574958243116270751e-01
3.123524244474538136e-01
4.536553721700329334e-01
3.647415166415157728e-01
3.574958243116270751e-01
5.430743257370522770e-01
5.429324836177329416e-01
5.401987392933733645e-01
5.417055825100760558e-01
5.430743257370522770e-01
5.429324836177329416e-01
4.569256741924618836e-01
5.401987392933733645e-01
4.570675166532964795e-01
4.598012605979420186e-01
5.417055825100760558e-01
4.582944181329366984e-01
4.569256741924618836e-01
4.570675166532964795e-01
4.598012605979420186e-01
4.582944181329366984e-01
5.386435475475082058e-01
5.411206917497111135e-01
5.482235339145518083e-01
5.341861061465351668e-01
5.386435475475082058e-01
5.411206917497111135e-01
5.482235339145518083e-01
5.341861061465351668e-01
4.613564525284346018e-01
4.588793087305020890e-01
4.517764665024515125e-01
4.658138935824354121e-01
4.613564525284346018e-01
4.588793087305020890e-01
4.517764665024515125e-01
4.658138935824354121e-01
6.296034818751650164e-01
6.271934459455223987e-01
6.276156476287724217e-01
6.316950115879080840e-01
6.296034818751650164e-01
6.271934459455223987e-01
6.276156476287724217e-01
6.316950115879080840e-01
3.703965184304252034e-01
3.728065543600678211e-01
3.723843522375318571e-01
3.683049892551935045e-01
3.703965184304252034e-01
3.728065543600678211e-01
3.723843522375318571e-01
3.683049892551935045e-01
5.089503699964552652e-01
5.516296527275699191e-01
4.823417805164353922e-01
5.625586033747822512e-01
5.089503699964552652e-01
5.516296527275699191e-01
4.823417805164353922e-01
5.625586033747822512e-01
4.483703476871596649e-01
4.910496300653903745e-01
5.176582196472736541e-01
4.374413968180306256e-01
4.910496300653903745e-01
4.483703476871596649e-01
5.176582196472736541e-01
4.374413968180306256e-01
5.421518166808709793e-01
4.710604322508515907e-01
5.461449309023009846e-01
5.019506637081576628e-01
5.421518166808709793e-01
4.710604322508515907e-01
5.461449309023009846e-01
5.019506637081576628e-01
4.578481837334038573e-01
5.289395677855281974e-01
4.538550688439499936e-01
4.980493362190827611e-01
4.578481837334038573e-01
5.289395677855281974e-01
4.538550688439499936e-01
4.980493362190827611e-01
5.100508427058230154e-01
4.819385176815558225e-01
4.892996177768509369e-01
5.179192378127481788e-01
5.100508427058230154e-01
4.892996177768509369e-01
4.819385176815558225e-01
5.179192378127481788e-01
4.899491573451086879e-01
5.180614821365452372e-01
5.107003826997242868e-01
4.820807622490974609e-01
4.899491573451086879e-01
5.180614821365452372e-01
5.107003826997242868e-01
4.820807622490974609e-01
5.299547434069609153e-01
5.274094707087897405e-01
5.266807302186862216e-01
5.261036512797545583e-01
5.299547434069609153e-01
5.274094707087897405e-01
5.266807302186862216e-01
5.261036512797545583e-01
4.700452568813489052e-01
4.733192698422499234e-01
4.725905299119403935e-01
4.738963485569911427e-01
4.700452568813489052e-01
4.725905299119403935e-01
4.733192698422499234e-01
4.738963485569911427e-01
5.794750538229891390e-01
5.043170576332158817e-01
5.458289116149899201e-01
5.421071090540863224e-01
5.794750538229891390e-01
5.043170576332158817e-01
5.458289116149899201e-01
5.421071090540863224e-01
4.205249464921507752e-01
4.956829418656525377e-01
4.541710884259373415e-01
4.578928912683295493e-01
4.205249464921507752e-01
4.956829418656525377e-01
4.541710884259373415e-01
4.578928912683295493e-01
6.396687099058908643e-01
6.083413014212055714e-01
6.425818677853385452e-01
6.255606453382824839e-01
6.396687099058908643e-01
6.083413014212055714e-01
6.425818677853385452e-01
6.255606453382824839e-01
3.603312903078403906e-01
3.916586983132219757e-01
3.574181327144287934e-01
3.744393547340223449e-01
3.603312903078403906e-01
3.916586983132219757e-01
3.574181327144287934e-01
3.744393547340223449e-01
5.151744968134153169e-01
5.050454810589144472e-01
4.968318305545835756e-01
5.367315864714328200e-01
5.151744968134153169e-01
5.050454810589144472e-01
4.968318305545835756e-01
5.367315864714328200e-01
4.848255031356529798e-01
4.949545189992932137e-01
5.031681695872975979e-01
4.632684130629058927e-01
4.848255031356529798e-01
4.949545189992932137e-01
5.031681695872975979e-01
4.632684130629058927e-01
5.053485137336792832e-01
4.904974680944178544e-01
5.014965070090511290e-01
5.026221808107038669e-01
5.053485137336792832e-01
4.904974680944178544e-01
5.014965070090511290e-01
5.026221808107038669e-01
4.946514865869175992e-01
5.095025320069908048e-01
4.985034931855807372e-01
4.973778190383200126e-01
4.946514865869175992e-01
5.095025320069908048e-01
4.985034931855807372e-01
4.973778190383200126e-01
6.275409951094843564e-01
6.292850604613704490e-01
6.252020214069489157e-01
6.275409951094843564e-01
6.337244545593421208e-01
6.292850604613704490e-01
6.252020214069489157e-01
6.337244545593421208e-01
3.724590053934662137e-01
3.707149391257189563e-01
3.747979787567601306e-01
3.662755456634840812e-01
3.707149391257189563e-01
3.724590053934662137e-01
3.747979787567601306e-01
3.662755456634840812e-01
4.943053714223424322e-01
5.058818974794121459e-01
5.138091818539578526e-01
4.842605109997748514e-01
4.943053714223424322e-01
5.058818974794121459e-01
5.138091818539578526e-01
4.842605109997748514e-01
5.056946281220007222e-01
4.941181028634673567e-01
4.861908183283958351e-01
5.157394887510236003e-01
5.056946281220007222e-01
4.941181028634673567e-01
4.861908183283958351e-01
5.157394887510236003e-01
4.917278236480342457e-01
5.108496648290383746e-01
5.636240740109315084e-01
4.900127214336862380e-01
5.108496648290383746e-01
4.917278236480342457e-01
5.636240740109315084e-01
4.900127214336862380e-01
4.891503352700965479e-01
5.082721761691573192e-01
4.363759263333122362e-01
5.099872780892837909e-01
4.891503352700965479e-01
5.082721761691573192e-01
4.363759263333122362e-01
5.099872780892837909e-01
5.398353464552201331e-01
4.873497579610557295e-01
5.180866568825877039e-01
5.119870703674678225e-01
5.398353464552201331e-01
4.873497579610557295e-01
5.180866568825877039e-01
5.119870703674678225e-01
4.601646534938481636e-01
5.126502414877904812e-01
4.819133430009969743e-01
4.880129293160280213e-01
4.601646534938481636e-01
5.126502414877904812e-01
4.819133430009969743e-01
4.880129293160280213e-01
6.556427115447149845e-01
5.576437424160758383e-01
6.952946455794517533e-01
6.009814885183004662e-01
6.556427115447149845e-01
5.576437424160758383e-01
6.952946455794517533e-01
6.009814885183004662e-01
3.443572881114960182e-01
4.423562573147137300e-01
3.047053540149136097e-01
3.990185106749777333e-01
3.443572881114960182e-01
4.423562573147137300e-01
3.047053540149136097e-01
3.990185106749777333e-01
5.004528220833890373e-01
4.969519342703279108e-01
5.138381648039285210e-01
4.896585136484645773e-01
5.004528220833890373e-01
4.969519342703279108e-01
5.138381648039285210e-01
4.896585136484645773e-01
4.995471782285676454e-01
5.030480657978841919e-01
4.861618351469587651e-01
5.103414854838774772e-01
4.995471782285676454e-01
5.030480657978841919e-01
4.861618351469587651e-01
5.103414854838774772e-01
5.114031185821659165e-01
6.741118275622284273e-01
4.997050734364165692e-01
4.859999169966613408e-01
5.114031185821659165e-01
4.997050734364165692e-01
6.741118275622284273e-01
4.859999169966613408e-01
4.885968811904604081e-01
3.258881732726877090e-01
5.002949269983218983e-01
5.140000832107034512e-01
3.258881732726877090e-01
4.885968811904604081e-01
5.002949269983218983e-01
5.140000832107034512e-01
5.026148089518756024e-01
4.987424955115784542e-01
5.016029377629820374e-01
4.981048350136916270e-01
5.026148089518756024e-01
4.987424955115784542e-01
5.016029377629820374e-01
4.981048350136916270e-01
4.973851908907818142e-01
5.012575041500895168e-01
4.983970619414321845e-01
5.018951643160107778e-01
4.973851908907818142e-01
5.012575041500895168e-01
4.983970619414321845e-01
5.018951643160107778e-01
5.044932042546861339e-01
5.283159515856823418e-01
4.750599854087340645e-01
5.437724091207201127e-01
5.044932042546861339e-01
5.283159515856823418e-01
4.750599854087340645e-01
5.437724091207201127e-01
4.955067957780556753e-01
4.716840484688873403e-01
5.249400149878056254e-01
4.562275908901938237e-01
4.955067957780556753e-01
4.716840484688873403e-01
5.249400149878056254e-01
4.562275908901938237e-01
5.093074185879231663e-01
4.820184156792493013e-01
5.041118769572676683e-01
5.030911475455468462e-01
5.093074185879231663e-01
4.820184156792493013e-01
5.041118769572676683e-01
5.030911475455468462e-01
4.906925813984344131e-01
5.179815846208839503e-01
4.958881235493208806e-01
4.969088519064825960e-01
4.906925813984344131e-01
5.179815846208839503e-01
4.958881235493208806e-01
4.969088519064825960e-01
5.409529863800344174e-01
5.372752908106122050e-01
5.372752908106122050e-01
5.446702168619594886e-01
5.475556554547438282e-01
5.409529863800344174e-01
5.446702168619594886e-01
5.475556554547438282e-01
4.590470139037279296e-01
4.627247095913844532e-01
4.553297839456718066e-01
4.590470139037279296e-01
4.524443443278869381e-01
4.627247095913844532e-01
4.553297839456718066e-01
4.524443443278869381e-01
5.480645125117007410e-01
5.338930613625052501e-01
5.199430551892874064e-01
5.643957745578518370e-01
5.480645125117007410e-01
5.338930613625052501e-01
5.199430551892874064e-01
5.643957745578518370e-01
4.519354879139427794e-01
4.661069383319045301e-01
4.800569449525937671e-01
4.356042257541048457e-01
4.519354879139427794e-01
4.661069383319045301e-01
4.800569449525937671e-01
4.356042257541048457e-01
5.439005892148998100e-01
5.305904600072608446e-01
5.471034787451571901e-01
5.519241353149482165e-01
5.439005892148998100e-01
5.305904600072608446e-01
5.471034787451571901e-01
5.519241353149482165e-01
4.560994113689957885e-01
4.694095402510356507e-01
4.528965213048650185e-01
4.480758644649540656e-01
4.560994113689957885e-01
4.694095402510356507e-01
4.528965213048650185e-01
4.480758644649540656e-01
6.055909163496835390e-01
6.948088386761810398e-01
5.336473391562321922e-01
6.814124795000680024e-01
6.055909163496835390e-01
6.948088386761810398e-01
5.336473391562321922e-01
6.814124795000680024e-01
3.944090838576812530e-01
3.051911614347773138e-01
4.663526608001120621e-01
3.185875204053445486e-01
3.944090838576812530e-01
3.051911614347773138e-01
4.663526608001120621e-01
3.185875204053445486e-01
5.123352446289572981e-01
5.072976449628185946e-01
5.258365269273781450e-01
5.081141530868080736e-01
5.123352446289572981e-01
5.072976449628185946e-01
5.258365269273781450e-01
4.876647552605390956e-01
5.081141530868080736e-01
4.927023551699676318e-01
4.741634729762154166e-01
4.918858470728082466e-01
4.876647552605390956e-01
4.927023551699676318e-01
4.741634729762154166e-01
4.918858470728082466e-01
5.562319655437022448e-01
6.027379293409467209e-01
4.009533040753012756e-01
6.087069427649112185e-01
5.562319655437022448e-01
6.027379293409467209e-01
4.009533040753012756e-01
6.087069427649112185e-01
4.437680344508407870e-01
3.972620701533742249e-01
5.990466963667131495e-01
3.912930572641926119e-01
4.437680344508407870e-01
3.972620701533742249e-01
5.990466963667131495e-01
3.912930572641926119e-01
6.513347396758035757e-01
2.987410952100617578e-01
5.740158431599411415e-01
4.845674694006447680e-01
6.513347396758035757e-01
2.987410952100617578e-01
5.740158431599411415e-01
4.845674694006447680e-01
3.486652604588016402e-01
7.012589049863890978e-01
4.259841559560300084e-01
5.154325310522835935e-01
3.486652604588016402e-01
7.012589049863890978e-01
4.259841559560300084e-01
5.154325310522835935e-01
5.302989036827057134e-01
5.263669516748450405e-01
5.275202497236932686e-01
5.259503572247012926e-01
5.302989036827057134e-01
5.259503572247012926e-01
4.697010965614936140e-01
5.263669516748450405e-01
5.275202497236932686e-01
4.736330479513526370e-01
4.724797500539352768e-01
4.740496427539255819e-01
4.697010965614936140e-01
4.736330479513526370e-01
4.724797500539352768e-01
4.740496427539255819e-01
5.500260261605944834e-01
4.847193431605774094e-01
5.350481475488777505e-01
5.500260261605944834e-01
5.349029522794808145e-01
4.847193431605774094e-01
5.350481475488777505e-01
4.499739744424005039e-01
5.349029522794808145e-01
5.152806574915302917e-01
4.649518529677152401e-01
4.650970480706746457e-01
4.499739744424005039e-01
5.152806574915302917e-01
4.649518529677152401e-01
4.650970480706746457e-01
5.204791413143539103e-01
4.763941393612185493e-01
5.141522392077604309e-01
4.872790884364803787e-01
5.204791413143539103e-01
4.763941393612185493e-01
5.141522392077604309e-01
4.872790884364803787e-01
4.795208587547676871e-01
5.236058606933511328e-01
4.858477614052389981e-01
5.127209119091276079e-01
4.795208587547676871e-01
5.236058606933511328e-01
4.858477614052389981e-01
5.127209119091276079e-01
5.391263667825114680e-01
4.907034741299867164e-01
5.128052762192965019e-01
5.140601863440679153e-01
5.391263667825114680e-01
4.907034741299867164e-01
5.128052762192965019e-01
5.140601863440679153e-01
4.608736331083491677e-01
5.092965260755590862e-01
4.871947236697451444e-01
4.859398140088160289e-01
4.608736331083491677e-01
5.092965260755590862e-01
4.871947236697451444e-01
4.859398140088160289e-01
5.089202691078753560e-01
4.920640693535460741e-01
4.966422095994857955e-01
5.032681336647328862e-01
5.089202691078753560e-01
4.920640693535460741e-01
4.966422095994857955e-01
5.032681336647328862e-01
4.910797311140413512e-01
5.079359312649103231e-01
5.033577904605408548e-01
4.967318666836035845e-01
4.910797311140413512e-01
5.079359312649103231e-01
5.033577904605408548e-01
4.967318666836035845e-01
6.260350895336159738e-01
6.342899298815609654e-01
6.273226087432703935e-01
6.282665722610545345e-01
6.260350895336159738e-01
6.342899298815609654e-01
6.273226087432703935e-01
6.282665722610545345e-01
3.739649104045383865e-01
3.657100705013363040e-01
3.726773915886951727e-01
3.717334271086656372e-01
3.739649104045383865e-01
3.657100705013363040e-01
3.726773915886951727e-01
3.717334271086656372e-01
5.321801391141889326e-01
5.153621580002436531e-01
5.374586322109280445e-01
5.222205186178143776e-01
5.321801391141889326e-01
5.153621580002436531e-01
5.374586322109280445e-01
5.222205186178143776e-01
4.678198607994090708e-01
4.846378420011205890e-01
4.625413687494983606e-01
4.777794813912805694e-01
4.678198607994090708e-01
4.846378420011205890e-01
4.625413687494983606e-01
4.777794813912805694e-01
5.856066911401285324e-01
4.346753294503287179e-01
5.759258517882699380e-01
5.740894298005514429e-01
5.856066911401285324e-01
4.346753294503287179e-01
5.759258517882699380e-01
5.740894298005514429e-01
4.143933089526399272e-01
5.653246716638022917e-01
4.240741478679410648e-01
4.259105706069021835e-01
4.143933089526399272e-01
5.653246716638022917e-01
4.240741478679410648e-01
4.259105706069021835e-01
5.273293715499676182e-01
4.783195770837664895e-01
5.049741404004635115e-01
5.442606591618641687e-01
5.273293715499676182e-01
5.049741404004635115e-01
4.783195770837664895e-01
5.442606591618641687e-01
4.726706285687214404e-01
5.216804230717571045e-01
4.950258591779856943e-01
4.557393406626033538e-01
4.726706285687214404e-01
5.216804230717571045e-01
4.950258591779856943e-01
4.557393406626033538e-01
5.075299478075976367e-01
5.159576915875732084e-01
4.521004564776376355e-01
5.231226545638492098e-01
5.075299478075976367e-01
5.159576915875732084e-01
4.521004564776376355e-01
5.231226545638492098e-01
4.924700522096827626e-01
4.840423085342990817e-01
5.478995433577438234e-01
4.768773460500597139e-01
4.924700522096827626e-01
4.840423085342990817e-01
5.478995433577438234e-01
4.768773460500597139e-01
5.236087679772936099e-01
4.819974075749087206e-01
5.047802250628592446e-01
5.440785413647972746e-01
5.236087679772936099e-01
4.819974075749087206e-01
5.047802250628592446e-01
5.440785413647972746e-01
4.763912322282521927e-01
5.180025928493705578e-01
4.952197748839353153e-01
4.559214590099145425e-01
4.763912322282521927e-01
5.180025928493705578e-01
4.952197748839353153e-01
4.559214590099145425e-01
5.612155122762487736e-01
5.523650575778447092e-01
5.624620444632455474e-01
5.612155122762487736e-01
5.539275227620237274e-01
5.523650575778447092e-01
5.624620444632455474e-01
5.539275227620237274e-01
4.387844877364841523e-01
4.476349424403451849e-01
4.375379564426111756e-01
4.460724774780828739e-01
4.387844877364841523e-01
4.476349424403451849e-01
4.375379564426111756e-01
4.460724774780828739e-01
6.241862768711143872e-01
6.454767828945477959e-01
6.223540191367646912e-01
6.231486153155856300e-01
6.241862768711143872e-01
6.454767828945477959e-01
6.223540191367646912e-01
6.231486153155856300e-01
3.758137226473081682e-01
3.545232165224661003e-01
3.776459812488610623e-01
3.768513844570406945e-01
3.758137226473081682e-01
3.545232165224661003e-01
3.776459812488610623e-01
3.768513844570406945e-01
4.737747129547642544e-01
5.362556583977493574e-01
5.079712420510986703e-01
4.782118126686327741e-01
4.737747129547642544e-01
5.362556583977493574e-01
5.079712420510986703e-01
4.782118126686327741e-01
5.262252860948137823e-01
4.637443417159374803e-01
4.920287579361684038e-01
5.217881877688341774e-01
5.262252860948137823e-01
4.637443417159374803e-01
4.920287579361684038e-01
5.217881877688341774e-01
5.073553864122004597e-01
4.928630618769602734e-01
5.006684606769340462e-01
4.977793697735251044e-01
5.073553864122004597e-01
4.928630618769602734e-01
5.006684606769340462e-01
4.977793697735251044e-01
4.926446134677462396e-01
5.071369380912074121e-01
4.993315399588027503e-01
5.022206306830412359e-01
4.926446134677462396e-01
5.071369380912074121e-01
4.993315399588027503e-01
5.022206306830412359e-01
5.115586469546542503e-01
4.886973296233918518e-01
4.894224413401389029e-01
5.045020132529316470e-01
5.115586469546542503e-01
5.045020132529316470e-01
4.886973296233918518e-01
4.894224413401389029e-01
4.954979870090028271e-01
4.884413529798621312e-01
5.113026701837952714e-01
5.105775595184240956e-01
4.954979870090028271e-01
4.884413529798621312e-01
5.113026701837952714e-01
5.105775595184240956e-01
5.300751609456710867e-01
5.364171112337317027e-01
5.034213923086099385e-01
5.923512260260395124e-01
5.300751609456710867e-01
5.364171112337317027e-01
5.034213923086099385e-01
5.923512260260395124e-01
4.699248390079446835e-01
4.635828893333382439e-01
4.965786075686082768e-01
4.076487736060698808e-01
4.699248390079446835e-01
4.635828893333382439e-01
4.965786075686082768e-01
4.076487736060698808e-01
5.467779092650744133e-01
5.311510488827480003e-01
5.406482577454880811e-01
5.534966217901455821e-01
5.467779092650744133e-01
5.311510488827480003e-01
5.406482577454880811e-01
5.534966217901455821e-01
4.532220911742115277e-01
4.688489512273008586e-01
4.593517414023153833e-01
4.465033778742508730e-01
4.532220911742115277e-01
4.688489512273008586e-01
4.593517414023153833e-01
4.465033778742508730e-01
6.278249879233044339e-01
6.269872514549206244e-01
6.335722038065796369e-01
6.271203420128586004e-01
6.278249879233044339e-01
6.335722038065796369e-01
6.269872514549206244e-01
6.271203420128586004e-01
3.721750123959282064e-01
3.664277961461266386e-01
3.730127490034647053e-01
3.721750123959282064e-01
3.728796573120689573e-01
3.664277961461266386e-01
3.730127490034647053e-01
3.728796573120689573e-01
5.810538330188137479e-01
5.285071482330749859e-01
4.669601564191907528e-01
4.817716603533881425e-01
5.285071482330749859e-01
4.669601564191907528e-01
5.810538330188137479e-01
4.817716603533881425e-01
4.714928524617789662e-01
5.330398443707053957e-01
5.330398443707053957e-01
4.189461674372978450e-01
5.182283398198705981e-01
4.714928524617789662e-01
4.189461674372978450e-01
5.182283398198705981e-01
5.012055054012307664e-01
4.958415001683533774e-01
5.106029821490665199e-01
4.917933260394420358e-01
5.012055054012307664e-01
4.958415001683533774e-01
5.106029821490665199e-01
4.917933260394420358e-01
4.987944938338841894e-01
5.041584997170502902e-01
4.893970176181028364e-01
5.082066737277273205e-01
4.987944938338841894e-01
5.041584997170502902e-01
4.893970176181028364e-01
5.082066737277273205e-01
4.992780616357777035e-01
5.017163807569886558e-01
5.115813821957999608e-01
4.902593432807407225e-01
4.992780616357777035e-01
5.017163807569886558e-01
5.115813821957999608e-01
4.902593432807407225e-01
5.007219385506687104e-01
4.982836187982684351e-01
4.884186187155137304e-01
5.097406564236734994e-01
5.007219385506687104e-01
4.982836187982684351e-01
4.884186187155137304e-01
5.097406564236734994e-01
5.451824697347547044e-01
5.081929607204074273e-01
5.153688985910775955e-01
5.429733417404349893e-01
5.451824697347547044e-01
5.081929607204074273e-01
5.153688985910775955e-01
5.429733417404349893e-01
4.548175304917094763e-01
4.918070393423477071e-01
4.846311017145126243e-01
4.570266587961668847e-01
4.548175304917094763e-01
4.918070393423477071e-01
4.846311017145126243e-01
4.570266587961668847e-01
5.494076226632387261e-01
5.426653838967467891e-01
5.391943150934821460e-01
5.431093134138791356e-01
5.494076226632387261e-01
5.426653838967467891e-01
5.391943150934821460e-01
5.431093134138791356e-01
4.505923776905547129e-01
4.573346158258573269e-01
4.608056843908343581e-01
4.568906862150470261e-01
4.505923776905547129e-01
4.608056843908343581e-01
4.573346158258573269e-01
4.568906862150470261e-01
5.590272228473622818e-01
5.572523239061411005e-01
4.750418301682657329e-01
5.820387984313128982e-01
5.572523239061411005e-01
5.590272228473622818e-01
4.750418301682657329e-01
5.820387984313128982e-01
4.409727769634628203e-01
4.427476761666184757e-01
5.249581704174488550e-01
4.179612018215266289e-01
4.409727769634628203e-01
5.249581704174488550e-01
4.427476761666184757e-01
4.179612018215266289e-01
5.321456439287430840e-01
5.292056194593897089e-01
5.213965536859177519e-01
5.280530447362252744e-01
5.321456439287430840e-01
5.213965536859177519e-01
5.292056194593897089e-01
5.280530447362252744e-01
4.678543562931736233e-01
4.786034467451827368e-01
4.707943809298740234e-01
4.719469551710062660e-01
4.678543562931736233e-01
4.786034467451827368e-01
4.707943809298740234e-01
4.719469551710062660e-01
5.377961420081192045e-01
5.020279842651689250e-01
5.302366590171914140e-01
5.404393254157184856e-01
5.377961420081192045e-01
5.020279842651689250e-01
5.302366590171914140e-01
5.404393254157184856e-01
4.622038574684665946e-01
4.979720161318255123e-01
4.697633408445653913e-01
4.595606748021054955e-01
4.622038574684665946e-01
4.979720161318255123e-01
4.697633408445653913e-01
4.595606748021054955e-01
5.491604968019601074e-01
5.383968513274339784e-01
5.438773602541004948e-01
5.392925440319231711e-01
5.491604968019601074e-01
5.383968513274339784e-01
5.438773602541004948e-01
5.392925440319231711e-01
4.508395031334657688e-01
4.616031488540102146e-01
4.561226399850966118e-01
4.607074556829502399e-01
4.508395031334657688e-01
4.616031488540102146e-01
4.561226399850966118e-01
4.607074556829502399e-01
5.618521112846792676e-01
4.959000754242879339e-01
4.959000754242879339e-01
3.893264976431964897e-01
6.056031338048342150e-01
5.618521112846792676e-01
3.893264976431964897e-01
4.381478889226855244e-01
6.056031338048342150e-01
5.040999240191013087e-01
6.106735023713554256e-01
3.943968663261330221e-01
5.040999240191013087e-01
4.381478889226855244e-01
6.106735023713554256e-01
3.943968663261330221e-01
6.154185217310441658e-01
6.720315551065141335e-01
5.906338886743469629e-01
6.367093042390479241e-01
6.154185217310441658e-01
6.720315551065141335e-01
5.906338886743469629e-01
6.367093042390479241e-01
3.845814778214844409e-01
3.279684450353670400e-01
4.093661108781816438e-01
3.632906951497716364e-01
3.845814778214844409e-01
3.279684450353670400e-01
4.093661108781816438e-01
3.632906951497716364e-01
5.675293789681745693e-01
5.649878871990949847e-01
5.299130675557535142e-01
5.696787509059504373e-01
5.675293789681745693e-01
5.649878871990949847e-01
5.299130675557535142e-01
5.696787509059504373e-01
4.324706206771224970e-01
4.350121124753059121e-01
4.700869323187362170e-01
4.303212492322927574e-01
4.324706206771224970e-01
4.350121124753059121e-01
4.700869323187362170e-01
4.303212492322927574e-01
6.140776685133459978e-01
6.752068949208478443e-01
5.873927187021763530e-01
6.375459787486761343e-01
6.140776685133459978e-01
6.375459787486761343e-01
6.752068949208478443e-01
5.873927187021763530e-01
3.859223316430870909e-01
3.247931056284869555e-01
4.126072808903700206e-01
3.624540214987064246e-01
3.859223316430870909e-01
3.247931056284869555e-01
4.126072808903700206e-01
3.624540214987064246e-01
5.796261055002105422e-01
4.935872373462188989e-01
5.769612088442954700e-01
5.184668108922778629e-01
5.184668108922778629e-01
5.796261055002105422e-01
4.935872373462188989e-01
5.769612088442954700e-01
4.815331894133123569e-01
4.203738938485912513e-01
5.064127634650503751e-01
4.230387909119599499e-01
4.815331894133123569e-01
4.203738938485912513e-01
5.064127634650503751e-01
4.230387909119599499e-01
5.228121321888465900e-01
4.547064948383194860e-01
6.450335895424359478e-01
6.058984391820558812e-01
5.228121321888465900e-01
6.450335895424359478e-01
4.547064948383194860e-01
6.058984391820558812e-01
4.771878681676753331e-01
3.549664108795695938e-01
5.452935054272529669e-01
3.941015613927447703e-01
4.771878681676753331e-01
3.549664108795695938e-01
5.452935054272529669e-01
3.941015613927447703e-01
5.049442701074440265e-01
5.398254610026924638e-01
5.534783868733939016e-01
5.120606041200517211e-01
5.049442701074440265e-01
5.534783868733939016e-01
5.398254610026924638e-01
5.120606041200517211e-01
4.950557301872322569e-01
4.465216136559320148e-01
4.601745392210432328e-01
4.879393961655296152e-01
4.950557301872322569e-01
4.465216136559320148e-01
4.601745392210432328e-01
4.879393961655296152e-01
6.366994151389917533e-01
6.196567895235602919e-01
6.317086048379678687e-01
6.248771462364857143e-01
6.248771462364857143e-01
6.366994151389917533e-01
6.196567895235602919e-01
6.317086048379678687e-01
3.633005851788766449e-01
3.751228541595992283e-01
3.803432112567861623e-01
3.682913943785024458e-01
3.633005851788766449e-01
3.751228541595992283e-01
3.803432112567861623e-01
3.682913943785024458e-01
4.999477164328709478e-01
5.207429615384171484e-01
5.393896399436926004e-01
4.940220608277741121e-01
4.999477164328709478e-01
5.207429615384171484e-01
5.393896399436926004e-01
4.940220608277741121e-01
5.000522834143339423e-01
4.792570382542180596e-01
4.606103602782241069e-01
5.059779398579848930e-01
5.000522834143339423e-01
4.792570382542180596e-01
4.606103602782241069e-01
5.059779398579848930e-01
5.304524025432328926e-01
5.159486407651456830e-01
5.398314939802730805e-01
5.212049146616664075e-01
5.304524025432328926e-01
5.159486407651456830e-01
5.398314939802730805e-01
5.212049146616664075e-01
4.695475973499014799e-01
4.840513601316160930e-01
4.601685064212688303e-01
4.787950853797156014e-01
4.695475973499014799e-01
4.840513601316160930e-01
4.601685064212688303e-01
4.787950853797156014e-01
4.406812748748052400e-01
5.050362654656055383e-01
5.277771651635703165e-01
5.277771651635703165e-01
5.791162201312545221e-01
5.050362654656055383e-01
4.406812748748052400e-01
5.791162201312545221e-01
4.949637340687331744e-01
4.722228348109638318e-01
5.593187247359310277e-01
4.722228348109638318e-01
4.208837805927032605e-01
4.949637340687331744e-01
4.208837805927032605e-01
5.593187247359310277e-01
6.084675796955707483e-01
6.581152845274118590e-01
6.356219593853893457e-01
6.084675796955707483e-01
6.144700216273122351e-01
6.144700216273122351e-01
6.581152845274118590e-01
6.356219593853893457e-01
3.855299787292096880e-01
3.915324211648112396e-01
3.418847155526236747e-01
3.643780408974635066e-01
3.855299787292096880e-01
3.915324211648112396e-01
3.418847155526236747e-01
3.643780408974635066e-01
4.949776422272407217e-01
5.288748090561057325e-01
5.494095995145471534e-01
4.762910009121696930e-01
4.949776422272407217e-01
5.494095995145471534e-01
4.762910009121696930e-01
5.288748090561057325e-01
5.050223579728481127e-01
4.711251908211124828e-01
4.505904002799070440e-01
5.237089997153816512e-01
5.050223579728481127e-01
4.711251908211124828e-01
4.505904002799070440e-01
5.237089997153816512e-01
6.245358714027133828e-01
6.453275000872054079e-01
6.189651866775420785e-01
6.272919196744624060e-01
6.453275000872054079e-01
6.245358714027133828e-01
6.189651866775420785e-01
6.272919196744624060e-01
3.754641281952899590e-01
3.546724996645025385e-01
3.810348127826728160e-01
3.727080799903887964e-01
3.754641281952899590e-01
3.546724996645025385e-01
3.810348127826728160e-01
3.727080799903887964e-01
4.983437743194372160e-01
4.843439047012907395e-01
5.225556325494835619e-01
4.984083260437728313e-01
4.983437743194372160e-01
4.843439047012907395e-01
5.225556325494835619e-01
4.984083260437728313e-01
5.016562250848437543e-01
5.156560951209030463e-01
4.774443676542432513e-01
5.015916737952466065e-01
5.016562250848437543e-01
5.156560951209030463e-01
4.774443676542432513e-01
5.015916737952466065e-01
5.411639451212977292e-01
5.374918629386229441e-01
5.497322505034389906e-01
5.416448928717727540e-01
5.411639451212977292e-01
5.374918629386229441e-01
5.416448928717727540e-01
5.497322505034389906e-01
4.588360546094918391e-01
4.625081367894381401e-01
4.583551066880318103e-01
4.502677497403055895e-01
4.588360546094918391e-01
4.625081367894381401e-01
4.583551066880318103e-01
4.502677497403055895e-01
5.269845364564389456e-01
4.240124605421442538e-01
5.766794234914414119e-01
4.708937587893160526e-01
5.269845364564389456e-01
4.240124605421442538e-01
5.766794234914414119e-01
4.708937587893160526e-01
4.730154636745282914e-01
5.759875396588540752e-01
4.233205770042332006e-01
5.291062406522542005e-01
4.730154636745282914e-01
5.759875396588540752e-01
4.233205770042332006e-01
5.291062406522542005e-01
5.836972469187458046e-01
4.205977557312507997e-01
5.932180385570973158e-01
5.735878545583545929e-01
5.836972469187458046e-01
4.205977557312507997e-01
5.932180385570973158e-01
5.735878545583545929e-01
4.163027531403713510e-01
5.794022445988957770e-01
4.067819617575878510e-01
4.264121448841251549e-01
4.163027531403713510e-01
5.794022445988957770e-01
4.067819617575878510e-01
4.264121448841251549e-01
5.080040494212880731e-01
4.844317780989513267e-01
4.999871176623855717e-01
5.060762954817619175e-01
4.844317780989513267e-01
5.080040494212880731e-01
4.999871176623855717e-01
5.060762954817619175e-01
4.919959509097679984e-01
5.155682227486977354e-01
5.000128825158753898e-01
4.939237046673952136e-01
4.919959509097679984e-01
5.155682227486977354e-01
5.000128825158753898e-01
4.939237046673952136e-01
5.314386027876025764e-01
5.256304252407062449e-01
5.316506363733424223e-01
5.218486340681920410e-01
5.314386027876025764e-01
5.256304252407062449e-01
5.316506363733424223e-01
5.218486340681920410e-01
4.685613971232669428e-01
4.743695745273726061e-01
4.683493640604865504e-01
4.781513658172116266e-01
4.685613971232669428e-01
4.743695745273726061e-01
4.683493640604865504e-01
4.781513658172116266e-01
4.860303727073187474e-01
5.506334405818051891e-01
5.256959652233490488e-01
4.912605586432619020e-01
4.860303727073187474e-01
5.506334405818051891e-01
5.256959652233490488e-01
4.912605586432619020e-01
5.139696277419716353e-01
4.493665588925068732e-01
4.743040354314871365e-01
5.087394418314943323e-01
4.743040354314871365e-01
5.139696277419716353e-01
4.493665588925068732e-01
5.087394418314943323e-01
5.621263351704328670e-01
4.100952355711342534e-01
5.731132763567075017e-01
5.166375896187673789e-01
5.621263351704328670e-01
4.100952355711342534e-01
5.731132763567075017e-01
5.166375896187673789e-01
4.378736646831384860e-01
5.899047646744293161e-01
4.268867237660742830e-01
4.833624101784153027e-01
4.378736646831384860e-01
4.268867237660742830e-01
5.899047646744293161e-01
4.833624101784153027e-01
4.908461106056165590e-01
5.665657276094862027e-01
5.071360642218678549e-01
5.462274160104243492e-01
4.908461106056165590e-01
5.665657276094862027e-01
5.071360642218678549e-01
5.462274160104243492e-01
5.091538888527793461e-01
4.334342727302100684e-01
4.928639362892681675e-01
4.537725836885329045e-01
5.091538888527793461e-01
4.334342727302100684e-01
4.928639362892681675e-01
4.537725836885329045e-01
6.302595869346987456e-01
6.109068626578846306e-01
6.325079272528455476e-01
6.403515605707070790e-01
6.302595869346987456e-01
6.325079272528455476e-01
6.109068626578846306e-01
3.697404132572046365e-01
6.403515605707070790e-01
3.890931371188344201e-01
3.674920722023671260e-01
3.596484394620347302e-01
3.697404132572046365e-01
3.890931371188344201e-01
3.674920722023671260e-01
3.596484394620347302e-01
5.059403192026366014e-01
4.720164127702446422e-01
5.313363366685734945e-01
4.909957021418449585e-01
5.059403192026366014e-01
4.720164127702446422e-01
5.313363366685734945e-01
4.909957021418449585e-01
4.940596804317465285e-01
5.279835867831934593e-01
4.686636638862182735e-01
5.090042980782527593e-01
4.940596804317465285e-01
5.279835867831934593e-01
4.686636638862182735e-01
5.090042980782527593e-01
5.971561259611917194e-01
6.924517466723045800e-01
5.790666574575880077e-01
6.466513551913521951e-01
5.971561259611917194e-01
6.924517466723045800e-01
5.790666574575880077e-01
6.466513551913521951e-01
4.028438736404496012e-01
3.075482534604816465e-01
4.209333418475580402e-01
3.533486453379737213e-01
4.028438736404496012e-01
3.075482534604816465e-01
4.209333418475580402e-01
3.533486453379737213e-01
5.383870680261679809e-01
5.414763295752891281e-01
5.420055413605950889e-01
5.447069924925926898e-01
5.383870680261679809e-01
5.414763295752891281e-01
5.420055413605950889e-01
5.447069924925926898e-01
4.616129318474122556e-01
4.585236698985681869e-01
4.579944592933316017e-01
4.552930075278709410e-01
4.616129318474122556e-01
4.585236698985681869e-01
4.579944592933316017e-01
4.552930075278709410e-01
5.415642909010784933e-01
5.399800813756883144e-01
5.485033388699775969e-01
5.485033388699775969e-01
5.401903436140855774e-01
5.415642909010784933e-01
5.401903436140855774e-01
5.399800813756883144e-01
4.584357092680875212e-01
4.514966607866881532e-01
4.598096557465396472e-01
4.600199181004427373e-01
4.514966607866881532e-01
4.584357092680875212e-01
4.600199181004427373e-01
4.598096557465396472e-01
5.524781042149697896e-01
5.666155684630211908e-01
5.049091320652223658e-01
5.956876581694814377e-01
5.524781042149697896e-01
5.666155684630211908e-01
5.049091320652223658e-01
5.956876581694814377e-01
4.475218952429713681e-01
4.333844322864024434e-01
4.950908680839347653e-01
4.043123419032781385e-01
4.475218952429713681e-01
4.333844322864024434e-01
4.950908680839347653e-01
4.043123419032781385e-01
6.275229071857211238e-01
6.353322738877977827e-01
6.179197916121665912e-01
6.333441212627803907e-01
6.275229071857211238e-01
6.353322738877977827e-01
6.333441212627803907e-01
6.179197916121665912e-01
3.724770928051839292e-01
3.646677258884665207e-01
3.666558786608220544e-01
3.820802085920149693e-01
3.724770928051839292e-01
3.646677258884665207e-01
3.820802085920149693e-01
3.666558786608220544e-01
5.291708505164933740e-01
5.588045359259012912e-01
5.379210131764011749e-01
5.390790097653734847e-01
5.291708505164933740e-01
5.588045359259012912e-01
5.379210131764011749e-01
5.390790097653734847e-01
4.708291495412595395e-01
4.411954640631847724e-01
4.620789870814405731e-01
4.609209901309441193e-01
4.708291495412595395e-01
4.411954640631847724e-01
4.620789870814405731e-01
4.609209901309441193e-01
5.174911973467715143e-01
5.251847540339440457e-01
5.469731893072093953e-01
5.192963883673655801e-01
5.251847540339440457e-01
5.174911973467715143e-01
5.469731893072093953e-01
5.192963883673655801e-01
4.748152455290437501e-01
4.825088029683683999e-01
4.530268102016634657e-01
4.748152455290437501e-01
4.807036124584556092e-01
4.825088029683683999e-01
4.530268102016634657e-01
4.807036124584556092e-01
4.902281237182251061e-01
4.903958017803233815e-01
5.257182269488112070e-01
4.877285844168000040e-01
4.903958017803233815e-01
4.902281237182251061e-01
5.257182269488112070e-01
4.877285844168000040e-01
5.097718764682213077e-01
5.096041980268637417e-01
4.742817730948445387e-01
5.122714154767891159e-01
5.097718764682213077e-01
5.096041980268637417e-01
4.742817730948445387e-01
5.122714154767891159e-01
5.332256457681978645e-01
4.751626754150493070e-01
5.481821616003799136e-01
5.009025150384331937e-01
5.332256457681978645e-01
4.751626754150493070e-01
5.481821616003799136e-01
5.009025150384331937e-01
4.667743545678604278e-01
5.248373250788063160e-01
4.518178388407250168e-01
4.990974851575629145e-01
4.667743545678604278e-01
5.248373250788063160e-01
4.518178388407250168e-01
4.990974851575629145e-01
6.280440698801612598e-01
6.302638136112364009e-01
6.336121780323082930e-01
6.264745285061508184e-01
6.280440698801612598e-01
6.302638136112364009e-01
6.336121780323082930e-01
6.264745285061508184e-01
3.719559299706816091e-01
3.697361862550678779e-01
3.663878222623679903e-01
3.735254720086231828e-01
3.719559299706816091e-01
3.697361862550678779e-01
3.663878222623679903e-01
3.735254720086231828e-01
6.410818230251607019e-01
6.171735817606531782e-01
6.156580460137774935e-01
6.435401010330679128e-01
6.410818230251607019e-01
6.171735817606531782e-01
6.156580460137774935e-01
6.435401010330679128e-01
3.589181768111302517e-01
3.828264179537654854e-01
3.843419537806767039e-01
3.564598992415994871e-01
3.589181768111302517e-01
3.828264179537654854e-01
3.843419537806767039e-01
3.564598992415994871e-01
5.012428072986949701e-01
4.964339737571208389e-01
5.080839821275731083e-01
4.936445835292033735e-01
5.012428072986949701e-01
4.964339737571208389e-01
5.080839821275731083e-01
4.936445835292033735e-01
4.987571937417669687e-01
5.035660260973600089e-01
4.919160182907944545e-01
5.063554165408277186e-01
4.987571937417669687e-01
5.035660260973600089e-01
4.919160182907944545e-01
5.063554165408277186e-01
5.344019797557848506e-01
5.136791738113970496e-01
5.290698385178984609e-01
5.321360376292432193e-01
5.344019797557848506e-01
5.136791738113970496e-01
5.290698385178984609e-01
5.321360376292432193e-01
4.863208257993392181e-01
4.655980205207015388e-01
4.709301614602736663e-01
4.678639617923181504e-01
4.655980205207015388e-01
4.863208257993392181e-01
4.709301614602736663e-01
4.678639617923181504e-01
5.470505912089720368e-01
5.023229313883348368e-01
5.034919716581498506e-01
5.577065578090696363e-01
5.577065578090696363e-01
5.470505912089720368e-01
5.023229313883348368e-01
5.034919716581498506e-01
4.529494091175365611e-01
4.976770690382181783e-01
4.965080283172937925e-01
4.529494091175365611e-01
4.422934422145772260e-01
4.965080283172937925e-01
4.976770690382181783e-01
4.422934422145772260e-01
5.409402057803163189e-01
5.413341159182891715e-01
5.456596167232419248e-01
5.427706368700455641e-01
5.409402057803163189e-01
5.413341159182891715e-01
5.456596167232419248e-01
5.427706368700455641e-01
4.590597946153138764e-01
4.586658843090845039e-01
4.543403834841228672e-01
4.572293633736990159e-01
4.590597946153138764e-01
4.586658843090845039e-01
4.543403834841228672e-01
4.572293633736990159e-01
5.314132060902920784e-01
5.273694243378486135e-01
5.221142455175140640e-01
5.328464850481395843e-01
5.314132060902920784e-01
5.221142455175140640e-01
5.273694243378486135e-01
5.328464850481395843e-01
4.685867938460432924e-01
4.778857543997219182e-01
4.726305755702924216e-01
4.671535155193851097e-01
4.685867938460432924e-01
4.778857543997219182e-01
4.726305755702924216e-01
4.671535155193851097e-01
5.522101508449850371e-01
5.596191186041323817e-01
5.650657274964032695e-01
5.551696083730348619e-01
5.522101508449850371e-01
5.596191186041323817e-01
5.650657274964032695e-01
5.551696083730348619e-01
4.477898488621576689e-01
4.403808818851757678e-01
4.349342719124251744e-01
4.448303921608385281e-01
4.477898488621576689e-01
4.403808818851757678e-01
4.349342719124251744e-01
4.448303921608385281e-01
5.232378656669425254e-01
5.207906046130119648e-01
5.482260513213077502e-01
5.129632178782230767e-01
5.232378656669425254e-01
5.207906046130119648e-01
5.482260513213077502e-01
5.129632178782230767e-01
4.767621339997276664e-01
4.792093960968486499e-01
4.517739485781930853e-01
4.870367825064931822e-01
4.767621339997276664e-01
4.792093960968486499e-01
4.517739485781930853e-01
4.870367825064931822e-01
5.341213562851407914e-01
4.719977613290211593e-01
5.483687503010514774e-01
5.063665257043794554e-01
5.341213562851407914e-01
4.719977613290211593e-01
5.483687503010514774e-01
5.063665257043794554e-01
4.658786436280024645e-01
5.280022381652997865e-01
4.516312494506564690e-01
4.936334740432357648e-01
4.658786436280024645e-01
4.936334740432357648e-01
5.280022381652997865e-01
4.516312494506564690e-01
6.369136675607478537e-01
6.213803212344828353e-01
6.230885440991187352e-01
6.315428781008449732e-01
6.369136675607478537e-01
6.213803212344828353e-01
6.230885440991187352e-01
6.315428781008449732e-01
3.786196791052134358e-01
3.769114557071588933e-01
3.630863324387973989e-01
3.684571216999756871e-01
3.630863324387973989e-01
3.786196791052134358e-01
3.769114557071588933e-01
3.684571216999756871e-01
4.986718800764720072e-01
4.998191744198265951e-01
5.137264336754014948e-01
4.899223635575253866e-01
4.998191744198265951e-01
4.986718800764720072e-01
5.137264336754014948e-01
4.899223635575253866e-01
5.001808256729418645e-01
5.013281195988383843e-01
4.862735662381965085e-01
5.100776365597994300e-01
5.001808256729418645e-01
5.013281195988383843e-01
4.862735662381965085e-01
5.100776365597994300e-01
5.283823348036094103e-01
4.873064263956621289e-01
4.483694446680601686e-01
5.336317636938474607e-01
5.283823348036094103e-01
4.873064263956621289e-01
4.483694446680601686e-01
5.336317636938474607e-01
4.716176644797087647e-01
5.126935734297148883e-01
5.516305551973346155e-01
4.663682356658682693e-01
4.716176644797087647e-01
5.126935734297148883e-01
5.516305551973346155e-01
4.663682356658682693e-01
5.240391456236466183e-01
5.200050758403449436e-01
5.467981169781523931e-01
5.200050758403449436e-01
5.467981169781523931e-01
5.142349409220514644e-01
5.240391456236466183e-01
5.142349409220514644e-01
4.759608542722162383e-01
4.799949234879932192e-01
4.532018825066188583e-01
4.857650587559874111e-01
4.799949234879932192e-01
4.532018825066188583e-01
4.759608542722162383e-01
4.857650587559874111e-01
6.272270975368883228e-01
6.361991896719700890e-01
6.207593259332497837e-01
6.341793456340383273e-01
6.361991896719700890e-01
6.272270975368883228e-01
6.341793456340383273e-01
6.207593259332497837e-01
3.727729028196336003e-01
3.638008104844629997e-01
3.658206545551365707e-01
3.727729028196336003e-01
3.792406738157296786e-01
3.658206545551365707e-01
3.638008104844629997e-01
3.792406738157296786e-01
6.290214992395704030e-01
6.177715633966727182e-01
6.340236601072319900e-01
6.331352557881473331e-01
6.290214992395704030e-01
6.177715633966727182e-01
6.340236601072319900e-01
6.331352557881473331e-01
3.709785002442913537e-01
3.659763399923576799e-01
3.822284365628547675e-01
3.709785002442913537e-01
3.668647441600114689e-01
3.659763399923576799e-01
3.822284365628547675e-01
3.668647441600114689e-01
5.204114185999060282e-01
5.091541213942036848e-01
5.117023199727555038e-01
5.204114185999060282e-01
5.141367653873203380e-01
5.091541213942036848e-01
5.141367653873203380e-01
5.117023199727555038e-01
4.795885819958130014e-01
4.908458785980656103e-01
4.858632345585647272e-01
4.882976798871823121e-01
4.795885819958130014e-01
4.908458785980656103e-01
4.858632345585647272e-01
4.882976798871823121e-01
4.967531243510165950e-01
5.031906849826555117e-01
5.092485352088260697e-01
4.910874766674169223e-01
4.967531243510165950e-01
5.031906849826555117e-01
5.092485352088260697e-01
4.910874766674169223e-01
5.032468759027324268e-01
4.968093148636398837e-01
4.907514645128685515e-01
5.089125238837368670e-01
5.032468759027324268e-01
4.968093148636398837e-01
4.907514645128685515e-01
5.089125238837368670e-01
5.329938748800486792e-01
5.807707189378561452e-01
5.409504906929214485e-01
5.692449291091179475e-01
5.329938748800486792e-01
5.807707189378561452e-01
5.409504906929214485e-01
5.692449291091179475e-01
4.670061254582833499e-01
4.192292812549567316e-01
4.590495094453217462e-01
4.307550704361347016e-01
4.670061254582833499e-01
4.192292812549567316e-01
4.590495094453217462e-01
4.307550704361347016e-01
4.589186246648750966e-01
5.557826406729873270e-01
5.282668321005985490e-01
5.141758346003371116e-01
4.589186246648750966e-01
5.557826406729873270e-01
5.282668321005985490e-01
5.141758346003371116e-01
5.410813745097584615e-01
4.442173593147344945e-01
4.717331674755769200e-01
4.858241655792880920e-01
5.410813745097584615e-01
4.442173593147344945e-01
4.717331674755769200e-01
4.858241655792880920e-01
5.401583321290672757e-01
5.333743829178274609e-01
4.785814247024973156e-01
5.040675284744793316e-01
5.401583321290672757e-01
5.333743829178274609e-01
4.785814247024973156e-01
5.040675284744793316e-01
4.598416679382353323e-01
5.214185754939535400e-01
4.666256166929088067e-01
4.959324718329298776e-01
4.598416679382353323e-01
5.214185754939535400e-01
4.666256166929088067e-01
4.959324718329298776e-01
5.495411286092348746e-01
5.216299529138268554e-01
5.495411286092348746e-01
5.216299529138268554e-01
5.528795571772207040e-01
5.450336308831538190e-01
5.528795571772207040e-01
5.450336308831538190e-01
4.504588715190038783e-01
4.783700468906317838e-01
4.471204423089147895e-01
4.549663687384963850e-01
4.504588715190038783e-01
4.783700468906317838e-01
4.471204423089147895e-01
4.549663687384963850e-01
5.557694524977705441e-01
5.508891358658729587e-01
5.490205563728522975e-01
5.722783265991893131e-01
5.557694524977705441e-01
5.508891358658729587e-01
5.490205563728522975e-01
5.722783265991893131e-01
4.442305467928235885e-01
4.491108645343047101e-01
4.509794440200494137e-01
4.277216731497901492e-01
4.442305467928235885e-01
4.491108645343047101e-01
4.509794440200494137e-01
4.277216731497901492e-01
6.287075487989568501e-01
6.318177592165739043e-01
6.319361597770694061e-01
6.242338351912621874e-01
6.287075487989568501e-01
6.318177592165739043e-01
6.319361597770694061e-01
6.242338351912621874e-01
3.712924509391086758e-01
3.681822408061634633e-01
3.680638409341554507e-01
3.757661650197405834e-01
3.712924509391086758e-01
3.681822408061634633e-01
3.680638409341554507e-01
3.757661650197405834e-01
5.260778110532555729e-01
4.509790575939405244e-01
6.303162411895755213e-01
4.437001975111343199e-01
5.260778110532555729e-01
4.509790575939405244e-01
6.303162411895755213e-01
4.437001975111343199e-01
4.739221888812608086e-01
5.490209423060150584e-01
3.696837595543911448e-01
5.562998027035064297e-01
4.739221888812608086e-01
5.490209423060150584e-01
3.696837595543911448e-01
5.562998027035064297e-01
5.093959456389711704e-01
5.063701294384372886e-01
4.255159133226698032e-01
6.142288442533754278e-01
5.063701294384372886e-01
4.255159133226698032e-01
6.142288442533754278e-01
5.093959456389711704e-01
4.936298708980757510e-01
5.744840871338965371e-01
3.857711554874185822e-01
3.857711554874185822e-01
4.906040542446135078e-01
4.936298708980757510e-01
5.744840871338965371e-01
4.906040542446135078e-01
5.365136262043961324e-01
5.402621327812084928e-01
5.307815928463242017e-01
5.607328831611084752e-01
5.365136262043961324e-01
5.402621327812084928e-01
5.307815928463242017e-01
5.607328831611084752e-01
4.597378670259786304e-01
4.634863737192063127e-01
4.692184078485297505e-01
4.392671163659542799e-01
4.634863737192063127e-01
4.597378670259786304e-01
4.692184078485297505e-01
4.392671163659542799e-01
6.068886174325598404e-01
4.522405751422411413e-01
5.700969455901940819e-01
5.445977628687614924e-01
6.068886174325598404e-01
4.522405751422411413e-01
5.700969455901940819e-01
5.445977628687614924e-01
3.931113827684384887e-01
5.477594249314279296e-01
4.299030548836526577e-01
4.554022374495616532e-01
3.931113827684384887e-01
5.477594249314279296e-01
4.299030548836526577e-01
4.554022374495616532e-01
5.320915991655965627e-01
5.262617869138921378e-01
5.300025301339701400e-01
5.225064983819720510e-01
5.320915991655965627e-01
5.262617869138921378e-01
5.300025301339701400e-01
5.225064983819720510e-01
4.679084011513623409e-01
4.737382135199368349e-01
4.699974698587539024e-01
4.774935022505815141e-01
4.679084011513623409e-01
4.737382135199368349e-01
4.699974698587539024e-01
4.774935022505815141e-01
6.411198151918142685e-01
6.033869043485537986e-01
6.599379612071061274e-01
6.081552166469919030e-01
6.411198151918142685e-01
6.033869043485537986e-01
6.599379612071061274e-01
6.081552166469919030e-01
3.588801848118237103e-01
3.966130958824578556e-01
3.400620391003030818e-01
3.918447838486827095e-01
3.588801848118237103e-01
3.966130958824578556e-01
3.400620391003030818e-01
3.918447838486827095e-01
5.104344462179142283e-01
5.127813767585394089e-01
5.240759314046954387e-01
5.091437242272149888e-01
5.104344462179142283e-01
5.127813767585394089e-01
5.240759314046954387e-01
5.091437242272149888e-01
4.895655528680435964e-01
4.872186231805244461e-01
4.759240689299986116e-01
4.908562761174835032e-01
4.895655528680435964e-01
4.872186231805244461e-01
4.759240689299986116e-01
4.908562761174835032e-01
4.087301851213851478e-01
7.328770399799395818e-01
4.630837858894665260e-01
4.504223504482069984e-01
4.087301851213851478e-01
7.328770399799395818e-01
4.630837858894665260e-01
4.504223504482069984e-01
2.671229601255618036e-01
5.912698144966270775e-01
5.495776498864870518e-01
5.369162142105778912e-01
5.912698144966270775e-01
2.671229601255618036e-01
5.369162142105778912e-01
5.495776498864870518e-01
5.245742629599590146e-01
5.135886211073739105e-01
5.245742629599590146e-01
5.518139106870876276e-01
5.518139106870876276e-01
5.200895243360719178e-01
5.135886211073739105e-01
5.200895243360719178e-01
4.754257377189787803e-01
4.864113789435577928e-01
4.481860885480273282e-01
4.754257377189787803e-01
4.799104760422778782e-01
4.864113789435577928e-01
4.481860885480273282e-01
4.799104760422778782e-01
5.327959929472854128e-01
5.248508733166090678e-01
5.231124940964946290e-01
5.321626642526098294e-01
5.327959929472854128e-01
5.248508733166090678e-01
5.231124940964946290e-01
5.321626642526098294e-01
4.672040073273819871e-01
4.751491271490522195e-01
4.768875057052355260e-01
4.678373353563074488e-01
4.672040073273819871e-01
4.751491271490522195e-01
4.768875057052355260e-01
4.678373353563074488e-01
5.514867007423163159e-01
4.932871995024470380e-01
5.554184390675800387e-01
5.106655251620395575e-01
5.514867007423163159e-01
4.932871995024470380e-01
5.554184390675800387e-01
5.106655251620395575e-01
4.485132995032472536e-01
5.067128000409866218e-01
4.445815610451973043e-01
4.893344750089454465e-01
4.485132995032472536e-01
5.067128000409866218e-01
4.445815610451973043e-01
4.893344750089454465e-01
5.018186447823609342e-01
4.983776862791273743e-01
4.967905226039874833e-01
5.035496253508426889e-01
5.018186447823609342e-01
4.983776862791273743e-01
4.967905226039874833e-01
5.035496253508426889e-01
4.981813545450677339e-01
5.016223138773057144e-01
5.032094769203467877e-01
4.964503748269635253e-01
4.981813545450677339e-01
5.016223138773057144e-01
5.032094769203467877e-01
4.964503748269635253e-01
6.413745301033486612e-01
6.150269450718042208e-01
6.219433987844240619e-01
6.388692828695639037e-01
6.413745301033486612e-01
6.150269450718042208e-01
6.219433987844240619e-01
6.388692828695639037e-01
3.586254700167046394e-01
3.849730540423479397e-01
3.780566017121600453e-01
3.611307171668158844e-01
3.586254700167046394e-01
3.849730540423479397e-01
3.780566017121600453e-01
3.611307171668158844e-01
5.438509937048365828e-01
5.339460212080666679e-01
5.438509937048365828e-01
5.546711291926840204e-01
5.339460212080666679e-01
5.546711291926840204e-01
5.398541405511423363e-01
4.561490061651056749e-01
5.398541405511423363e-01
4.660539789720132831e-01
4.453288705799423042e-01
4.561490061651056749e-01
4.453288705799423042e-01
4.601458587485467433e-01
4.660539789720132831e-01
4.601458587485467433e-01
5.285456755682389485e-01
5.218471595690061804e-01
5.391479974869071157e-01
5.285456755682389485e-01
5.191242874411727826e-01
5.218471595690061804e-01
5.391479974869071157e-01
5.191242874411727826e-01
4.714543246554967482e-01
4.781528402263575117e-01
4.608520028714337968e-01
4.808757126274940674e-01
4.714543246554967482e-01
4.781528402263575117e-01
4.608520028714337968e-01
4.808757126274940674e-01
6.309083784426547936e-01
6.162168959099290078e-01
6.295988409920028062e-01
6.370092549677792704e-01
6.309083784426547936e-01
6.162168959099290078e-01
6.295988409920028062e-01
6.370092549677792704e-01
3.690916204895984265e-01
3.837831041946628829e-01
3.704011594227267778e-01
3.629907446738798171e-01
3.690916204895984265e-01
3.837831041946628829e-01
3.704011594227267778e-01
3.629907446738798171e-01
6.263455662624437537e-01
6.379154293599640368e-01
6.169267524551287352e-01
6.334096311793473433e-01
6.263455662624437537e-01
6.379154293599640368e-01
6.169267524551287352e-01
6.334096311793473433e-01
3.736544342541492369e-01
3.620845699988421984e-01
3.830732477381388890e-01
3.665903680653173069e-01
3.620845699988421984e-01
3.736544342541492369e-01
3.830732477381388890e-01
3.665903680653173069e-01
5.525146997188130626e-01
5.479437534868338844e-01
5.189175214345596032e-01
5.525546965527610155e-01
5.525146997188130626e-01
5.479437534868338844e-01
5.189175214345596032e-01
4.474853004994656658e-01
5.525546965527610155e-01
4.520562466223054798e-01
4.810824783344287425e-01
4.474453026941773714e-01
4.474853004994656658e-01
4.520562466223054798e-01
4.474453026941773714e-01
4.810824783344287425e-01
5.562631084649183322e-01
5.489674813434248790e-01
5.464889008544560056e-01
5.762192637521366123e-01
5.489674813434248790e-01
5.562631084649183322e-01
5.464889008544560056e-01
5.762192637521366123e-01
4.510325188457500190e-01
4.437368918697757181e-01
4.535110989927488845e-01
4.237807356876146514e-01
4.510325188457500190e-01
4.437368918697757181e-01
4.535110989927488845e-01
4.237807356876146514e-01
5.077845962205174146e-01
5.003406565697332553e-01
5.064617731909493159e-01
5.407119539877385250e-01
5.077845962205174146e-01
5.003406565697332553e-01
5.064617731909493159e-01
5.407119539877385250e-01
4.922154038345070148e-01
4.592880458244508191e-01
4.996593432442750782e-01
4.935382263579413120e-01
4.922154038345070148e-01
4.996593432442750782e-01
4.935382263579413120e-01
4.592880458244508191e-01
5.542831347966057365e-01
4.757797235397447366e-01
5.536080538868191070e-01
4.757797235397447366e-01
5.207229960487893550e-01
5.542831347966057365e-01
5.536080538868191070e-01
5.207229960487893550e-01
4.457168657781949150e-01
5.242202766185073415e-01
4.463919461550176493e-01
4.792770044878125191e-01
5.242202766185073415e-01
4.457168657781949150e-01
4.463919461550176493e-01
4.792770044878125191e-01
6.272951058917897171e-01
6.359846990994810767e-01
6.247059700303907448e-01
6.274138964131452667e-01
6.359846990994810767e-01
6.272951058917897171e-01
6.247059700303907448e-01
6.274138964131452667e-01
3.727048931864374026e-01
3.640153004789681290e-01
3.752940299677902658e-01
3.725861034508852754e-01
3.727048931864374026e-01
3.640153004789681290e-01
3.752940299677902658e-01
3.725861034508852754e-01
5.539140576065619825e-01
5.594970404545165366e-01
5.642821047831603209e-01
5.550853424192609964e-01
5.539140576065619825e-01
5.594970404545165366e-01
5.642821047831603209e-01
5.550853424192609964e-01
4.460859425171292969e-01
4.405029588760953629e-01
4.357178949749140884e-01
4.449146575361737632e-01
4.460859425171292969e-01
4.405029588760953629e-01
4.357178949749140884e-01
4.449146575361737632e-01
5.266855237714480609e-01
5.179283361785564921e-01
5.433816398035560269e-01
5.180964964511076687e-01
5.266855237714480609e-01
5.179283361785564921e-01
5.433816398035560269e-01
5.180964964511076687e-01
4.733144761339644901e-01
4.820716632111725630e-01
4.566183603628815035e-01
4.819035036198329180e-01
4.733144761339644901e-01
4.820716632111725630e-01
4.566183603628815035e-01
4.819035036198329180e-01
5.469664230413400219e-01
5.447816453952327720e-01
5.373950491903087823e-01
5.439332433734307415e-01
5.469664230413400219e-01
5.447816453952327720e-01
5.439332433734307415e-01
5.373950491903087823e-01
4.530335767831275007e-01
4.552183548557877657e-01
4.626049515736667672e-01
4.560667567948257783e-01
4.530335767831275007e-01
4.552183548557877657e-01
4.626049515736667672e-01
4.560667567948257783e-01
5.445187163113587303e-01
5.391482611266837921e-01
5.393823839058313752e-01
5.478170062706340104e-01
5.445187163113587303e-01
5.391482611266837921e-01
5.478170062706340104e-01
5.393823839058313752e-01
4.554812841670354828e-01
4.608517388223845046e-01
4.521829937839356717e-01
4.606176164688804420e-01
4.554812841670354828e-01
4.608517388223845046e-01
4.521829937839356717e-01
4.606176164688804420e-01
5.159458409907529131e-01
5.118153917819654453e-01
5.146175591144128703e-01
5.133170604076440213e-01
5.159458409907529131e-01
5.118153917819654453e-01
5.146175591144128703e-01
4.853824410138258827e-01
5.133170604076440213e-01
4.881846078660601052e-01
4.840541593121088226e-01
4.866829391348801437e-01
4.840541593121088226e-01
4.881846078660601052e-01
4.853824410138258827e-01
4.866829391348801437e-01
5.527320286173562636e-01
4.785144784982549027e-01
5.493943155402121192e-01
5.329826227998637478e-01
5.527320286173562636e-01
4.785144784982549027e-01
5.493943155402121192e-01
5.329826227998637478e-01
4.472679715208869311e-01
5.214855211233953014e-01
4.506056846976207453e-01
4.670173771646659588e-01
4.472679715208869311e-01
5.214855211233953014e-01
4.506056846976207453e-01
4.670173771646659588e-01
5.236899404571886407e-01
5.071304469875030918e-01
5.003833663267869269e-01
5.258957504483987577e-01
5.236899404571886407e-01
5.071304469875030918e-01
5.258957504483987577e-01
5.003833663267869269e-01
4.763100591644615633e-01
4.928695530352342757e-01
4.996166332020948175e-01
4.741042498962997342e-01
4.763100591644615633e-01
4.928695530352342757e-01
4.996166332020948175e-01
4.741042498962997342e-01
5.629185256002529059e-01
5.533051093261747155e-01
5.487976826061640168e-01
5.642148853876278736e-01
5.629185256002529059e-01
5.533051093261747155e-01
5.487976826061640168e-01
5.642148853876278736e-01
4.370814739086199552e-01
4.466948908666381612e-01
4.512023170427710284e-01
4.357851142558502033e-01
4.370814739086199552e-01
4.466948908666381612e-01
4.512023170427710284e-01
4.357851142558502033e-01
5.192967608713843219e-01
5.117061877499509137e-01
5.130098925064885407e-01
5.114463267459541385e-01
5.192967608713843219e-01
5.117061877499509137e-01
5.130098925064885407e-01
5.114463267459541385e-01
4.807032390831409430e-01
4.882938122941595793e-01
4.869901070169362356e-01
4.885536728529586981e-01
4.807032390831409430e-01
4.882938122941595793e-01
4.869901070169362356e-01
4.885536728529586981e-01
6.351428763082367368e-01
6.304289462882479711e-01
6.229888910179397499e-01
6.252209483345723129e-01
6.351428763082367368e-01
6.229888910179397499e-01
6.304289462882479711e-01
6.252209483345723129e-01
3.648571233775328437e-01
3.770111086237193376e-01
3.695710536376282107e-01
3.747790514894404623e-01
3.770111086237193376e-01
3.648571233775328437e-01
3.695710536376282107e-01
3.747790514894404623e-01
5.344012548066530144e-01
5.273973854068572109e-01
5.234571188202608027e-01
5.267450986593757989e-01
5.344012548066530144e-01
5.273973854068572109e-01
5.234571188202608027e-01
5.267450986593757989e-01
4.655987447604275076e-01
4.726026143316630623e-01
4.765428806285854080e-01
4.732549014897813322e-01
4.655987447604275076e-01
4.726026143316630623e-01
4.765428806285854080e-01
4.732549014897813322e-01
5.293621193031867733e-01
5.255666383191055502e-01
5.251990574315641425e-01
5.298453509312821552e-01
5.293621193031867733e-01
5.255666383191055502e-01
5.251990574315641425e-01
5.298453509312821552e-01
4.706378805258282227e-01
4.744333620083125425e-01
4.748009425247801119e-01
4.701546498699826770e-01
4.706378805258282227e-01
4.744333620083125425e-01
4.748009425247801119e-01
4.701546498699826770e-01
6.273271119771379745e-01
6.353262433517556929e-01
6.154289809292095015e-01
6.327205444163155335e-01
6.273271119771379745e-01
6.353262433517556929e-01
6.154289809292095015e-01
6.327205444163155335e-01
3.726728879428264918e-01
3.646737570461482392e-01
3.845710194664206938e-01
3.672794551994229550e-01
3.726728879428264918e-01
3.646737570461482392e-01
3.845710194664206938e-01
3.672794551994229550e-01
5.059732772733696038e-01
4.914576181818119949e-01
4.997063149771747703e-01
5.027628660986920295e-01
5.059732772733696038e-01
4.914576181818119949e-01
4.997063149771747703e-01
5.027628660986920295e-01
4.940267223055343493e-01
5.085423813347915711e-01
5.002936851678896346e-01
4.972371337976255745e-01
4.940267223055343493e-01
5.085423813347915711e-01
5.002936851678896346e-01
4.972371337976255745e-01
5.398852559546867269e-01
5.298515067552216351e-01
5.124215539690339938e-01
5.270008819506983855e-01
5.398852559546867269e-01
5.124215539690339938e-01
5.298515067552216351e-01
5.270008819506983855e-01
4.601147443299851147e-01
4.875784454989116057e-01
4.701484932293169550e-01
4.729991181784498622e-01
4.601147443299851147e-01
4.875784454989116057e-01
4.701484932293169550e-01
4.729991181784498622e-01
5.362471086737059522e-01
4.733494622905709548e-01
5.488181246018939419e-01
5.001264636794076068e-01
5.362471086737059522e-01
4.733494622905709548e-01
5.488181246018939419e-01
5.001264636794076068e-01
4.637528915609436808e-01
5.266505376775967306e-01
4.511818757882792852e-01
4.998735360795762972e-01
4.637528915609436808e-01
5.266505376775967306e-01
4.511818757882792852e-01
4.998735360795762972e-01
6.413770697745349025e-01
5.970576888394134585e-01
6.655477908652756014e-01
6.076829669373182696e-01
6.413770697745349025e-01
5.970576888394134585e-01
3.586229298462058068e-01
6.655477908652756014e-01
6.076829669373182696e-01
4.029423119482089533e-01
3.923170327889238251e-01
3.344522090847021900e-01
3.586229298462058068e-01
4.029423119482089533e-01
3.344522090847021900e-01
3.923170327889238251e-01
5.493363417299406137e-01
5.054359371915779775e-01
5.343138850184914190e-01
5.220243066378316144e-01
5.493363417299406137e-01
5.054359371915779775e-01
5.343138850184914190e-01
5.220243066378316144e-01
4.506636584446823690e-01
4.945640625337546226e-01
4.656861154417129001e-01
4.779756933530734386e-01
4.506636584446823690e-01
4.945640625337546226e-01
4.656861154417129001e-01
4.779756933530734386e-01
5.311525655561126769e-01
5.254643115486032912e-01
5.141238078267633682e-01
5.391023036645492539e-01
5.311525655561126769e-01
5.254643115486032912e-01
5.141238078267633682e-01
5.391023036645492539e-01
4.688474349140960840e-01
4.745356881439874996e-01
4.858761924688224099e-01
4.608976965755573474e-01
4.688474349140960840e-01
4.745356881439874996e-01
4.858761924688224099e-01
4.608976965755573474e-01
5.065735283765206987e-01
4.918800945074508491e-01
4.987145420636807103e-01
5.028234244718987611e-01
5.065735283765206987e-01
4.918800945074508491e-01
4.987145420636807103e-01
5.028234244718987611e-01
4.934264719881866768e-01
5.081199051114708709e-01
5.012854581750616489e-01
4.971765751502061903e-01
5.081199051114708709e-01
4.934264719881866768e-01
5.012854581750616489e-01
4.971765751502061903e-01
4.868194529044558294e-01
4.690396067485380627e-01
4.919170100815790647e-01
5.544525625800815760e-01
4.868194529044558294e-01
4.690396067485380627e-01
5.544525625800815760e-01
4.919170100815790647e-01
5.131805472669839219e-01
5.309603934251754254e-01
4.455474372612115985e-01
5.080829898911360942e-01
5.131805472669839219e-01
5.309603934251754254e-01
4.455474372612115985e-01
5.080829898911360942e-01
5.399108805027026392e-01
5.054845482222845021e-01
5.283109305964899249e-01
5.360839337440665986e-01
5.399108805027026392e-01
5.054845482222845021e-01
5.283109305964899249e-01
5.360839337440665986e-01
4.600891194991163502e-01
4.945154517126866267e-01
4.716890692006927566e-01
4.639160658862238051e-01
4.600891194991163502e-01
4.945154517126866267e-01
4.716890692006927566e-01
4.639160658862238051e-01
4.920507559418183519e-01
5.317182809685618849e-01
5.353681441574735800e-01
4.944746557739563286e-01
4.920507559418183519e-01
5.317182809685618849e-01
5.353681441574735800e-01
4.944746557739563286e-01
5.079492439181194641e-01
4.682817190187051892e-01
4.646318560880899895e-01
5.055253443060792051e-01
5.079492439181194641e-01
4.682817190187051892e-01
4.646318560880899895e-01
5.055253443060792051e-01
5.101387754916686390e-01
4.832459764124905632e-01
5.001249947663382045e-01
5.052907066456100438e-01
5.101387754916686390e-01
4.832459764124905632e-01
5.001249947663382045e-01
5.052907066456100438e-01
4.898612242627677915e-01
5.167540237221146526e-01
4.998750052996001614e-01
4.947092935321961704e-01
4.898612242627677915e-01
5.167540237221146526e-01
4.998750052996001614e-01
4.947092935321961704e-01
4.247350334753718926e-01
6.944598602476617089e-01
4.678960736346198246e-01
4.689762474336021114e-01
4.247350334753718926e-01
6.944598602476617089e-01
4.678960736346198246e-01
4.689762474336021114e-01
5.752649664773343829e-01
3.055401399105903693e-01
5.321039265581930522e-01
5.310237520570808556e-01
5.752649664773343829e-01
3.055401399105903693e-01
5.321039265581930522e-01
5.310237520570808556e-01
5.438475963183009299e-01
5.310872300206028740e-01
5.520000048545625759e-01
5.458622159558217390e-01
5.438475963183009299e-01
5.310872300206028740e-01
5.520000048545625759e-01
5.458622159558217390e-01
4.561524041027951171e-01
4.689127700048629777e-01
4.479999951881836751e-01
4.541377835748789948e-01
4.561524041027951171e-01
4.689127700048629777e-01
4.479999951881836751e-01
4.541377835748789948e-01
4.483405626142484834e-01
6.505440992073090456e-01
4.923396147664789169e-01
6.505440992073090456e-01
5.213021805570861034e-01
4.483405626142484834e-01
4.923396147664789169e-01
5.213021805570861034e-01
5.516594374312262516e-01
3.494559015043705585e-01
5.076603843899647472e-01
4.786978190404624911e-01
5.516594374312262516e-01
3.494559015043705585e-01
5.076603843899647472e-01
4.786978190404624911e-01
5.447525770587162697e-01
5.429986743347399170e-01
5.410627927544737759e-01
5.411641553964727791e-01
5.447525770587162697e-01
5.429986743347399170e-01
5.410627927544737759e-01
5.411641553964727791e-01
4.552474226529739099e-01
4.570013251122873044e-01
4.589372073187405476e-01
4.588358446881102282e-01
4.552474226529739099e-01
4.570013251122873044e-01
4.589372073187405476e-01
4.588358446881102282e-01
6.440093041164800525e-01
6.150986484240092977e-01
6.205408165742483106e-01
6.440093041164800525e-01
6.340422535904508550e-01
6.205408165742483106e-01
6.150986484240092977e-01
6.340422535904508550e-01
3.849013516191917006e-01
3.559906959617364919e-01
3.794591838195628952e-01
3.659577457738123485e-01
3.559906959617364919e-01
3.849013516191917006e-01
3.794591838195628952e-01
3.659577457738123485e-01
4.886974817818554584e-01
5.021623927368636942e-01
5.201685306619765470e-01
4.845637458929559216e-01
4.886974817818554584e-01
5.021623927368636942e-01
5.201685306619765470e-01
4.845637458929559216e-01
5.113025184728030581e-01
4.978376074204788893e-01
4.798314695626686444e-01
5.154362538437453622e-01
5.113025184728030581e-01
4.978376074204788893e-01
4.798314695626686444e-01
5.154362538437453622e-01
5.927426331309106899e-01
7.285716886362934019e-01
5.279519427785999142e-01
6.696635758744378109e-01
5.927426331309106899e-01
7.285716886362934019e-01
5.279519427785999142e-01
6.696635758744378109e-01
4.072573667854157975e-01
2.714283115947182523e-01
4.720480565993057098e-01
3.303364246930868831e-01
4.072573667854157975e-01
2.714283115947182523e-01
4.720480565993057098e-01
3.303364246930868831e-01
5.491987613750097807e-01
5.672365090940729715e-01
5.176792458805721253e-01
5.861555293049605098e-01
5.491987613750097807e-01
5.672365090940729715e-01
5.176792458805721253e-01
5.861555293049605098e-01
4.508012384467292577e-01
4.327634906912862789e-01
4.823207543413445819e-01
4.138444709533359855e-01
4.508012384467292577e-01
4.327634906912862789e-01
4.823207543413445819e-01
4.138444709533359855e-01
5.262513145657976565e-01
4.949905971425323514e-01
5.157532077091673273e-01
5.175041708125718287e-01
5.262513145657976565e-01
5.157532077091673273e-01
5.175041708125718287e-01
4.949905971425323514e-01
4.737486853464361047e-01
5.050094027310478850e-01
4.842467921721436142e-01
4.824958290751055756e-01
4.737486853464361047e-01
5.050094027310478850e-01
4.842467921721436142e-01
4.824958290751055756e-01
5.106073350489168661e-01
5.062282132403197465e-01
5.383689752252394101e-01
5.000397100993723143e-01
5.106073350489168661e-01
5.062282132403197465e-01
5.383689752252394101e-01
5.000397100993723143e-01
4.893926661989098648e-01
4.937717862921999767e-01
4.616310244146006880e-01
4.999602902298647678e-01
4.893926661989098648e-01
4.937717862921999767e-01
4.616310244146006880e-01
4.999602902298647678e-01
5.145210893488183501e-01
4.959366315970328287e-01
5.294710510643199086e-01
5.122460599254736735e-01
5.145210893488183501e-01
4.959366315970328287e-01
5.122460599254736735e-01
5.294710510643199086e-01
4.854789107903343393e-01
4.705289492076190072e-01
5.040633686257933732e-01
4.877539405106290360e-01
4.854789107903343393e-01
5.040633686257933732e-01
4.705289492076190072e-01
4.877539405106290360e-01
5.163466808953671716e-01
5.113373034146206919e-01
5.141434072465926874e-01
5.141434072465926874e-01
5.137193323962492286e-01
5.163466808953671716e-01
5.113373034146206919e-01
5.137193323962492286e-01
4.836533191401031218e-01
4.886626962888840353e-01
4.858565925615039305e-01
4.862806681794609176e-01
4.836533191401031218e-01
4.886626962888840353e-01
4.858565925615039305e-01
4.862806681794609176e-01
5.274742772526224144e-01
4.849636837607249618e-01
4.548580239497823641e-01
5.306986165742273442e-01
5.274742772526224144e-01
4.849636837607249618e-01
4.548580239497823641e-01
5.306986165742273442e-01
4.725257227364636492e-01
5.150363163265865296e-01
5.451419764831371140e-01
4.693013829491974320e-01
4.725257227364636492e-01
5.150363163265865296e-01
5.451419764831371140e-01
4.693013829491974320e-01
5.275597954632758047e-01
5.288814330997411162e-01
5.241742924145000870e-01
5.297222988074281602e-01
5.275597954632758047e-01
5.288814330997411162e-01
5.241742924145000870e-01
5.297222988074281602e-01
4.724402044894304709e-01
4.711185668656980852e-01
4.758257071698608343e-01
4.702777013662853278e-01
4.724402044894304709e-01
4.711185668656980852e-01
4.758257071698608343e-01
4.702777013662853278e-01
5.002482369554854813e-01
4.858057256237771071e-01
5.170892153914792289e-01
4.997788039331680920e-01
5.002482369554854813e-01
4.858057256237771071e-01
5.170892153914792289e-01
4.997788039331680920e-01
4.997517635188160057e-01
5.141942744580774161e-01
4.829107840632786974e-01
5.002211957926192554e-01
4.997517635188160057e-01
5.141942744580774161e-01
4.829107840632786974e-01
5.002211957926192554e-01
4.516842139273649082e-01
5.310682353356241947e-01
6.422741757833136944e-01
4.272703902279317845e-01
5.310682353356241947e-01
4.516842139273649082e-01
6.422741757833136944e-01
4.272703902279317845e-01
4.689317642569221789e-01
5.483157859107450349e-01
3.577258237528440077e-01
5.727296099994418910e-01
4.689317642569221789e-01
5.483157859107450349e-01
3.577258237528440077e-01
5.727296099994418910e-01
5.073399429747951217e-01
5.108402608311735094e-01
4.923364158094045706e-01
4.828905209687945899e-01
5.108402608311735094e-01
5.073399429747951217e-01
4.923364158094045706e-01
4.828905209687945899e-01
4.891597395653661806e-01
4.926600571416202001e-01
5.076635846671706531e-01
5.171094793295196723e-01
4.891597395653661806e-01
4.926600571416202001e-01
5.076635846671706531e-01
5.171094793295196723e-01
5.569626928627258167e-01
4.622345696989214048e-01
5.092977490567136556e-01
4.658078178763389587e-01
5.569626928627258167e-01
4.622345696989214048e-01
5.092977490567136556e-01
4.658078178763389587e-01
4.430373074865201488e-01
5.377654310432262719e-01
4.907022508086811285e-01
5.341921816943795420e-01
4.430373074865201488e-01
5.377654310432262719e-01
4.907022508086811285e-01
5.341921816943795420e-01
5.228937032425164944e-01
4.661621583591113449e-01
5.217299502010064316e-01
5.474810648220227449e-01
5.228937032425164944e-01
4.661621583591113449e-01
5.217299502010064316e-01
5.474810648220227449e-01
4.771062966101453640e-01
5.338378412061501876e-01
4.782700490541174076e-01
4.525189355763359345e-01
4.771062966101453640e-01
5.338378412061501876e-01
4.782700490541174076e-01
4.525189355763359345e-01
5.280879476053996768e-01
5.073177968311028962e-01
4.778157094101516122e-01
5.427427220433855837e-01
5.280879476053996768e-01
4.778157094101516122e-01
5.073177968311028962e-01
5.427427220433855837e-01
5.221842906585152377e-01
4.719120529753126903e-01
4.926822028596689051e-01
4.572572781403323461e-01
4.719120529753126903e-01
5.221842906585152377e-01
4.926822028596689051e-01
4.572572781403323461e-01
5.092993596354062902e-01
5.146859366659555235e-01
5.225900504583478323e-01
5.100843776526744477e-01
5.092993596354062902e-01
5.146859366659555235e-01
5.225900504583478323e-01
5.100843776526744477e-01
4.907006405974243535e-01
4.853140633558723493e-01
4.774099495189148001e-01
4.899156222154488205e-01
4.907006405974243535e-01
4.853140633558723493e-01
4.774099495189148001e-01
4.899156222154488205e-01
6.552233450493076816e-01
5.657685088563084719e-01
6.725217051362051279e-01
6.552233450493076816e-01
6.190383053999539698e-01
5.657685088563084719e-01
6.725217051362051279e-01
6.190383053999539698e-01
3.447766541030432563e-01
4.342314911909852526e-01
3.274782946409686701e-01
3.809616940179694211e-01
3.447766541030432563e-01
4.342314911909852526e-01
3.274782946409686701e-01
3.809616940179694211e-01
5.825902233673332375e-01
4.781241102873536875e-01
5.507215341135633935e-01
5.566817800772696501e-01
5.825902233673332375e-01
4.781241102873536875e-01
5.507215341135633935e-01
5.566817800772696501e-01
4.174097768172941869e-01
5.218758894152415451e-01
4.492784661142650293e-01
4.433182202069474442e-01
4.174097768172941869e-01
5.218758894152415451e-01
4.492784661142650293e-01
4.433182202069474442e-01
5.494519057610887103e-01
5.195705570677091600e-01
5.597232274540147046e-01
5.390591679624776589e-01
5.494519057610887103e-01
5.195705570677091600e-01
5.597232274540147046e-01
5.390591679624776589e-01
4.505480945508679724e-01
4.804294429986839532e-01
4.402767733536165906e-01
4.609408318574423902e-01
4.505480945508679724e-01
4.804294429986839532e-01
4.402767733536165906e-01
4.609408318574423902e-01
5.070866748537810054e-01
5.210576907365975785e-01
5.158776979860704159e-01
5.117929618509151624e-01
5.070866748537810054e-01
5.210576907365975785e-01
5.158776979860704159e-01
5.117929618509151624e-01
4.929133252971951151e-01
4.789423100046406034e-01
4.841223015992000001e-01
4.882070375797411543e-01
4.929133252971951151e-01
4.789423100046406034e-01
4.841223015992000001e-01
4.882070375797411543e-01
5.022711239944328554e-01
4.982564901547448244e-01
5.024954392056315555e-01
4.974073207931724028e-01
5.022711239944328554e-01
4.982564901547448244e-01
5.024954392056315555e-01
4.974073207931724028e-01
4.977288762165699154e-01
5.017435100407965365e-01
4.975045607443462359e-01
5.025926791595338727e-01
4.977288762165699154e-01
5.017435100407965365e-01
4.975045607443462359e-01
5.025926791595338727e-01
5.146757268748842762e-01
5.095173329455064959e-01
5.153101926844101399e-01
5.155150314585625893e-01
5.146757268748842762e-01
5.095173329455064959e-01
5.155150314585625893e-01
5.153101926844101399e-01
4.853242734516243218e-01
4.904826671909177094e-01
4.844849684864129813e-01
4.846898070663883118e-01
4.853242734516243218e-01
4.904826671909177094e-01
4.844849684864129813e-01
4.846898070663883118e-01
4.995832116064775619e-01
5.001366904643873568e-01
5.128954214014811441e-01
4.901419693833304336e-01
4.995832116064775619e-01
5.001366904643873568e-01
5.128954214014811441e-01
4.901419693833304336e-01
5.004167882743786322e-01
4.998633091845476883e-01
4.871045786421746016e-01
5.098580307831070968e-01
5.004167882743786322e-01
4.998633091845476883e-01
4.871045786421746016e-01
5.098580307831070968e-01
5.443791110656093224e-01
5.318562937964088633e-01
5.437844338712238823e-01
5.534999210531168501e-01
5.443791110656093224e-01
5.318562937964088633e-01
5.437844338712238823e-01
5.534999210531168501e-01
4.556208880676422268e-01
4.681437058952724328e-01
4.562155664571037050e-01
4.465000788150064182e-01
4.556208880676422268e-01
4.681437058952724328e-01
4.562155664571037050e-01
4.465000788150064182e-01
6.925976118236576440e-01
5.330812726297153858e-01
6.660979151911305962e-01
6.253198297617927892e-01
6.925976118236576440e-01
5.330812726297153858e-01
6.660979151911305962e-01
6.253198297617927892e-01
3.074023889566888101e-01
4.669187278013851028e-01
3.339020855819399003e-01
3.746801691377186216e-01
3.074023889566888101e-01
4.669187278013851028e-01
3.339020855819399003e-01
3.746801691377186216e-01
5.037398675631266087e-01
5.236248710025392938e-01
4.755614462119410746e-01
5.037398675631266087e-01
5.483064168038254138e-01
5.236248710025392938e-01
4.755614462119410746e-01
5.483064168038254138e-01
4.962601324477873277e-01
4.763751300306466874e-01
5.244385537007474340e-01
4.516935831379669253e-01
4.962601324477873277e-01
4.763751300306466874e-01
5.244385537007474340e-01
4.516935831379669253e-01
5.505782837744845892e-01
5.164731549593852833e-01
5.073386954891248024e-01
5.295856884758904926e-01
5.505782837744845892e-01
5.164731549593852833e-01
5.073386954891248024e-01
5.295856884758904926e-01
4.494217163401117432e-01
4.835268452079617418e-01
4.926613042216558824e-01
4.704143113976897439e-01
4.494217163401117432e-01
4.835268452079617418e-01
4.926613042216558824e-01
4.704143113976897439e-01
5.508497745349814068e-01
5.251980053203624266e-01
5.487886790729135100e-01
5.452202331480293651e-01
5.508497745349814068e-01
5.251980053203624266e-01
5.487886790729135100e-01
5.452202331480293651e-01
4.491502250011762953e-01
4.512113208725168079e-01
4.748019945955093135e-01
4.547797674204048235e-01
4.491502250011762953e-01
4.748019945955093135e-01
4.512113208725168079e-01
4.547797674204048235e-01
6.256654331882600673e-01
6.388643370460158621e-01
6.196613656593399355e-01
6.310749062981813040e-01
6.256654331882600673e-01
6.388643370460158621e-01
6.196613656593399355e-01
6.310749062981813040e-01
3.743345668717665831e-01
3.611356631909075077e-01
3.803386343088277499e-01
3.689250939646626648e-01
3.743345668717665831e-01
3.611356631909075077e-01
3.803386343088277499e-01
3.689250939646626648e-01
5.351129550854238914e-01
5.274544883905036841e-01
5.173049430686660344e-01
5.343769279279513285e-01
5.351129550854238914e-01
5.274544883905036841e-01
5.173049430686660344e-01
5.343769279279513285e-01
4.648870447472290834e-01
4.725455119714752072e-01
4.826950575206865324e-01
4.656230723194312304e-01
4.648870447472290834e-01
4.725455119714752072e-01
4.826950575206865324e-01
4.656230723194312304e-01
5.390731787902041106e-01
4.466111443944100756e-01
5.399129677334713051e-01
4.758463223479338922e-01
5.390731787902041106e-01
4.466111443944100756e-01
5.399129677334713051e-01
4.758463223479338922e-01
4.609268216554482933e-01
5.533888557820318965e-01
4.600870315825886792e-01
5.241536773282859940e-01
4.609268216554482933e-01
5.533888557820318965e-01
4.600870315825886792e-01
5.241536773282859940e-01
5.313087465401622467e-01
5.164302352750382852e-01
5.210007001624035183e-01
5.401454575912794098e-01
5.313087465401622467e-01
5.164302352750382852e-01
5.210007001624035183e-01
5.401454575912794098e-01
4.686912532015412580e-01
4.835697648268251214e-01
4.789992999576497823e-01
4.598545419794390909e-01
4.686912532015412580e-01
4.835697648268251214e-01
4.789992999576497823e-01
4.598545419794390909e-01
5.042098026679013856e-01
5.478716316274585552e-01
5.184273363938700641e-01
5.491798077623570862e-01
5.478716316274585552e-01
5.491798077623570862e-01
4.521283684066474962e-01
5.042098026679013856e-01
5.184273363938700641e-01
4.508201927801565034e-01
4.957901973475600244e-01
4.521283684066474962e-01
4.815726634169550380e-01
4.508201927801565034e-01
4.957901973475600244e-01
4.815726634169550380e-01
4.998068018358026166e-01
5.025798374308578786e-01
5.114380335362511687e-01
4.858437936363770859e-01
4.998068018358026166e-01
5.025798374308578786e-01
5.114380335362511687e-01
4.858437936363770859e-01
5.001931974511535373e-01
4.974201622790133115e-01
4.885619663764373399e-01
5.141562068665734841e-01
5.001931974511535373e-01
4.974201622790133115e-01
4.885619663764373399e-01
5.141562068665734841e-01
5.320607480539365497e-01
5.255339600480510853e-01
5.243534819992419216e-01
5.280744955766749626e-01
5.320607480539365497e-01
5.255339600480510853e-01
5.243534819992419216e-01
5.280744955766749626e-01
4.679392522766647744e-01
4.744660394767379330e-01
4.756465173177275574e-01
4.719255048162267485e-01
4.679392522766647744e-01
4.744660394767379330e-01
4.756465173177275574e-01
4.719255048162267485e-01
5.228300949420372490e-01
4.985365913526038639e-01
5.160726831036299700e-01
5.195637887536577182e-01
5.228300949420372490e-01
4.985365913526038639e-01
5.160726831036299700e-01
5.195637887536577182e-01
4.771699046796129551e-01
5.014634083981945878e-01
4.839273169163789134e-01
4.804362116447009612e-01
4.771699046796129551e-01
5.014634083981945878e-01
4.839273169163789134e-01
4.804362116447009612e-01
5.472000779391237302e-01
4.605708311555645196e-01
6.084300552192871692e-01
4.900931279789801920e-01
5.472000779391237302e-01
4.605708311555645196e-01
6.084300552192871692e-01
4.900931279789801920e-01
4.527999221372738248e-01
5.394291688353405334e-01
3.915699453627894400e-01
5.099068722865922609e-01
4.527999221372738248e-01
5.394291688353405334e-01
3.915699453627894400e-01
5.099068722865922609e-01
5.114870073193742428e-01
6.314581886763335206e-01
6.662597806061967276e-01
5.114870073193742428e-01
3.610389747555018403e-01
6.314581886763335206e-01
3.610389747555018403e-01
6.662597806061967276e-01
4.885129930407856591e-01
3.685418125096475706e-01
6.389610254773288034e-01
3.337402190445573069e-01
4.885129930407856591e-01
3.685418125096475706e-01
6.389610254773288034e-01
3.337402190445573069e-01
5.278766440719664388e-01
5.175610371425136691e-01
5.419995676697908493e-01
5.194329088030826824e-01
5.278766440719664388e-01
5.175610371425136691e-01
5.419995676697908493e-01
5.194329088030826824e-01
4.721233556169863732e-01
4.824389628065546276e-01
4.580004317458588048e-01
4.805670906512204965e-01
4.721233556169863732e-01
4.824389628065546276e-01
4.580004317458588048e-01
4.805670906512204965e-01
5.402730639443689142e-01
5.405669295009829511e-01
5.474336332808888983e-01
5.342089467326331942e-01
5.402730639443689142e-01
5.405669295009829511e-01
5.474336332808888983e-01
5.342089467326331942e-01
4.597269365958709386e-01
4.594330705754146038e-01
4.525663657564109599e-01
4.657910533355789084e-01
4.597269365958709386e-01
4.594330705754146038e-01
4.525663657564109599e-01
4.657910533355789084e-01
5.390861915243476687e-01
5.040887328386816080e-01
5.290247346138130524e-01
5.375854028975481924e-01
5.390861915243476687e-01
5.040887328386816080e-01
5.290247346138130524e-01
5.375854028975481924e-01
4.609138085816084640e-01
4.959112676956465293e-01
4.709752650896916748e-01
4.624145967732147255e-01
4.609138085816084640e-01
4.624145967732147255e-01
4.959112676956465293e-01
4.709752650896916748e-01
5.288214501533730072e-01
5.301209897334047128e-01
5.072767489655234385e-01
5.399200879683121457e-01
5.288214501533730072e-01
5.301209897334047128e-01
5.072767489655234385e-01
5.399200879683121457e-01
4.711785499139296007e-01
4.698790094944342854e-01
4.927232512036425760e-01
4.600799121108138934e-01
4.711785499139296007e-01
4.698790094944342854e-01
4.927232512036425760e-01
4.600799121108138934e-01
5.410377100415644236e-01
5.429432190976513084e-01
5.423851864138669043e-01
5.410377100415644236e-01
5.402402488252846524e-01
5.429432190976513084e-01
5.402402488252846524e-01
5.423851864138669043e-01
4.589622893581690732e-01
4.570567809441854479e-01
4.597597510100968066e-01
4.576148137812197092e-01
4.589622893581690732e-01
4.570567809441854479e-01
4.597597510100968066e-01
4.576148137812197092e-01
5.536711554323119344e-01
5.308195490979414899e-01
5.385186444655118976e-01
5.505557013057114091e-01
5.536711554323119344e-01
5.308195490979414899e-01
5.385186444655118976e-01
5.505557013057114091e-01
4.463288442020711955e-01
4.691804506928747287e-01
4.614813553816929925e-01
4.494442986524518346e-01
4.463288442020711955e-01
4.691804506928747287e-01
4.614813553816929925e-01
4.494442986524518346e-01
6.301045947711827466e-01
6.291002629350259667e-01
6.297751245974723133e-01
6.273149728631324251e-01
6.301045947711827466e-01
6.291002629350259667e-01
6.297751245974723133e-01
6.273149728631324251e-01
3.698954049395979382e-01
3.708997374906175537e-01
3.702248751742445165e-01
3.726850268158159452e-01
3.698954049395979382e-01
3.708997374906175537e-01
3.702248751742445165e-01
3.726850268158159452e-01
6.274507934626853967e-01
6.370123796114057768e-01
6.257682292866775242e-01
6.221155171433565556e-01
6.274507934626853967e-01
6.370123796114057768e-01
6.257682292866775242e-01
6.221155171433565556e-01
3.725492058488271141e-01
3.629876199156569783e-01
3.742317704623019381e-01
3.778844823245890439e-01
3.725492058488271141e-01
3.629876199156569783e-01
3.742317704623019381e-01
3.778844823245890439e-01
5.277660312985972269e-01
5.014059176073715207e-01
5.432483558852254646e-01
4.784084941366018029e-01
5.014059176073715207e-01
5.277660312985972269e-01
5.432483558852254646e-01
4.784084941366018029e-01
4.985940832866617711e-01
4.722339681811718037e-01
4.567516431916374131e-01
5.215915057806341792e-01
4.985940832866617711e-01
4.722339681811718037e-01
4.567516431916374131e-01
5.215915057806341792e-01
5.656652500802010763e-01
5.254244253401338938e-01
5.317938493640212982e-01
5.445527957240301475e-01
5.656652500802010763e-01
5.254244253401338938e-01
5.317938493640212982e-01
5.445527957240301475e-01
4.343347495819216419e-01
4.745755746257600549e-01
4.682061502790020313e-01
4.554472044133035524e-01
4.343347495819216419e-01
4.745755746257600549e-01
4.682061502790020313e-01
4.554472044133035524e-01
5.124986399468980380e-01
4.911262431323848432e-01
5.461540799451540806e-01
5.124986399468980380e-01
5.035147634025634034e-01
4.911262431323848432e-01
5.461540799451540806e-01
5.035147634025634034e-01
4.875013594573829323e-01
5.088737573487378540e-01
4.538459199839053326e-01
4.964852363182217232e-01
4.875013594573829323e-01
5.088737573487378540e-01
4.538459199839053326e-01
4.964852363182217232e-01
5.208032849986921065e-01
5.724265791723155417e-01
5.023319147985603195e-01
5.716927704961562995e-01
5.208032849986921065e-01
5.724265791723155417e-01
5.716927704961562995e-01
5.023319147985603195e-01
4.791967150486016180e-01
4.275734205948538147e-01
4.976680855688755400e-01
4.283072296857426409e-01
4.791967150486016180e-01
4.275734205948538147e-01
4.976680855688755400e-01
4.283072296857426409e-01
5.382403818648526794e-01
4.934163005345908459e-01
5.340453193030043622e-01
5.382403818648526794e-01
4.934163005345908459e-01
5.456573144092544680e-01
5.340453193030043622e-01
5.456573144092544680e-01
4.617596175821745419e-01
5.065836992962431395e-01
4.659546799921372440e-01
4.543426857744634617e-01
4.617596175821745419e-01
5.065836992962431395e-01
4.659546799921372440e-01
4.543426857744634617e-01
5.551516986524802633e-01
4.757784804141920176e-01
5.547476401643507415e-01
5.285730079685890814e-01
5.551516986524802633e-01
4.757784804141920176e-01
5.547476401643507415e-01
5.285730079685890814e-01
4.448483020005369326e-01
5.242215190937713487e-01
4.452523595973616466e-01
4.714269921505547245e-01
4.448483020005369326e-01
5.242215190937713487e-01
4.452523595973616466e-01
4.714269921505547245e-01
5.480667528518097242e-01
5.433712001499770849e-01
5.376528074320958694e-01
5.417103037275410315e-01
5.480667528518097242e-01
5.433712001499770849e-01
5.376528074320958694e-01
5.417103037275410315e-01
4.519332470090375864e-01
4.566287998386542313e-01
4.623471929890001775e-01
4.519332470090375864e-01
4.582896968568093143e-01
4.566287998386542313e-01
4.623471929890001775e-01
4.582896968568093143e-01
5.352331691915424017e-01
4.838463280470932659e-01
5.141286261032291804e-01
5.267697217800559883e-01
5.352331691915424017e-01
4.838463280470932659e-01
5.141286261032291804e-01
5.267697217800559883e-01
4.647668317379611835e-01
5.161536721393531479e-01
4.858713744947635860e-01
4.732302793581766309e-01
4.647668317379611835e-01
5.161536721393531479e-01
4.858713744947635860e-01
4.732302793581766309e-01
6.271249993087621988e-01
6.366978668957017362e-01
6.240315935065154918e-01
6.274764026361481228e-01
6.271249993087621988e-01
6.240315935065154918e-01
6.366978668957017362e-01
6.274764026361481228e-01
3.728750011055126379e-01
3.633021334881050279e-01
3.759684069191280287e-01
3.728750011055126379e-01
3.725235980982688488e-01
3.633021334881050279e-01
3.759684069191280287e-01
3.725235980982688488e-01
5.003655066229839576e-01
5.149381145192819531e-01
5.236762868762525613e-01
5.142794940074963961e-01
5.149381145192819531e-01
5.236762868762525613e-01
5.003655066229839576e-01
5.142794940074963961e-01
4.850618856917208177e-01
4.996344932851570775e-01
4.763237129418484983e-01
4.857205056650855113e-01
4.850618856917208177e-01
4.996344932851570775e-01
4.763237129418484983e-01
4.857205056650855113e-01
4.902801254129371955e-01
4.697549031952803489e-01
5.597072339760416071e-01
4.854255107716198836e-01
4.902801254129371955e-01
4.697549031952803489e-01
5.597072339760416071e-01
4.854255107716198836e-01
5.097198746948379267e-01
5.302450966537435306e-01
4.402927664218623249e-01
5.145744899191413424e-01
5.097198746948379267e-01
5.302450966537435306e-01
4.402927664218623249e-01
5.145744899191413424e-01
5.642612144838494714e-01
5.576596007922489662e-01
5.516485271782585187e-01
5.578594905782665592e-01
5.642612144838494714e-01
5.576596007922489662e-01
5.516485271782585187e-01
5.578594905782665592e-01
4.357387859017762821e-01
4.423403991131635848e-01
4.483514723451662576e-01
4.421405091543419985e-01
4.357387859017762821e-01
4.423403991131635848e-01
4.483514723451662576e-01
4.421405091543419985e-01
5.155576579600165132e-01
5.043860926671186462e-01
5.298839934303032351e-01
5.060180716936883982e-01
5.155576579600165132e-01
5.043860926671186462e-01
5.298839934303032351e-01
5.060180716936883982e-01
4.844423416889185319e-01
4.956139070545759751e-01
4.701160065415024292e-01
4.939819281171367038e-01
4.844423416889185319e-01
4.956139070545759751e-01
4.701160065415024292e-01
4.939819281171367038e-01
5.416899667116013006e-01
5.101330404104373883e-01
5.799517531368110212e-01
5.380236727160081500e-01
5.416899667116013006e-01
5.799517531368110212e-01
5.380236727160081500e-01
5.101330404104373883e-01
4.200482470905626542e-01
4.583100329655280802e-01
4.619763270620751427e-01
4.898669600452194572e-01
4.583100329655280802e-01
4.898669600452194572e-01
4.200482470905626542e-01
4.619763270620751427e-01
5.207016674817168678e-01
5.598428267971939931e-01
4.850027438606048236e-01
5.966544670468465483e-01
5.207016674817168678e-01
5.598428267971939931e-01
4.850027438606048236e-01
5.966544670468465483e-01
4.792983329884918930e-01
4.401571731436888513e-01
5.149972565995994955e-01
4.033455331355071394e-01
4.792983329884918930e-01
4.401571731436888513e-01
5.149972565995994955e-01
4.033455331355071394e-01
5.231567353057471337e-01
4.988801502404385246e-01
5.060083151583967265e-01
5.295308177937840810e-01
5.231567353057471337e-01
4.988801502404385246e-01
5.060083151583967265e-01
5.295308177937840810e-01
4.768432648907037219e-01
5.011198492065886967e-01
4.939916849434666801e-01
4.704691824663314037e-01
4.768432648907037219e-01
5.011198492065886967e-01
4.939916849434666801e-01
4.704691824663314037e-01
5.176640845302244998e-01
5.078957366522445227e-01
5.228390129441322642e-01
5.073344898337381892e-01
5.176640845302244998e-01
5.078957366522445227e-01
5.228390129441322642e-01
5.073344898337381892e-01
4.823359154779609526e-01
4.921042636269703507e-01
4.771609871140753967e-01
4.926655100007337751e-01
4.823359154779609526e-01
4.921042636269703507e-01
4.771609871140753967e-01
4.926655100007337751e-01
4.967254945559034240e-01
4.761721893623871438e-01
5.430403546338311571e-01
4.912754972988295776e-01
4.967254945559034240e-01
4.761721893623871438e-01
5.430403546338311571e-01
4.912754972988295776e-01
5.032745051757956389e-01
5.238278107740370615e-01
4.569596458022715524e-01
5.087245026597884134e-01
5.238278107740370615e-01
5.032745051757956389e-01
4.569596458022715524e-01
5.087245026597884134e-01
5.324081191229197429e-01
4.983698210871807532e-01
5.312256901383989316e-01
5.487725628440784931e-01
5.324081191229197429e-01
4.983698210871807532e-01
5.312256901383989316e-01
5.487725628440784931e-01
4.675918806287882035e-01
5.016301790242323477e-01
4.512274370322302275e-01
4.687743095614678168e-01
4.675918806287882035e-01
5.016301790242323477e-01
4.687743095614678168e-01
4.512274370322302275e-01
5.045959813433000818e-01
5.083083325266670727e-01
5.399280381739117729e-01
5.021950156155980949e-01
5.083083325266670727e-01
5.045959813433000818e-01
5.399280381739117729e-01
5.021950156155980949e-01
4.954040186030397308e-01
4.916916671372746350e-01
4.600719619716073794e-01
4.978049844421548187e-01
4.954040186030397308e-01
4.916916671372746350e-01
4.600719619716073794e-01
4.978049844421548187e-01
5.452418601889803540e-01
5.368474790711843525e-01
5.508059656294790329e-01
5.393611443341796985e-01
5.452418601889803540e-01
5.368474790711843525e-01
5.508059656294790329e-01
5.393611443341796985e-01
4.547581398564943811e-01
4.631525212262204150e-01
4.491940341131339665e-01
4.606388563843211159e-01
4.547581398564943811e-01
4.631525212262204150e-01
4.491940341131339665e-01
4.606388563843211159e-01
5.485636005041669705e-01
5.434714709044783376e-01
5.403986532128328690e-01
5.422187408130412223e-01
5.485636005041669705e-01
5.434714709044783376e-01
5.403986532128328690e-01
5.422187408130412223e-01
4.514363998951012036e-01
4.565285293765555252e-01
4.596013462678456563e-01
4.577812595807699836e-01
4.514363998951012036e-01
4.565285293765555252e-01
4.596013462678456563e-01
4.577812595807699836e-01
5.460783002108655637e-01
4.352737529807200190e-01
5.454126965287287021e-01
4.758262107679911423e-01
5.460783002108655637e-01
4.352737529807200190e-01
5.454126965287287021e-01
4.758262107679911423e-01
4.539216998473420972e-01
5.647262469919951400e-01
4.545873032875533681e-01
5.241737896831182297e-01
4.539216998473420972e-01
5.647262469919951400e-01
4.545873032875533681e-01
5.241737896831182297e-01
6.113300609613361303e-01
6.465893066506396281e-01
6.512585341006342787e-01
6.101918421682057669e-01
6.113300609613361303e-01
6.512585341006342787e-01
6.465893066506396281e-01
6.101918421682057669e-01
3.886699397662596311e-01
3.487414663068193477e-01
3.534106941915524658e-01
3.898081575753167272e-01
3.886699397662596311e-01
3.487414663068193477e-01
3.534106941915524658e-01
3.898081575753167272e-01
5.898897773649878218e-01
4.839590534193121130e-01
5.622986919897812186e-01
5.377258620201246231e-01
5.898897773649878218e-01
4.839590534193121130e-01
5.622986919897812186e-01
5.377258620201246231e-01
4.101102225963586534e-01
5.160409465438533516e-01
4.377013082048506476e-01
4.622741379566832620e-01
4.101102225963586534e-01
5.160409465438533516e-01
4.377013082048506476e-01
4.622741379566832620e-01
5.327352844151391764e-01
5.265765465464937733e-01
5.258580025893024867e-01
5.288538594377314439e-01
5.327352844151391764e-01
5.265765465464937733e-01
5.258580025893024867e-01
5.288538594377314439e-01
4.672647147435782244e-01
4.734234538673263160e-01
4.741419967685942538e-01
4.711461406723174150e-01
4.672647147435782244e-01
4.734234538673263160e-01
4.741419967685942538e-01
4.711461406723174150e-01
6.039986767573282123e-01
6.948870698070095386e-01
5.751937814347911626e-01
6.377910394694481511e-01
6.039986767573282123e-01
6.948870698070095386e-01
5.751937814347911626e-01
6.377910394694481511e-01
3.960013229479955044e-01
3.051129304512869567e-01
4.248062191945791710e-01
3.622089609889371786e-01
3.960013229479955044e-01
3.051129304512869567e-01
4.248062191945791710e-01
3.622089609889371786e-01
5.351831158150162082e-01
5.418243068670562934e-01
5.331123158721311484e-01
5.584194090406526811e-01
5.418243068670562934e-01
5.351831158150162082e-01
5.331123158721311484e-01
5.584194090406526811e-01
4.581756927073001862e-01
4.648168836683908012e-01
4.668876841969904490e-01
4.415805912467476446e-01
4.581756927073001862e-01
4.668876841969904490e-01
4.648168836683908012e-01
4.415805912467476446e-01
6.522042582100766595e-01
5.805870912754471647e-01
6.603197298927625525e-01
6.522042582100766595e-01
6.209721245095352060e-01
5.805870912754471647e-01
6.603197298927625525e-01
6.209721245095352060e-01
3.477957420273014577e-01
4.194129086445173016e-01
3.396802695806400152e-01
3.790278761234731064e-01
4.194129086445173016e-01
3.477957420273014577e-01
3.396802695806400152e-01
3.790278761234731064e-01
5.007417530468956102e-01
5.260844490039744414e-01
4.686547404926386662e-01
5.560037688373995479e-01
5.260844490039744414e-01
5.007417530468956102e-01
4.686547404926386662e-01
5.560037688373995479e-01
4.992582469021726865e-01
4.739155513016157784e-01
5.313452590526139829e-01
4.439962307951645926e-01
4.992582469021726865e-01
4.739155513016157784e-01
5.313452590526139829e-01
4.439962307951645926e-01
4.391451522260467755e-01
4.852492087356949924e-01
6.362231094235539786e-01
4.913974651362877921e-01
4.852492087356949924e-01
4.391451522260467755e-01
6.362231094235539786e-01
3.637768914622938610e-01
4.913974651362877921e-01
5.147507915626192698e-01
5.608548467716900632e-01
5.086025349346527946e-01
5.147507915626192698e-01
5.608548467716900632e-01
3.637768914622938610e-01
5.086025349346527946e-01
6.391926442493058858e-01
6.095363892309251241e-01
6.541139095606922638e-01
6.085655355673225131e-01
6.391926442493058858e-01
6.095363892309251241e-01
6.541139095606922638e-01
6.085655355673225131e-01
3.608073554059956223e-01
3.904636099805429694e-01
3.458860904538596515e-01
3.914344640297713340e-01
3.608073554059956223e-01
3.904636099805429694e-01
3.458860904538596515e-01
3.914344640297713340e-01
5.260639539028488798e-01
5.261555013439647155e-01
5.330674648157582851e-01
5.265019885882793460e-01
5.260639539028488798e-01
5.261555013439647155e-01
5.330674648157582851e-01
5.265019885882793460e-01
4.739360459225281375e-01
4.738444991835422115e-01
4.669325353170279413e-01
4.734980111843469786e-01
4.739360459225281375e-01
4.738444991835422115e-01
4.669325353170279413e-01
4.734980111843469786e-01
6.471483245095441816e-01
6.128075159931540838e-01
6.161010055025144538e-01
6.383547906916646753e-01
6.471483245095441816e-01
6.161010055025144538e-01
6.128075159931540838e-01
6.383547906916646753e-01
3.871924834083984024e-01
3.528516754117845267e-01
3.838989943833439611e-01
3.616452086307617719e-01
3.528516754117845267e-01
3.871924834083984024e-01
3.838989943833439611e-01
3.616452086307617719e-01
5.552409591687137436e-01
5.398681768651840684e-01
5.207097612010329613e-01
5.013039343352829746e-01
5.552409591687137436e-01
5.398681768651840684e-01
5.207097612010329613e-01
5.013039343352829746e-01
4.447590403033245821e-01
4.601318230129436415e-01
4.792902382896500058e-01
4.986960660476142948e-01
4.447590403033245821e-01
4.601318230129436415e-01
4.792902382896500058e-01
4.986960660476142948e-01
5.281566684188874206e-01
4.950983218136570940e-01
5.315247195694610127e-01
5.538631942304164113e-01
5.281566684188874206e-01
5.315247195694610127e-01
4.950983218136570940e-01
5.538631942304164113e-01
4.684752805123935104e-01
4.718433319912946899e-01
5.049016782822945970e-01
4.461368055549428391e-01
4.718433319912946899e-01
5.049016782822945970e-01
4.684752805123935104e-01
4.461368055549428391e-01
7.464146233505744021e-01
5.828944372005935293e-01
5.386418631533160806e-01
6.458129939783248119e-01
7.464146233505744021e-01
5.828944372005935293e-01
5.386418631533160806e-01
6.458129939783248119e-01
4.171055635561060626e-01
2.535853772060363553e-01
4.613581361227261368e-01
3.541870066037517972e-01
4.171055635561060626e-01
2.535853772060363553e-01
4.613581361227261368e-01
3.541870066037517972e-01
5.011902648529940052e-01
4.957747206372005166e-01
5.127023505365286837e-01
4.902383749422369874e-01
5.011902648529940052e-01
4.957747206372005166e-01
5.127023505365286837e-01
4.902383749422369874e-01
4.988097344976267777e-01
5.042252791317878291e-01
4.872976502692836220e-01
5.097616250277496874e-01
4.988097344976267777e-01
5.042252791317878291e-01
4.872976502692836220e-01
5.097616250277496874e-01
5.303135183448830503e-01
5.197391277224596706e-01
5.221273318647945416e-01
5.399175057218599250e-01
5.303135183448830503e-01
5.197391277224596706e-01
5.221273318647945416e-01
5.399175057218599250e-01
4.696864816060042358e-01
4.802608723775847466e-01
4.778726683634886285e-01
4.600824940271195373e-01
4.696864816060042358e-01
4.802608723775847466e-01
4.778726683634886285e-01
4.600824940271195373e-01
5.083457573045961908e-01
5.071309140657831449e-01
5.338385392392410722e-01
5.043129608657181961e-01
5.071309140657831449e-01
5.083457573045961908e-01
5.338385392392410722e-01
5.043129608657181961e-01
4.928690854962951562e-01
4.916542422038219229e-01
4.661614591850593570e-01
4.956870396827071090e-01
4.928690854962951562e-01
4.916542422038219229e-01
4.661614591850593570e-01
4.956870396827071090e-01
5.055633460870012641e-01
5.190063314357757918e-01
4.487304052618128480e-01
5.238319654808947234e-01
5.055633460870012641e-01
5.190063314357757918e-01
4.487304052618128480e-01
5.238319654808947234e-01
4.944366540385090047e-01
4.809936687706795055e-01
5.512695945881205262e-01
4.761680347246510792e-01
4.944366540385090047e-01
4.809936687706795055e-01
5.512695945881205262e-01
4.761680347246510792e-01
5.318791169702308252e-01
5.199186611826007720e-01
5.208442817856848706e-01
5.398900593754660804e-01
5.318791169702308252e-01
5.199186611826007720e-01
5.208442817856848706e-01
5.398900593754660804e-01
4.681208827696536900e-01
4.800813390847906703e-01
4.791557182852557162e-01
4.601099407500441885e-01
4.681208827696536900e-01
4.800813390847906703e-01
4.791557182852557162e-01
4.601099407500441885e-01
5.308621473805033020e-01
5.297435300080906018e-01
4.988873282509302953e-01
5.440547348134714412e-01
5.308621473805033020e-01
5.297435300080906018e-01
4.988873282509302953e-01
5.440547348134714412e-01
4.691378529587382218e-01
4.702564704102769610e-01
5.011126717790830298e-01
4.559452644252814935e-01
4.691378529587382218e-01
4.702564704102769610e-01
5.011126717790830298e-01
4.559452644252814935e-01
5.390496369245738606e-01
4.925660912440434913e-01
5.303020663131974288e-01
5.478128123204442090e-01
5.390496369245738606e-01
4.925660912440434913e-01
5.303020663131974288e-01
5.478128123204442090e-01
4.609503635101646069e-01
5.074339092761874781e-01
4.696979344653300359e-01
4.521871872420888394e-01
4.696979344653300359e-01
4.609503635101646069e-01
5.074339092761874781e-01
4.521871872420888394e-01
5.161270237258577254e-01
5.295190862634626683e-01
5.335842719578067772e-01
5.305408297208487056e-01
5.335842719578067772e-01
5.161270237258577254e-01
5.295190862634626683e-01
5.305408297208487056e-01
4.664157281877123751e-01
4.838729762414004654e-01
4.704809133872913662e-01
4.694591706611390691e-01
4.664157281877123751e-01
4.838729762414004654e-01
4.704809133872913662e-01
4.694591706611390691e-01
6.293527327043193509e-01
6.275248087167710764e-01
6.288666601058139349e-01
6.304514249486601329e-01
6.293527327043193509e-01
6.275248087167710764e-01
6.288666601058139349e-01
6.304514249486601329e-01
3.724751914060107083e-01
3.706472670946823200e-01
3.711333397377529764e-01
3.695485741063748719e-01
3.706472670946823200e-01
3.724751914060107083e-01
3.711333397377529764e-01
3.695485741063748719e-01
5.573827713751597912e-01
5.569627189624952734e-01
5.576757213566452265e-01
5.588246608831468620e-01
5.573827713751597912e-01
5.569627189624952734e-01
5.576757213566452265e-01
5.588246608831468620e-01
4.426172287294320995e-01
4.430372807883031783e-01
4.423242784368994762e-01
4.411753380691152415e-01
4.426172287294320995e-01
4.430372807883031783e-01
4.423242784368994762e-01
4.411753380691152415e-01
5.074592945884432993e-01
4.922236561988029280e-01
5.015395311420434155e-01
4.977068929056258639e-01
5.074592945884432993e-01
4.922236561988029280e-01
5.015395311420434155e-01
4.977068929056258639e-01
4.925407063665261376e-01
5.077763437357134535e-01
4.984604693827350275e-01
5.022931073144718539e-01
4.925407063665261376e-01
5.077763437357134535e-01
4.984604693827350275e-01
5.022931073144718539e-01
4.990453105547203450e-01
4.937598846099717775e-01
5.161503703138805577e-01
4.914062038033080171e-01
4.990453105547203450e-01
4.937598846099717775e-01
5.161503703138805577e-01
4.914062038033080171e-01
5.009546892870275769e-01
5.062401152572419960e-01
4.838496301426857826e-01
5.085937963804099127e-01
5.009546892870275769e-01
5.062401152572419960e-01
4.838496301426857826e-01
5.085937963804099127e-01
5.633858756718836958e-01
5.556886018566729035e-01
5.472624041576636955e-01
5.639278054077294655e-01
5.633858756718836958e-01
5.556886018566729035e-01
5.472624041576636955e-01
5.639278054077294655e-01
4.366141236696421402e-01
4.443113970264676027e-01
4.527375966208637692e-01
4.360721944376564352e-01
4.366141236696421402e-01
4.443113970264676027e-01
4.527375966208637692e-01
4.360721944376564352e-01
6.256094777327234624e-01
6.396438378897073562e-01
6.176667043810084579e-01
6.320472182046614762e-01
6.396438378897073562e-01
6.256094777327234624e-01
6.176667043810084579e-01
6.320472182046614762e-01
3.743905223473120714e-01
3.603561619506763236e-01
3.823332950405529118e-01
3.679527819231225294e-01
3.743905223473120714e-01
3.603561619506763236e-01
3.823332950405529118e-01
3.679527819231225294e-01
6.391525562348761014e-01
5.926833930680004414e-01
6.702311026338065858e-01
6.103608700650511310e-01
6.391525562348761014e-01
5.926833930680004414e-01
6.702311026338065858e-01
6.103608700650511310e-01
3.608474437151016900e-01
4.073166069420040003e-01
3.297688976090284996e-01
3.896391306907389662e-01
3.608474437151016900e-01
4.073166069420040003e-01
3.297688976090284996e-01
3.896391306907389662e-01
5.511746088968720869e-01
4.996149573098591645e-01
5.278155030000561965e-01
5.247947523212133092e-01
5.511746088968720869e-01
4.996149573098591645e-01
5.278155030000561965e-01
5.247947523212133092e-01
4.488253913968947018e-01
5.003850422426694422e-01
4.721844968698860612e-01
4.752052476578683127e-01
4.488253913968947018e-01
5.003850422426694422e-01
4.721844968698860612e-01
4.752052476578683127e-01
5.490812183234083932e-01
5.409732078478555195e-01
5.373570494298292033e-01
5.418808526569591777e-01
5.490812183234083932e-01
5.409732078478555195e-01
5.373570494298292033e-01
5.418808526569591777e-01
4.509187818316604535e-01
4.590267919593316037e-01
4.581191479446715675e-01
4.509187818316604535e-01
4.590267919593316037e-01
4.626429507507054950e-01
4.626429507507054950e-01
4.581191479446715675e-01
5.486552673646656331e-01
5.295003981518675573e-01
5.428979774733306840e-01
5.479796283107134514e-01
5.486552673646656331e-01
5.295003981518675573e-01
5.428979774733306840e-01
5.479796283107134514e-01
4.571020226903783623e-01
4.513447320896375459e-01
4.704996016989753116e-01
4.520203715910611209e-01
4.513447320896375459e-01
4.704996016989753116e-01
4.571020226903783623e-01
4.520203715910611209e-01
5.427206727781594964e-01
5.422974126477129175e-01
5.407708349193853792e-01
5.438740694235093542e-01
5.427206727781594964e-01
5.422974126477129175e-01
5.407708349193853792e-01
5.438740694235093542e-01
4.572793278766766889e-01
4.577025869939461700e-01
4.592291649169055745e-01
4.561259299462108174e-01
4.572793278766766889e-01
4.577025869939461700e-01
4.592291649169055745e-01
4.561259299462108174e-01
6.267025933980221453e-01
6.386327318214171100e-01
6.023741356239042943e-01
6.449807881062952220e-01
6.267025933980221453e-01
6.023741356239042943e-01
6.386327318214171100e-01
6.449807881062952220e-01
3.976258648508519400e-01
3.732974065505914041e-01
3.613672687633879832e-01
3.550192117118058377e-01
3.732974065505914041e-01
3.976258648508519400e-01
3.613672687633879832e-01
3.550192117118058377e-01
6.409006966728156840e-01
6.161083932538531371e-01
6.391990582928883669e-01
6.409006966728156840e-01
6.197633247579688032e-01
6.161083932538531371e-01
6.197633247579688032e-01
6.391990582928883669e-01
3.590993035068095196e-01
3.838916070844788919e-01
3.608009415502237971e-01
3.590993035068095196e-01
3.802366747859196039e-01
3.838916070844788919e-01
3.608009415502237971e-01
3.802366747859196039e-01
5.292991463202270097e-01
5.308306605970756209e-01
5.275191732557686919e-01
5.226695668761749403e-01
5.308306605970756209e-01
5.292991463202270097e-01
5.226695668761749403e-01
4.707008533264342987e-01
5.275191732557686919e-01
4.691693385702819796e-01
4.773304328209633240e-01
4.691693385702819796e-01
4.773304328209633240e-01
4.724808273249436752e-01
4.707008533264342987e-01
4.724808273249436752e-01
5.303212907210763660e-01
5.303132003327846178e-01
5.216669425126383430e-01
5.292368943764813594e-01
5.303212907210763660e-01
5.303132003327846178e-01
5.216669425126383430e-01
5.292368943764813594e-01
4.696787091806982062e-01
4.696867989705424407e-01
4.783330578056848026e-01
4.707631058217884856e-01
4.696787091806982062e-01
4.696867989705424407e-01
4.783330578056848026e-01
4.707631058217884856e-01
6.099946128329065687e-01
6.826490551043207233e-01
5.815668398931848060e-01
6.099946128329065687e-01
6.432137511228575022e-01
6.826490551043207233e-01
5.815668398931848060e-01
6.432137511228575022e-01
3.900053873721844866e-01
3.567862482686905423e-01
3.173509459011256695e-01
3.900053873721844866e-01
4.184331606365958578e-01
3.173509459011256695e-01
4.184331606365958578e-01
3.567862482686905423e-01
5.810646204463409958e-01
4.709106283507935586e-01
5.553994761876310804e-01
5.607262013536455925e-01
5.810646204463409958e-01
4.709106283507935586e-01
5.553994761876310804e-01
5.607262013536455925e-01
4.189353790725363069e-01
5.290893709598094574e-01
4.446005235531629296e-01
4.392737986645443016e-01
4.189353790725363069e-01
5.290893709598094574e-01
4.446005235531629296e-01
4.392737986645443016e-01
5.070977353179841884e-01
4.915445363094477216e-01
5.023771373653289629e-01
4.982065628400960122e-01
5.070977353179841884e-01
4.915445363094477216e-01
5.023771373653289629e-01
4.982065628400960122e-01
4.929022645746954367e-01
5.084554635614040308e-01
4.976228626237571007e-01
5.017934366878762376e-01
4.929022645746954367e-01
5.084554635614040308e-01
4.976228626237571007e-01
5.017934366878762376e-01
5.423520948379518813e-01
5.430017222888636752e-01
5.402021926984161837e-01
5.419440205400860577e-01
5.423520948379518813e-01
5.430017222888636752e-01
5.402021926984161837e-01
5.419440205400860577e-01
4.569982776256438228e-01
4.597978073506965302e-01
4.576479052484501153e-01
4.569982776256438228e-01
4.597978073506965302e-01
4.580559790374536533e-01
4.576479052484501153e-01
4.580559790374536533e-01
4.854916322674398543e-01
5.001077021406672429e-01
5.240664154925980256e-01
4.856362081754923565e-01
4.854916322674398543e-01
5.001077021406672429e-01
5.240664154925980256e-01
4.856362081754923565e-01
5.145083674601664825e-01
4.998922975282766856e-01
4.759335852422736934e-01
5.143637921737536089e-01
5.145083674601664825e-01
4.998922975282766856e-01
4.759335852422736934e-01
5.143637921737536089e-01
6.072530085821199464e-01
6.965279350133641856e-01
5.459903476075851358e-01
6.679955381205218146e-01
6.072530085821199464e-01
6.965279350133641856e-01
5.459903476075851358e-01
6.679955381205218146e-01
3.927469916998234112e-01
3.034720647519861814e-01
4.540096518139762338e-01
3.320044619031250477e-01
3.927469916998234112e-01
3.034720647519861814e-01
4.540096518139762338e-01
3.320044619031250477e-01
5.400066927641091752e-01
4.705746381278004264e-01
5.477855554254347226e-01
5.009894668528431794e-01
5.400066927641091752e-01
4.705746381278004264e-01
5.477855554254347226e-01
5.009894668528431794e-01
4.599933072258863831e-01
5.294253621486859629e-01
4.522144439788462478e-01
4.990105327078708797e-01
4.599933072258863831e-01
5.294253621486859629e-01
4.522144439788462478e-01
4.990105327078708797e-01
5.161779701847990509e-01
5.369102121294417884e-01
5.466561726407235255e-01
5.109009461630193982e-01
5.161779701847990509e-01
5.369102121294417884e-01
5.466561726407235255e-01
5.109009461630193982e-01
4.838220291494508274e-01
4.630897869410546264e-01
4.533438270773331169e-01
4.890990540825441713e-01
4.838220291494508274e-01
4.630897869410546264e-01
4.533438270773331169e-01
4.890990540825441713e-01
6.353614505324003403e-01
5.954741386863133812e-01
6.719126523430531961e-01
6.172224191250279546e-01
6.353614505324003403e-01
6.719126523430531961e-01
5.954741386863133812e-01
6.172224191250279546e-01
3.646385504048339499e-01
4.045258609726261056e-01
3.280873477360728430e-01
3.827775807690159127e-01
3.646385504048339499e-01
4.045258609726261056e-01
3.280873477360728430e-01
3.827775807690159127e-01
6.388999302339470887e-01
6.196706031955727667e-01
6.228116714096358919e-01
6.315121489838020352e-01
6.388999302339470887e-01
6.196706031955727667e-01
6.228116714096358919e-01
6.315121489838020352e-01
3.611000698219868354e-01
3.803293968881007459e-01
3.771883284880459541e-01
3.684878511594433803e-01
3.611000698219868354e-01
3.803293968881007459e-01
3.771883284880459541e-01
3.684878511594433803e-01
4.983221810880422709e-01
5.432603491904046678e-01
5.178713290820269322e-01
5.510926187557743106e-01
4.983221810880422709e-01
5.432603491904046678e-01
5.178713290820269322e-01
5.510926187557743106e-01
5.016778189578872116e-01
4.567396504908174393e-01
4.821286711526227009e-01
4.489073817717326165e-01
5.016778189578872116e-01
4.567396504908174393e-01
4.821286711526227009e-01
4.489073817717326165e-01
5.387481690195272677e-01
5.164340489991445793e-01
5.204826127001069835e-01
5.857120994191973296e-01
5.387481690195272677e-01
5.164340489991445793e-01
5.204826127001069835e-01
5.857120994191973296e-01
4.612518311396343051e-01
4.835659508471508161e-01
4.795173872325904085e-01
4.142879003943562566e-01
4.612518311396343051e-01
4.835659508471508161e-01
4.795173872325904085e-01
4.142879003943562566e-01
5.381271992355323164e-01
5.394192226340237539e-01
5.425747482604492689e-01
5.394192226340237539e-01
5.506340214642477804e-01
5.381271992355323164e-01
4.618728006917081075e-01
5.506340214642477804e-01
5.425747482604492689e-01
4.605807776624715189e-01
4.493659784839110216e-01
4.618728006917081075e-01
4.605807776624715189e-01
4.574252520133086364e-01
4.493659784839110216e-01
4.574252520133086364e-01
4.776085987527949328e-01
5.338240161936482764e-01
5.157489337930201145e-01
5.294998231579484127e-01
5.338240161936482764e-01
4.776085987527949328e-01
5.157489337930201145e-01
5.294998231579484127e-01
5.223914006073755445e-01
4.661759835989869316e-01
4.842510658927494660e-01
4.705001766919849615e-01
5.223914006073755445e-01
4.661759835989869316e-01
4.842510658927494660e-01
4.705001766919849615e-01
5.421302184649903211e-01
5.447433203662512824e-01
5.384733642113133101e-01
5.448902707639717846e-01
5.421302184649903211e-01
5.447433203662512824e-01
5.384733642113133101e-01
5.448902707639717846e-01
4.578697817196371034e-01
4.552566801085049519e-01
4.615266352057005861e-01
4.551097294270221028e-01
4.578697817196371034e-01
4.552566801085049519e-01
4.615266352057005861e-01
4.551097294270221028e-01
5.331834289427206386e-01
5.146415412091300823e-01
5.257774438250635285e-01
5.356109118365566246e-01
5.331834289427206386e-01
5.146415412091300823e-01
5.257774438250635285e-01
5.356109118365566246e-01
4.668165712646441534e-01
4.853584593656705692e-01
4.742225555201002862e-01
4.643890880761318840e-01
4.668165712646441534e-01
4.853584593656705692e-01
4.742225555201002862e-01
4.643890880761318840e-01
5.265210814900456171e-01
5.219216381869955512e-01
5.571694229965942213e-01
5.018903222949120391e-01
5.265210814900456171e-01
5.219216381869955512e-01
5.571694229965942213e-01
5.018903222949120391e-01
4.780783623482420808e-01
4.734789188182730868e-01
4.428305775177250325e-01
4.981096778556093341e-01
4.734789188182730868e-01
4.780783623482420808e-01
4.428305775177250325e-01
4.981096778556093341e-01
6.296734547809137439e-01
6.307476390666124644e-01
6.167385378075778135e-01
6.323503766057001485e-01
6.296734547809137439e-01
6.307476390666124644e-01
6.167385378075778135e-01
6.323503766057001485e-01
3.703265449530590558e-01
3.692523611471187905e-01
3.832614625898713712e-01
3.676496229854819831e-01
3.703265449530590558e-01
3.692523611471187905e-01
3.832614625898713712e-01
3.676496229854819831e-01
5.069291025629354408e-01
5.018313599339307984e-01
4.869907719021284720e-01
5.016655083854857367e-01
5.069291025629354408e-01
5.018313599339307984e-01
4.869907719021284720e-01
5.016655083854857367e-01
4.930708970778141520e-01
4.981686397331941407e-01
5.130092281115139485e-01
4.983344916981877759e-01
4.930708970778141520e-01
4.981686397331941407e-01
5.130092281115139485e-01
4.983344916981877759e-01
5.577754639361955924e-01
5.745213232239620993e-01
4.396290118929755408e-01
5.983858579784282483e-01
5.577754639361955924e-01
5.745213232239620993e-01
4.396290118929755408e-01
5.983858579784282483e-01
4.422245362929970725e-01
4.254786759793205420e-01
5.603709875995264156e-01
4.016141424508532509e-01
4.422245362929970725e-01
4.254786759793205420e-01
5.603709875995264156e-01
4.016141424508532509e-01
5.669884115704917349e-01
5.639904697181918891e-01
5.355548631614510668e-01
5.659497048636694672e-01
5.669884115704917349e-01
5.639904697181918891e-01
5.355548631614510668e-01
5.659497048636694672e-01
4.330115882676182082e-01
4.360095306292350870e-01
4.644451377862424124e-01
4.340502957293210784e-01
4.330115882676182082e-01
4.360095306292350870e-01
4.644451377862424124e-01
4.340502957293210784e-01
5.436567523993289797e-01
5.342630530412861845e-01
5.415896441500080982e-01
5.472224125996945077e-01
5.436567523993289797e-01
5.342630530412861845e-01
5.415896441500080982e-01
5.472224125996945077e-01
4.563432473541979562e-01
4.657369475089581101e-01
4.584103563902317546e-01
4.527775869328252156e-01
4.563432473541979562e-01
4.657369475089581101e-01
4.584103563902317546e-01
4.527775869328252156e-01
5.524773608294708538e-01
5.471536425006888749e-01
5.094599712565468508e-01
5.101362502255142317e-01
5.524773608294708538e-01
5.471536425006888749e-01
5.094599712565468508e-01
5.101362502255142317e-01
4.475226391205069376e-01
4.528463568658480654e-01
4.905400288184864621e-01
4.898637497026356868e-01
4.475226391205069376e-01
4.528463568658480654e-01
4.905400288184864621e-01
4.898637497026356868e-01
6.080597745003615273e-01
6.110918877648146008e-01
6.297615251210118004e-01
6.691528218789244420e-01
6.080597745003615273e-01
6.110918877648146008e-01
6.691528218789244420e-01
6.297615251210118004e-01
3.919402256187822786e-01
3.889081120360060595e-01
3.308471782020205865e-01
3.702384738799082697e-01
3.889081120360060595e-01
3.919402256187822786e-01
3.308471782020205865e-01
3.702384738799082697e-01
4.997729595379496459e-01
5.387340936140390113e-01
5.705404784480379021e-01
5.571980122895183740e-01
5.705404784480379021e-01
4.997729595379496459e-01
5.387340936140390113e-01
5.571980122895183740e-01
4.294595220726478146e-01
5.002270406330353580e-01
4.612659065405750880e-01
4.428019875622339896e-01
4.294595220726478146e-01
5.002270406330353580e-01
4.612659065405750880e-01
4.428019875622339896e-01
5.286482537203482934e-01
5.062554637843277305e-01
5.403031778751028469e-01
5.346264886638891767e-01
5.403031778751028469e-01
5.286482537203482934e-01
5.062554637843277305e-01
5.346264886638891767e-01
4.713517458931164583e-01
4.937445360174024245e-01
4.596968222740542842e-01
4.653735112897265935e-01
4.713517458931164583e-01
4.937445360174024245e-01
4.596968222740542842e-01
4.653735112897265935e-01
6.300323097675573081e-01
6.297460365312872455e-01
6.294940703373868018e-01
6.300190838082926348e-01
6.300323097675573081e-01
6.297460365312872455e-01
6.294940703373868018e-01
6.300190838082926348e-01
3.699676898322650231e-01
3.702539640435134061e-01
3.705059289422933944e-01
3.699809158715652302e-01
3.699676898322650231e-01
3.702539640435134061e-01
3.705059289422933944e-01
3.699809158715652302e-01
5.373896718701871578e-01
5.394290721887955442e-01
5.319867072066699620e-01
5.597938768478343263e-01
5.394290721887955442e-01
5.319867072066699620e-01
5.373896718701871578e-01
5.597938768478343263e-01
4.605709275092522148e-01
4.626103283590055071e-01
4.680132930006948300e-01
4.402061228611273691e-01
4.605709275092522148e-01
4.626103283590055071e-01
4.680132930006948300e-01
4.402061228611273691e-01
4.997585694218287244e-01
4.982824488106416538e-01
4.971526404915493913e-01
5.048498782489332370e-01
4.997585694218287244e-01
4.982824488106416538e-01
4.971526404915493913e-01
5.048498782489332370e-01
5.002414305999991484e-01
5.017175499597215094e-01
5.028473595302784815e-01
4.951501218602061272e-01
5.002414305999991484e-01
5.017175499597215094e-01
5.028473595302784815e-01
4.951501218602061272e-01
6.263768454027740518e-01
6.390144242427595600e-01
6.218111865023274731e-01
6.281519505441792717e-01
6.390144242427595600e-01
6.263768454027740518e-01
6.218111865023274731e-01
6.281519505441792717e-01
3.736231541602137440e-01
3.781888130351944710e-01
3.609855754611999146e-01
3.718480489310422854e-01
3.736231541602137440e-01
3.609855754611999146e-01
3.781888130351944710e-01
3.718480489310422854e-01
5.504151165205257712e-01
4.760078586532472400e-01
6.570535330993152456e-01
3.704403565952816280e-01
5.504151165205257712e-01
4.760078586532472400e-01
6.570535330993152456e-01
3.704403565952816280e-01
4.495848831302282633e-01
5.239921410775423283e-01
3.429464664895931492e-01
6.295596434629260330e-01
4.495848831302282633e-01
5.239921410775423283e-01
3.429464664895931492e-01
6.295596434629260330e-01
6.275367826992805931e-01
6.348347555749569437e-01
6.257962676236275001e-01
6.275367826992805931e-01
6.272554425218004326e-01
6.348347555749569437e-01
6.257962676236275001e-01
6.272554425218004326e-01
3.724632177168132330e-01
3.651652443322745967e-01
3.742037314955268812e-01
3.727445574386365479e-01
3.724632177168132330e-01
3.651652443322745967e-01
3.742037314955268812e-01
3.727445574386365479e-01
5.465123342528386274e-01
5.061790717741132539e-01
5.358521835960345925e-01
5.750241084983827022e-01
5.465123342528386274e-01
5.061790717741132539e-01
5.358521835960345925e-01
5.750241084983827022e-01
4.534876653610808717e-01
4.938209275692315714e-01
4.641478164785439731e-01
4.249758909973024856e-01
4.534876653610808717e-01
4.938209275692315714e-01
4.641478164785439731e-01
4.249758909973024856e-01
5.470589060769270873e-01
5.074002576629936812e-01
5.744594597290415550e-01
5.408333152745399275e-01
5.074002576629936812e-01
5.470589060769270873e-01
5.744594597290415550e-01
5.408333152745399275e-01
4.529410933891995228e-01
4.925997420377825620e-01
4.255405396961577935e-01
4.591666849428293062e-01
4.255405396961577935e-01
4.529410933891995228e-01
4.591666849428293062e-01
4.925997420377825620e-01
5.073301977636219817e-01
4.917633242494048318e-01
5.022154992157084052e-01
4.980212651908004773e-01
5.073301977636219817e-01
4.917633242494048318e-01
5.022154992157084052e-01
4.980212651908004773e-01
4.926698030121769989e-01
5.082366754641043372e-01
4.977845014682316105e-01
5.019787350502156187e-01
4.926698030121769989e-01
5.082366754641043372e-01
4.977845014682316105e-01
5.019787350502156187e-01
5.278480403667344945e-01
5.099879566432719002e-01
5.453220715608040337e-01
5.264779147701119655e-01
5.278480403667344945e-01
5.099879566432719002e-01
5.453220715608040337e-01
5.264779147701119655e-01
4.721519592221739003e-01
4.900120436277575209e-01
4.546779283082287293e-01
4.735220848469907651e-01
4.721519592221739003e-01
4.546779283082287293e-01
4.900120436277575209e-01
4.735220848469907651e-01
5.299258823879426927e-01
5.045111099061614368e-01
5.367323754071549047e-01
5.390708026243373752e-01
5.299258823879426927e-01
5.045111099061614368e-01
5.367323754071549047e-01
5.390708026243373752e-01
4.700741173364804126e-01
4.954888904912877479e-01
4.632676251258089906e-01
4.609291972028586315e-01
4.700741173364804126e-01
4.954888904912877479e-01
4.632676251258089906e-01
4.609291972028586315e-01
6.250643866151222028e-01
6.366555105178122176e-01
6.246658080203815189e-01
6.287311351916287094e-01
6.250643866151222028e-01
6.366555105178122176e-01
6.246658080203815189e-01
6.287311351916287094e-01
3.749356134512709104e-01
3.633444899824098684e-01
3.753341922620165860e-01
3.712688652249198640e-01
3.749356134512709104e-01
3.633444899824098684e-01
3.753341922620165860e-01
3.712688652249198640e-01
5.099506665310400422e-01
5.503222190372980549e-01
5.453402964167253231e-01
5.453402964167253231e-01
5.050671776261879131e-01
5.050671776261879131e-01
5.099506665310400422e-01
5.503222190372980549e-01
4.546597033076977823e-01
4.900493329487289884e-01
4.496777809790728497e-01
4.546597033076977823e-01
4.900493329487289884e-01
4.949328216243884526e-01
4.949328216243884526e-01
4.496777809790728497e-01
6.252731369359025848e-01
6.402292284769828257e-01
6.188826503448581207e-01
6.313718074475218600e-01
6.252731369359025848e-01
6.402292284769828257e-01
6.188826503448581207e-01
6.313718074475218600e-01
3.747268623546915478e-01
3.597707712251576595e-01
3.686281923046408338e-01
3.811173496442279429e-01
3.747268623546915478e-01
3.597707712251576595e-01
3.811173496442279429e-01
3.686281923046408338e-01
5.245451155005866894e-01
4.980374519382166909e-01
5.103535113867110340e-01
5.246120845222321805e-01
5.245451155005866894e-01
4.980374519382166909e-01
5.103535113867110340e-01
5.246120845222321805e-01
4.754548843829979887e-01
5.019625485874712467e-01
4.896464886296598706e-01
4.753879157633491559e-01
4.754548843829979887e-01
5.019625485874712467e-01
4.896464886296598706e-01
4.753879157633491559e-01
4.986131818368448876e-01
4.815517062152139260e-01
5.280538080041878857e-01
4.920070840043990756e-01
4.986131818368448876e-01
4.815517062152139260e-01
5.280538080041878857e-01
4.920070840043990756e-01
5.013868177602489595e-01
5.184482943486727891e-01
4.719461917493390501e-01
5.079929155308491318e-01
5.013868177602489595e-01
5.184482943486727891e-01
4.719461917493390501e-01
5.079929155308491318e-01
5.471362258831504732e-01
5.394006348997208988e-01
5.388194339866458904e-01
5.464657237516803434e-01
5.471362258831504732e-01
5.394006348997208988e-01
5.388194339866458904e-01
5.464657237516803434e-01
4.528637736930249957e-01
4.605993652803590521e-01
4.611805657696095295e-01
4.535342754370503826e-01
4.528637736930249957e-01
4.605993652803590521e-01
4.611805657696095295e-01
4.535342754370503826e-01
6.251351146602246445e-01
6.261754730294342153e-01
6.230869605024054181e-01
6.412130882199562620e-01
6.251351146602246445e-01
6.261754730294342153e-01
6.230869605024054181e-01
6.412130882199562620e-01
3.748648860673711170e-01
3.738245281092531513e-01
3.769130390210193582e-01
3.587869117654918227e-01
3.748648860673711170e-01
3.738245281092531513e-01
3.769130390210193582e-01
3.587869117654918227e-01
4.564280133563443087e-01
6.517966364408493973e-01
3.362235718632291537e-01
6.101383723071194254e-01
4.564280133563443087e-01
6.517966364408493973e-01
3.362235718632291537e-01
5.435719859342498239e-01
6.101383723071194254e-01
3.482033626933116466e-01
6.637764278093527537e-01
3.898616273436346091e-01
5.435719859342498239e-01
3.482033626933116466e-01
6.637764278093527537e-01
3.898616273436346091e-01
5.208654009875317570e-01
5.004921698109683348e-01
5.068948880089010345e-01
5.295336008566664532e-01
5.208654009875317570e-01
5.004921698109683348e-01
5.068948880089010345e-01
5.295336008566664532e-01
4.791345994017319754e-01
4.995078307492804015e-01
4.931051119820040185e-01
4.704663990160042886e-01
4.791345994017319754e-01
4.995078307492804015e-01
4.931051119820040185e-01
4.704663990160042886e-01
5.215236529948015232e-01
5.271781579103844706e-01
5.056010878033703193e-01
5.538396269294025842e-01
5.215236529948015232e-01
5.271781579103844706e-01
5.056010878033703193e-01
5.538396269294025842e-01
4.784763469142490067e-01
4.728218419186305255e-01
4.943989116145530716e-01
4.461603736308461521e-01
4.784763469142490067e-01
4.728218419186305255e-01
4.943989116145530716e-01
4.461603736308461521e-01
5.020061196369169920e-01
4.551730215139286884e-01
5.575436779035953805e-01
4.806345155989220075e-01
5.020061196369169920e-01
4.551730215139286884e-01
5.575436779035953805e-01
4.806345155989220075e-01
4.979938799096998991e-01
5.448269790535960055e-01
4.424563214465706551e-01
5.193654844542834326e-01
4.979938799096998991e-01
5.448269790535960055e-01
4.424563214465706551e-01
5.193654844542834326e-01
5.310859609762701439e-01
4.596694261581433238e-01
5.326066333745984593e-01
4.772550532616151031e-01
5.310859609762701439e-01
4.596694261581433238e-01
5.326066333745984593e-01
4.772550532616151031e-01
4.689140386217331979e-01
5.403305737072514603e-01
4.673933669255347922e-01
5.227449464236997301e-01
4.689140386217331979e-01
5.403305737072514603e-01
4.673933669255347922e-01
5.227449464236997301e-01
5.015898883721092716e-01
4.962830697331810370e-01
4.979467460216255859e-01
5.043902976831304841e-01
5.015898883721092716e-01
4.962830697331810370e-01
4.979467460216255859e-01
5.043902976831304841e-01
4.984101110167102888e-01
5.037169305724091828e-01
5.020532533308141865e-01
4.956097019312437624e-01
4.984101110167102888e-01
5.037169305724091828e-01
5.020532533308141865e-01
4.956097019312437624e-01
6.244231185646640370e-01
6.377106028830894502e-01
6.042343568233263795e-01
6.461285503310136846e-01
6.244231185646640370e-01
6.042343568233263795e-01
6.377106028830894502e-01
6.461285503310136846e-01
3.957656431011855602e-01
3.755768818609794835e-01
3.538714498254194041e-01
3.622893969713913975e-01
3.957656431011855602e-01
3.755768818609794835e-01
3.622893969713913975e-01
3.538714498254194041e-01
4.901917564625364321e-01
5.277790140144134057e-01
5.330353420822575572e-01
5.558623489132514806e-01
5.277790140144134057e-01
4.901917564625364321e-01
5.330353420822575572e-01
5.558623489132514806e-01
4.722209862366071320e-01
5.098082435756623454e-01
4.669646579454820312e-01
4.441376503104947915e-01
4.722209862366071320e-01
5.098082435756623454e-01
4.669646579454820312e-01
4.441376503104947915e-01
5.096321183827967616e-01
5.252896889305702643e-01
4.995342528200126253e-01
5.196504538253066130e-01
5.096321183827967616e-01
5.252896889305702643e-01
4.995342528200126253e-01
5.196504538253066130e-01
4.747103113404591568e-01
5.004657464487536345e-01
4.903678817026957404e-01
4.803495462692808360e-01
4.747103113404591568e-01
4.903678817026957404e-01
5.004657464487536345e-01
4.803495462692808360e-01
5.088383564188916353e-01
4.653933435010912945e-01
5.354778228229406523e-01
4.897496029616377200e-01
5.088383564188916353e-01
4.653933435010912945e-01
5.354778228229406523e-01
4.897496029616377200e-01
4.911616428125853417e-01
5.346066564907232532e-01
4.645221774608216947e-01
5.102503968601013185e-01
4.911616428125853417e-01
5.346066564907232532e-01
4.645221774608216947e-01
5.102503968601013185e-01
5.054554824300794280e-01
5.086147653487387288e-01
5.369932795861132035e-01
5.029882348271712544e-01
5.054554824300794280e-01
5.086147653487387288e-01
5.369932795861132035e-01
5.029882348271712544e-01
4.945445183411720791e-01
4.913852351528475992e-01
4.630067206076091679e-01
4.970117649609164800e-01
4.945445183411720791e-01
4.913852351528475992e-01
4.630067206076091679e-01
4.970117649609164800e-01
5.302337912498842343e-01
5.277108249028970022e-01
5.145558111216814723e-01
5.356234165974456118e-01
5.302337912498842343e-01
5.277108249028970022e-01
5.145558111216814723e-01
5.356234165974456118e-01
4.697662085545744048e-01
4.722891745395827456e-01
4.854441883717299788e-01
4.643765831951895962e-01
4.697662085545744048e-01
4.722891745395827456e-01
4.854441883717299788e-01
4.643765831951895962e-01
5.350284442074553226e-01
5.267328771988104563e-01
5.249468548154254677e-01
5.252951693746581441e-01
5.350284442074553226e-01
5.267328771988104563e-01
5.249468548154254677e-01
5.252951693746581441e-01
4.649715562654819223e-01
4.732671233550718171e-01
4.750531453382791369e-01
4.747048300714595825e-01
4.649715562654819223e-01
4.732671233550718171e-01
4.750531453382791369e-01
4.747048300714595825e-01
5.998751048991834978e-01
6.701617829512542812e-01
6.367014765819476452e-01
6.133912687873817049e-01
5.998751048991834978e-01
6.701617829512542812e-01
6.367014765819476452e-01
6.133912687873817049e-01
4.001248957538336981e-01
3.298382170087279519e-01
3.632985229942278238e-01
3.866087316710036248e-01
4.001248957538336981e-01
3.298382170087279519e-01
3.632985229942278238e-01
3.866087316710036248e-01
5.534301249758755148e-01
5.380279845785480575e-01
5.302044831619241450e-01
5.442048252666609187e-01
5.534301249758755148e-01
5.380279845785480575e-01
5.302044831619241450e-01
5.442048252666609187e-01
4.465698751337185968e-01
4.619720161149416526e-01
4.697955171191097179e-01
4.557951740771386540e-01
4.465698751337185968e-01
4.619720161149416526e-01
4.697955171191097179e-01
4.557951740771386540e-01
5.511804026327808970e-01
5.403755543356965063e-01
5.393878623381169746e-01
5.399011330609937431e-01
5.511804026327808970e-01
5.403755543356965063e-01
5.393878623381169746e-01
5.399011330609937431e-01
4.488195977755822241e-01
4.596244461426977068e-01
4.606121374872600427e-01
4.600988661632072763e-01
4.488195977755822241e-01
4.596244461426977068e-01
4.606121374872600427e-01
4.600988661632072763e-01
5.116985929412294354e-01
4.353505821054568514e-01
5.775221289554792747e-01
4.819538432611807366e-01
5.116985929412294354e-01
4.353505821054568514e-01
5.775221289554792747e-01
4.819538432611807366e-01
4.883014072133846639e-01
5.646494181955858949e-01
4.224778708544363326e-01
4.883014072133846639e-01
5.180461573363572825e-01
5.646494181955858949e-01
4.224778708544363326e-01
5.180461573363572825e-01
6.261851327485601360e-01
6.395413418472344347e-01
6.283982176178142254e-01
6.212409282852604520e-01
6.261851327485601360e-01
6.395413418472344347e-01
6.212409282852604520e-01
6.283982176178142254e-01
3.738148675665797782e-01
3.604586578885573545e-01
3.787590712313431141e-01
3.716017819110675191e-01
3.738148675665797782e-01
3.604586578885573545e-01
3.787590712313431141e-01
3.716017819110675191e-01
5.586594027408864349e-01
5.258781869451922830e-01
5.145957372551492881e-01
5.672444145930057857e-01
5.258781869451922830e-01
5.586594027408864349e-01
5.145957372551492881e-01
5.672444145930057857e-01
4.741218133312941063e-01
4.413405973100452684e-01
4.854042628030583728e-01
4.741218133312941063e-01
4.327555850977660157e-01
4.413405973100452684e-01
4.854042628030583728e-01
4.327555850977660157e-01
5.461915737078015809e-01
5.387878238925623009e-01
5.479212244881637162e-01
5.401179026921454351e-01
5.461915737078015809e-01
5.387878238925623009e-01
5.479212244881637162e-01
5.401179026921454351e-01
4.538084269852333819e-01
4.520787752635442303e-01
4.612121762975220918e-01
4.598820980827440508e-01
4.538084269852333819e-01
4.612121762975220918e-01
4.520787752635442303e-01
4.598820980827440508e-01
5.080899308777588885e-01
4.194970279786502942e-01
6.403689473154372536e-01
6.000587035196076613e-01
5.080899308777588885e-01
6.000587035196076613e-01
4.194970279786502942e-01
6.403689473154372536e-01
4.919100688603066374e-01
5.805029708863003179e-01
3.999412968478281982e-01
3.596310518951213453e-01
4.919100688603066374e-01
5.805029708863003179e-01
3.999412968478281982e-01
3.596310518951213453e-01
4.940941552813455928e-01
5.108598831156996312e-01
5.139126836520517827e-01
5.333933284591694246e-01
5.139126836520517827e-01
4.940941552813455928e-01
5.333933284591694246e-01
5.108598831156996312e-01
4.860873165007433272e-01
4.666066716927161906e-01
4.891401172753830906e-01
5.059058447332063224e-01
4.666066716927161906e-01
4.860873165007433272e-01
5.059058447332063224e-01
4.891401172753830906e-01
4.982252821514521202e-01
4.714291499703904265e-01
5.486639551913867763e-01
4.885387274762251764e-01
4.982252821514521202e-01
4.714291499703904265e-01
4.885387274762251764e-01
5.486639551913867763e-01
5.017747180154401576e-01
5.285708500341570470e-01
4.513360442360863090e-01
5.114612724564722157e-01
5.017747180154401576e-01
5.285708500341570470e-01
4.513360442360863090e-01
5.114612724564722157e-01
6.296579907520936104e-01
6.295476939285435947e-01
6.287971925685269525e-01
6.288986526342341676e-01
6.296579907520936104e-01
6.295476939285435947e-01
6.287971925685269525e-01
6.288986526342341676e-01
3.703420091023872374e-01
3.704523059932398610e-01
3.712028074241970899e-01
3.711013472166087013e-01
3.703420091023872374e-01
3.704523059932398610e-01
3.712028074241970899e-01
3.711013472166087013e-01
5.518659261060747667e-01
5.394717311874046572e-01
5.373944183347703074e-01
5.407319146274858213e-01
5.518659261060747667e-01
5.394717311874046572e-01
5.373944183347703074e-01
5.407319146274858213e-01
4.481340732936587301e-01
4.605282691909451387e-01
4.626055816029293055e-01
4.592680852738340036e-01
4.605282691909451387e-01
4.626055816029293055e-01
4.481340732936587301e-01
4.592680852738340036e-01
6.443919536231987877e-01
6.396479814702615840e-01
5.866367321195866680e-01
6.455264902888302458e-01
6.443919536231987877e-01
6.396479814702615840e-01
5.866367321195866680e-01
6.455264902888302458e-01
3.556080467496940400e-01
3.603520183569344226e-01
4.133632681659946684e-01
3.544735093964845873e-01
3.556080467496940400e-01
3.603520183569344226e-01
4.133632681659946684e-01
3.544735093964845873e-01
5.182668822608320625e-01
5.137123500044253888e-01
5.118737076500110561e-01
5.136428493533458095e-01
5.182668822608320625e-01
5.137123500044253888e-01
5.118737076500110561e-01
5.136428493533458095e-01
4.817331176482184674e-01
4.862876498709738371e-01
4.881262925500777783e-01
4.863571503346975078e-01
4.817331176482184674e-01
4.862876498709738371e-01
4.881262925500777783e-01
4.863571503346975078e-01
6.283684559020912275e-01
6.330385576147818938e-01
6.303730670733784791e-01
6.262076647708454402e-01
6.283684559020912275e-01
6.330385576147818938e-01
6.303730670733784791e-01
6.262076647708454402e-01
3.716315443944040453e-01
3.669614420377911301e-01
3.696269329766437295e-01
3.737923362314177211e-01
3.716315443944040453e-01
3.669614420377911301e-01
3.696269329766437295e-01
3.737923362314177211e-01
5.308217742103806813e-01
5.491724587091084686e-01
5.435872368152558920e-01
5.502892835766033386e-01
5.435872368152558920e-01
5.308217742103806813e-01
5.491724587091084686e-01
5.502892835766033386e-01
4.564127634603210026e-01
4.691782255022189929e-01
4.508275415919342777e-01
4.497107165580018773e-01
4.564127634603210026e-01
4.691782255022189929e-01
4.508275415919342777e-01
4.497107165580018773e-01
5.012818440145565546e-01
4.443358496355358511e-01
5.692379796555542271e-01
4.900045952281288919e-01
5.012818440145565546e-01
4.443358496355358511e-01
5.692379796555542271e-01
4.900045952281288919e-01
4.987181561873512692e-01
5.556641506404957909e-01
4.307620210756795132e-01
5.099954047277606151e-01
4.987181561873512692e-01
5.556641506404957909e-01
4.307620210756795132e-01
5.099954047277606151e-01
5.246839676256058738e-01
4.945963744612527080e-01
4.992955116249504499e-01
4.751745107168972027e-01
5.246839676256058738e-01
4.945963744612527080e-01
4.992955116249504499e-01
4.751745107168972027e-01
4.753160319414746482e-01
5.054036253641243093e-01
5.007044880912872031e-01
5.248254897305741906e-01
4.753160319414746482e-01
5.054036253641243093e-01
5.007044880912872031e-01
5.248254897305741906e-01
5.152418206771471887e-01
5.122492100308591034e-01
5.153917400339196320e-01
5.127382600712735439e-01
5.152418206771471887e-01
5.122492100308591034e-01
5.153917400339196320e-01
5.127382600712735439e-01
4.877507897735995357e-01
4.847581792528217193e-01
4.846082597268832615e-01
4.872617400551462197e-01
4.847581792528217193e-01
4.877507897735995357e-01
4.846082597268832615e-01
4.872617400551462197e-01
5.079452325408055913e-01
5.489385215332731605e-01
5.445021304585679900e-01
5.085138179347268306e-01
5.079452325408055913e-01
5.489385215332731605e-01
5.445021304585679900e-01
5.085138179347268306e-01
4.920547665551566752e-01
4.510614780883770436e-01
4.554978694322926458e-01
4.914861818451754516e-01
4.920547665551566752e-01
4.510614780883770436e-01
4.554978694322926458e-01
4.914861818451754516e-01
5.846164217973637278e-01
6.641124731936542958e-01
6.608847474112735654e-01
5.846164217973637278e-01
6.157956754973383795e-01
6.641124731936542958e-01
6.608847474112735654e-01
6.157956754973383795e-01
4.153835785277806281e-01
3.358875265271308308e-01
3.391152521876392711e-01
3.842043246277171420e-01
4.153835785277806281e-01
3.358875265271308308e-01
3.391152521876392711e-01
3.842043246277171420e-01
5.009962909643945750e-01
5.269184108365152497e-01
4.591773254578583874e-01
5.651477643768885173e-01
5.009962909643945750e-01
5.269184108365152497e-01
4.591773254578583874e-01
5.651477643768885173e-01
4.990037088791723363e-01
4.730815889161021914e-01
5.408226739127712790e-01
4.990037088791723363e-01
4.348522347063408233e-01
4.730815889161021914e-01
5.408226739127712790e-01
4.348522347063408233e-01
6.615140965841419529e-01
6.142163943331979681e-01
5.920034837745333789e-01
6.465767775189306121e-01
6.615140965841419529e-01
6.142163943331979681e-01
5.920034837745333789e-01
6.465767775189306121e-01
3.384859034849796444e-01
3.857836054703511763e-01
4.079965161290601827e-01
3.534232231977512129e-01
3.384859034849796444e-01
3.857836054703511763e-01
4.079965161290601827e-01
3.534232231977512129e-01
4.867314918674310320e-01
4.962235137418247177e-01
5.251991651002754224e-01
4.864941917612668476e-01
4.867314918674310320e-01
4.962235137418247177e-01
5.251991651002754224e-01
4.864941917612668476e-01
5.132685085554840043e-01
5.037764861654068227e-01
4.748008347423819941e-01
5.135058088326331927e-01
5.132685085554840043e-01
5.037764861654068227e-01
4.748008347423819941e-01
5.135058088326331927e-01
5.300848251972638536e-01
5.204962228335716645e-01
5.373372455496792099e-01
5.242309668947200407e-01
5.300848251972638536e-01
5.204962228335716645e-01
5.373372455496792099e-01
5.242309668947200407e-01
4.699151751119643450e-01
4.795037771291390527e-01
4.626627542957066908e-01
4.757690335245570168e-01
4.699151751119643450e-01
4.795037771291390527e-01
4.626627542957066908e-01
4.757690335245570168e-01
5.354465604682445701e-01
4.015619920883182203e-01
6.051496492373189540e-01
4.646530737541070266e-01
5.354465604682445701e-01
4.015619920883182203e-01
6.051496492373189540e-01
3.948503505375811073e-01
5.353469262859107403e-01
3.948503505375811073e-01
4.646530737541070266e-01
5.984380077857167635e-01
4.645534391966066323e-01
4.645534391966066323e-01
5.984380077857167635e-01
5.353469262859107403e-01
5.052485062092273438e-01
4.728940550389779673e-01
5.240618958996492438e-01
4.970088154300356109e-01
5.052485062092273438e-01
4.728940550389779673e-01
5.240618958996492438e-01
4.970088154300356109e-01
4.947514937039159122e-01
5.271059446849903907e-01
4.759381040471453161e-01
5.029911845881542831e-01
4.947514937039159122e-01
5.271059446849903907e-01
4.759381040471453161e-01
5.029911845881542831e-01
6.378979520613938803e-01
6.261006686672772048e-01
6.209026918518247840e-01
6.301414755107543897e-01
6.261006686672772048e-01
6.378979520613938803e-01
6.209026918518247840e-01
6.301414755107543897e-01
3.738993311035301303e-01
3.621020473692624364e-01
3.790973080190269684e-01
3.621020473692624364e-01
3.790973080190269684e-01
3.698585249626376026e-01
3.698585249626376026e-01
3.738993311035301303e-01
5.120825034136942122e-01
4.910871586248504173e-01
5.412464127020939486e-01
5.076695968391504721e-01
5.120825034136942122e-01
4.910871586248504173e-01
5.412464127020939486e-01
5.076695968391504721e-01
4.879174970424173807e-01
5.089128416648236453e-01
4.587535870878127753e-01
4.923304034491593484e-01
4.879174970424173807e-01
5.089128416648236453e-01
4.587535870878127753e-01
4.923304034491593484e-01
5.195096963329888240e-01
5.117922418135094631e-01
5.105378182902313711e-01
5.136585682407712738e-01
5.195096963329888240e-01
5.117922418135094631e-01
5.136585682407712738e-01
5.105378182902313711e-01
4.882077586635205080e-01
4.804903041772377037e-01
4.863414320320771367e-01
4.894621819084932213e-01
4.804903041772377037e-01
4.882077586635205080e-01
4.894621819084932213e-01
4.863414320320771367e-01
4.930084569714381360e-01
4.659442893189407187e-01
5.623935125813659397e-01
4.838876296885246120e-01
4.930084569714381360e-01
4.659442893189407187e-01
5.623935125813659397e-01
4.838876296885246120e-01
5.069915430958644720e-01
5.340557108165739919e-01
4.376064877828866884e-01
5.161123699476775073e-01
5.069915430958644720e-01
5.340557108165739919e-01
4.376064877828866884e-01
5.161123699476775073e-01
5.126931946761033032e-01
5.768408565490972251e-01
4.777020525471016299e-01
6.000729761180991773e-01
5.126931946761033032e-01
5.768408565490972251e-01
4.777020525471016299e-01
6.000729761180991773e-01
4.873068048764253035e-01
4.231591435709560756e-01
5.222979477730405051e-01
3.999270243293722160e-01
4.873068048764253035e-01
4.231591435709560756e-01
5.222979477730405051e-01
3.999270243293722160e-01
6.278608740321942605e-01
6.267003731918521225e-01
6.198794266529148445e-01
6.423141999075596686e-01
6.278608740321942605e-01
6.267003731918521225e-01
6.198794266529148445e-01
3.801205736053816509e-01
6.423141999075596686e-01
3.576857999942149036e-01
3.721391261024109554e-01
3.732996264989196789e-01
3.732996264989196789e-01
3.721391261024109554e-01
3.801205736053816509e-01
3.576857999942149036e-01
6.307650350390758831e-01
6.265337367076426744e-01
6.203569169665570371e-01
6.416577173549740110e-01
6.307650350390758831e-01
6.265337367076426744e-01
6.203569169665570371e-01
6.416577173549740110e-01
3.734662638380541466e-01
3.692349645352805965e-01
3.796430824331764597e-01
3.583422827759932261e-01
3.692349645352805965e-01
3.796430824331764597e-01
3.734662638380541466e-01
3.583422827759932261e-01
5.399193852381358738e-01
5.405503535475872923e-01
5.480804725775669795e-01
5.423300290822226088e-01
5.399193852381358738e-01
5.405503535475872923e-01
5.480804725775669795e-01
5.423300290822226088e-01
4.600806152648146963e-01
4.594496467816497898e-01
4.519195274378944305e-01
4.576699709514286951e-01
4.600806152648146963e-01
4.594496467816497898e-01
4.519195274378944305e-01
4.576699709514286951e-01
4.722447233634738950e-01
5.846834095918893581e-01
5.033488150638731895e-01
4.941895924603159074e-01
4.722447233634738950e-01
5.846834095918893581e-01
5.033488150638731895e-01
4.941895924603159074e-01
5.277552762290724786e-01
4.153165903262561187e-01
4.966511854727286845e-01
5.058104064810322598e-01
5.277552762290724786e-01
4.153165903262561187e-01
4.966511854727286845e-01
5.058104064810322598e-01
4.874237226404147805e-01
5.011348804355293396e-01
5.219938719983474584e-01
4.846925860620103776e-01
4.874237226404147805e-01
5.011348804355293396e-01
5.219938719983474584e-01
4.846925860620103776e-01
5.125762775678595062e-01
4.988651192243196419e-01
4.780061283258874028e-01
5.153074142085642961e-01
5.125762775678595062e-01
4.988651192243196419e-01
4.780061283258874028e-01
5.153074142085642961e-01
5.449722195521644608e-01
5.425778066428392776e-01
5.414559559708322922e-01
5.404156805680031539e-01
5.449722195521644608e-01
5.425778066428392776e-01
5.414559559708322922e-01
5.404156805680031539e-01
4.550277808475584607e-01
4.574221931793545082e-01
4.585440437890611065e-01
4.595843187776154082e-01
4.550277808475584607e-01
4.574221931793545082e-01
4.585440437890611065e-01
4.595843187776154082e-01
5.466884171896708722e-01
5.044748004784196382e-01
5.404271721563418396e-01
5.728266042056020524e-01
5.466884171896708722e-01
5.044748004784196382e-01
5.404271721563418396e-01
5.728266042056020524e-01
4.533115838476078352e-01
4.955252004533576837e-01
4.595728270253403025e-01
4.271733964219492918e-01
4.533115838476078352e-01
4.955252004533576837e-01
4.595728270253403025e-01
4.271733964219492918e-01
5.365928651626745705e-01
5.805596737445739564e-01
5.372028044475882780e-01
5.679717705534130801e-01
5.365928651626745705e-01
5.805596737445739564e-01
5.372028044475882780e-01
5.679717705534130801e-01
4.634071346990822349e-01
4.194403266010340303e-01
4.627971956288092770e-01
4.320282294502248988e-01
4.634071346990822349e-01
4.194403266010340303e-01
4.627971956288092770e-01
4.320282294502248988e-01
5.443456652083114022e-01
5.417757080308547302e-01
5.421800134827208240e-01
5.409820587810827419e-01
5.443456652083114022e-01
5.417757080308547302e-01
5.421800134827208240e-01
5.409820587810827419e-01
4.556543346966464014e-01
4.582242922338082280e-01
4.578199865263741231e-01
4.590179406923198258e-01
4.556543346966464014e-01
4.582242922338082280e-01
4.578199865263741231e-01
4.590179406923198258e-01
5.299715851424480206e-01
5.245228735366254114e-01
5.283489171215478564e-01
5.287314387696824269e-01
5.299715851424480206e-01
5.245228735366254114e-01
5.283489171215478564e-01
5.287314387696824269e-01
4.700284148784703575e-01
4.754771263751536026e-01
4.716510826174271642e-01
4.712685609893014771e-01
4.700284148784703575e-01
4.754771263751536026e-01
4.716510826174271642e-01
4.712685609893014771e-01
5.492656406167952809e-01
4.905020304850040702e-01
5.417005196395621169e-01
5.228768079768997268e-01
4.905020304850040702e-01
5.492656406167952809e-01
5.417005196395621169e-01
5.228768079768997268e-01
4.507343598716033739e-01
5.094979697751114145e-01
4.582994806578426505e-01
4.771231915519820177e-01
4.507343598716033739e-01
4.582994806578426505e-01
5.094979697751114145e-01
4.771231915519820177e-01
5.132163360417507647e-01
4.931448959896442830e-01
5.058508555157459341e-01
5.424981285154899524e-01
4.931448959896442830e-01
5.132163360417507647e-01
4.867836641560643329e-01
5.058508555157459341e-01
5.424981285154899524e-01
5.068551041003956925e-01
4.941491442841652315e-01
4.575018712407654675e-01
4.867836641560643329e-01
5.068551041003956925e-01
4.941491442841652315e-01
4.575018712407654675e-01
5.360300126817492128e-01
5.252560418352913985e-01
5.223840940211630368e-01
5.260516545308746572e-01
5.360300126817492128e-01
5.223840940211630368e-01
5.252560418352913985e-01
4.639699881936394377e-01
4.747439585244137561e-01
5.260516545308746572e-01
4.776159060102145304e-01
4.739483453695356729e-01
4.639699881936394377e-01
4.776159060102145304e-01
4.747439585244137561e-01
4.739483453695356729e-01
4.994269744383927900e-01
4.617485742069220578e-01
5.612504861537672696e-01
4.836921632477242383e-01
4.994269744383927900e-01
4.617485742069220578e-01
5.612504861537672696e-01
4.836921632477242383e-01
5.005730257789764437e-01
5.382514257980801631e-01
4.387495138471422251e-01
5.163078370615039603e-01
5.005730257789764437e-01
5.382514257980801631e-01
4.387495138471422251e-01
5.163078370615039603e-01
5.164137910046520119e-01
5.126327267307715374e-01
5.136463438830105588e-01
5.120475857002020348e-01
5.164137910046520119e-01
5.126327267307715374e-01
5.136463438830105588e-01
5.120475857002020348e-01
4.835862094846561376e-01
4.873672730445832713e-01
4.863536567004302924e-01
4.879524144930655893e-01
4.835862094846561376e-01
4.873672730445832713e-01
4.863536567004302924e-01
4.879524144930655893e-01
5.151274840445694281e-01
4.314448646246091812e-01
5.849189739610665129e-01
5.273954169815624482e-01
5.151274840445694281e-01
4.314448646246091812e-01
5.849189739610665129e-01
4.150810267938140896e-01
5.273954169815624482e-01
4.848725163328708732e-01
5.685551353872142499e-01
4.726045828001588234e-01
4.848725163328708732e-01
5.685551353872142499e-01
4.150810267938140896e-01
4.726045828001588234e-01
5.301920011361289653e-01
5.242132633748042281e-01
5.349660428755669273e-01
5.205426919237652328e-01
5.301920011361289653e-01
5.242132633748042281e-01
5.349660428755669273e-01
5.205426919237652328e-01
4.698079990766927949e-01
4.757867367034123163e-01
4.650339571185213572e-01
4.794573078961548163e-01
4.698079990766927949e-01
4.650339571185213572e-01
4.757867367034123163e-01
4.794573078961548163e-01
5.370768448942726536e-01
5.420136368952626071e-01
5.485832887789001688e-01
5.344371066939856973e-01
5.370768448942726536e-01
5.420136368952626071e-01
5.485832887789001688e-01
5.344371066939856973e-01
4.629231547992276319e-01
4.579863625385769410e-01
4.514167109405207157e-01
4.655628931855062547e-01
4.629231547992276319e-01
4.579863625385769410e-01
4.514167109405207157e-01
4.655628931855062547e-01
6.385422676494272309e-01
6.412125839551663375e-01
6.093494839451523148e-01
6.249978990094859910e-01
6.385422676494272309e-01
6.412125839551663375e-01
6.093494839451523148e-01
6.249978990094859910e-01
3.614577324055971985e-01
3.906505159643529623e-01
3.587874160789397138e-01
3.750021010737327742e-01
3.614577324055971985e-01
3.906505159643529623e-01
3.587874160789397138e-01
3.750021010737327742e-01
5.473637413774667948e-01
5.418433170543721644e-01
5.403140958314907039e-01
5.404406533925794065e-01
5.473637413774667948e-01
5.403140958314907039e-01
5.404406533925794065e-01
5.418433170543721644e-01
4.526362584647358744e-01
4.581566831120653660e-01
4.596859041062089091e-01
4.595593458561779698e-01
4.526362584647358744e-01
4.581566831120653660e-01
4.596859041062089091e-01
4.595593458561779698e-01
5.068204306180632557e-01
4.912733101928097312e-01
5.026572019087325316e-01
5.068204306180632557e-01
4.985791931158018997e-01
4.912733101928097312e-01
5.026572019087325316e-01
4.985791931158018997e-01
4.931795692928062635e-01
5.087266898144662264e-01
4.973427979130065069e-01
5.014208068778316374e-01
4.931795692928062635e-01
5.087266898144662264e-01
4.973427979130065069e-01
5.014208068778316374e-01
6.295720608013652964e-01
6.326961607746852678e-01
6.155865369105413265e-01
6.325501601950236363e-01
6.326961607746852678e-01
6.295720608013652964e-01
6.155865369105413265e-01
6.325501601950236363e-01
3.704279382181994151e-01
3.673038382094091503e-01
3.844134629334803321e-01
3.674498392829264048e-01
3.704279382181994151e-01
3.673038382094091503e-01
3.844134629334803321e-01
3.674498392829264048e-01
4.983070459566079080e-01
5.009338452073279768e-01
4.956723444192903116e-01
5.051009447415708564e-01
4.983070459566079080e-01
5.009338452073279768e-01
4.956723444192903116e-01
5.051009447415708564e-01
5.016929546800383832e-01
4.990661543270107359e-01
5.043276563592371531e-01
4.948990548800793476e-01
5.016929546800383832e-01
4.990661543270107359e-01
5.043276563592371531e-01
4.948990548800793476e-01
5.281192469656161848e-01
5.100306458962222678e-01
5.481905660799384350e-01
5.239732414975151187e-01
5.281192469656161848e-01
5.100306458962222678e-01
5.481905660799384350e-01
5.239732414975151187e-01
4.718807532881328370e-01
4.899693540401131031e-01
4.518094341756295762e-01
4.760267582087180926e-01
4.718807532881328370e-01
4.899693540401131031e-01
4.518094341756295762e-01
4.760267582087180926e-01
5.168780800477179582e-01
5.135269926968248910e-01
5.071555216118213139e-01
5.189797181510584778e-01
5.168780800477179582e-01
5.135269926968248910e-01
5.189797181510584778e-01
5.071555216118213139e-01
4.831219206489549833e-01
4.864730082535970723e-01
4.928444782126462087e-01
4.810202818835023209e-01
4.831219206489549833e-01
4.864730082535970723e-01
4.928444782126462087e-01
4.810202818835023209e-01
5.443459144280495821e-01
5.389294152519141790e-01
5.069397851775647723e-01
5.746136423331336118e-01
5.443459144280495821e-01
5.389294152519141790e-01
5.069397851775647723e-01
5.746136423331336118e-01
4.556540850117016817e-01
4.610705836084889597e-01
4.930602146478122449e-01
4.253863577087031445e-01
4.556540850117016817e-01
4.253863577087031445e-01
4.610705836084889597e-01
4.930602146478122449e-01
6.400268475954362657e-01
6.275459459793637507e-01
6.052313830059574684e-01
6.444890511302219238e-01
6.400268475954362657e-01
6.275459459793637507e-01
6.052313830059574684e-01
6.444890511302219238e-01
3.599731518806947861e-01
3.724540541079477407e-01
3.947686171704845037e-01
3.555109482986154035e-01
3.599731518806947861e-01
3.724540541079477407e-01
3.947686171704845037e-01
3.555109482986154035e-01
5.038969432480371324e-01
4.744177717439015396e-01
6.021686311300982197e-01
5.318734091538317443e-01
4.744177717439015396e-01
6.021686311300982197e-01
5.038969432480371324e-01
5.318734091538317443e-01
5.255822282533699763e-01
3.978313693460222567e-01
4.961030562344603823e-01
4.681265914623509161e-01
5.255822282533699763e-01
3.978313693460222567e-01
4.961030562344603823e-01
4.681265914623509161e-01
5.436054870688167284e-01
5.488845209783903556e-01
5.029639261269949202e-01
5.241031552695858409e-01
5.436054870688167284e-01
5.488845209783903556e-01
5.029639261269949202e-01
5.241031552695858409e-01
4.563945135200810910e-01
4.511154792248817103e-01
4.970360730721949949e-01
4.758968449791609601e-01
4.563945135200810910e-01
4.511154792248817103e-01
4.970360730721949949e-01
4.758968449791609601e-01
5.407982464566885028e-01
4.841443447785422904e-01
5.223212199871340999e-01
5.095562521200918127e-01
5.407982464566885028e-01
4.841443447785422904e-01
5.223212199871340999e-01
5.095562521200918127e-01
4.592017530503653688e-01
5.158556545557075879e-01
4.776787804657942615e-01
4.904437479144689860e-01
4.592017530503653688e-01
5.158556545557075879e-01
4.776787804657942615e-01
4.904437479144689860e-01
6.357908442141706473e-01
6.180141628942692478e-01
6.345863907035891316e-01
6.252268144125991967e-01
6.357908442141706473e-01
6.180141628942692478e-01
6.252268144125991967e-01
6.345863907035891316e-01
3.642091556562263577e-01
3.819858368797213188e-01
3.654136093241504568e-01
3.747731855423808156e-01
3.819858368797213188e-01
3.642091556562263577e-01
3.654136093241504568e-01
3.747731855423808156e-01
6.862587754185369704e-01
5.570422493565274635e-01
6.223547735371539602e-01
6.456040732718975050e-01
6.862587754185369704e-01
5.570422493565274635e-01
6.223547735371539602e-01
6.456040732718975050e-01
3.137412247888278216e-01
4.429577507471549325e-01
3.776452264210092835e-01
3.543959274029475637e-01
3.137412247888278216e-01
4.429577507471549325e-01
3.776452264210092835e-01
3.543959274029475637e-01
5.448472675125231035e-01
5.455279669458832359e-01
5.369593288351097726e-01
5.441914397570144502e-01
5.448472675125231035e-01
5.455279669458832359e-01
5.369593288351097726e-01
5.441914397570144502e-01
4.551527319972592522e-01
4.544720335534293554e-01
4.630406715305070975e-01
4.558085600874619558e-01
4.551527319972592522e-01
4.544720335534293554e-01
4.630406715305070975e-01
4.558085600874619558e-01
5.271362563180446159e-01
5.540864194117602892e-01
5.197221956332214177e-01
5.659728140126389917e-01
5.271362563180446159e-01
5.540864194117602892e-01
5.197221956332214177e-01
5.659728140126389917e-01
4.728637440421152860e-01
4.459135807592247147e-01
4.340271856963227037e-01
4.802778042176214512e-01
4.728637440421152860e-01
4.459135807592247147e-01
4.802778042176214512e-01
4.340271856963227037e-01
5.410231109667620331e-01
5.065894158060473274e-01
5.286555263151058170e-01
5.336984255745846895e-01
5.410231109667620331e-01
5.286555263151058170e-01
5.065894158060473274e-01
5.336984255745846895e-01
4.589768890291452408e-01
4.934105850761625334e-01
4.713444729786715470e-01
4.663015746682503959e-01
4.589768890291452408e-01
4.934105850761625334e-01
4.713444729786715470e-01
4.663015746682503959e-01
4.993540030272924923e-01
4.457265331848248024e-01
5.538469429593533278e-01
5.026894678535427374e-01
4.993540030272924923e-01
4.457265331848248024e-01
5.538469429593533278e-01
5.026894678535427374e-01
5.006459970027208328e-01
5.542734667442346108e-01
4.461530566627516237e-01
4.973105313702035346e-01
5.006459970027208328e-01
5.542734667442346108e-01
4.461530566627516237e-01
4.973105313702035346e-01
6.556912757414465887e-01
5.595385897368032602e-01
6.959703900893146056e-01
5.983910198783632950e-01
6.556912757414465887e-01
5.595385897368032602e-01
6.959703900893146056e-01
5.983910198783632950e-01
3.443087244495472987e-01
4.404614098939418909e-01
3.040296104600201943e-01
4.016089802262285957e-01
3.443087244495472987e-01
4.404614098939418909e-01
3.040296104600201943e-01
4.016089802262285957e-01
5.385067008364785579e-01
5.392867869677502313e-01
5.508169028253178112e-01
5.385067008364785579e-01
5.392867869677502313e-01
5.418305676639647572e-01
5.508169028253178112e-01
5.418305676639647572e-01
4.614932989752560388e-01
4.607132131386606488e-01
4.491830978740836144e-01
4.607132131386606488e-01
4.581694322614566772e-01
4.491830978740836144e-01
4.614932989752560388e-01
4.581694322614566772e-01
5.180940414420547313e-01
4.958817614287909237e-01
5.358151084205928782e-01
5.581644812136801193e-01
5.180940414420547313e-01
4.958817614287909237e-01
5.358151084205928782e-01
5.581644812136801193e-01
4.819059579708664387e-01
5.041182388918059587e-01
4.641848913520334463e-01
4.418355190950933320e-01
4.819059579708664387e-01
5.041182388918059587e-01
4.641848913520334463e-01
4.418355190950933320e-01
5.514924069921107730e-01
5.381705528834572760e-01
5.332779445561754983e-01
5.516482476468809182e-01
5.514924069921107730e-01
5.332779445561754983e-01
5.381705528834572760e-01
5.516482476468809182e-01
4.485075927277648589e-01
4.667220553619699785e-01
4.618294473402784206e-01
4.483517521875910461e-01
4.485075927277648589e-01
4.667220553619699785e-01
4.618294473402784206e-01
4.483517521875910461e-01
5.514074390666792169e-01
5.608950390487734694e-01
4.982036920318932971e-01
5.618370148258691188e-01
5.514074390666792169e-01
5.608950390487734694e-01
4.982036920318932971e-01
5.618370148258691188e-01
4.485925603839859832e-01
4.391049611713242484e-01
5.017963084901566617e-01
4.381629850504396018e-01
4.485925603839859832e-01
5.017963084901566617e-01
4.391049611713242484e-01
4.381629850504396018e-01
5.480257781200634781e-01
5.023294424672712921e-01
5.071244061327888630e-01
5.533977808881900273e-01
5.480257781200634781e-01
5.023294424672712921e-01
5.071244061327888630e-01
5.533977808881900273e-01
4.519742219563340768e-01
4.976705573453727993e-01
4.928755943610667600e-01
4.466022185260953847e-01
4.519742219563340768e-01
4.976705573453727993e-01
4.928755943610667600e-01
4.466022185260953847e-01
4.900670240858744364e-01
4.996507085479606758e-01
5.210565108445734950e-01
4.900277463448219351e-01
4.996507085479606758e-01
4.900670240858744364e-01
5.210565108445734950e-01
4.900277463448219351e-01
5.003492916312097805e-01
5.099329763597779674e-01
4.789434885315131396e-01
5.099722531695078942e-01
5.003492916312097805e-01
5.099329763597779674e-01
4.789434885315131396e-01
5.099722531695078942e-01
5.197320347751883673e-01
5.473505675236083334e-01
4.860168045715909102e-01
5.018383153856120771e-01
5.197320347751883673e-01
4.860168045715909102e-01
5.473505675236083334e-01
5.018383153856120771e-01
4.802679650247227983e-01
5.139831953465545666e-01
4.981616851155195036e-01
4.526494324099985533e-01
4.802679650247227983e-01
5.139831953465545666e-01
4.526494324099985533e-01
4.981616851155195036e-01
6.713141633517807350e-01
6.007184525933553232e-01
5.943799586566456128e-01
6.469338108472584281e-01
6.713141633517807350e-01
6.007184525933553232e-01
5.943799586566456128e-01
6.469338108472584281e-01
3.286858368664979935e-01
3.992815468845947180e-01
4.056200408413133118e-01
3.530661902077554259e-01
3.286858368664979935e-01
3.992815468845947180e-01
4.056200408413133118e-01
3.530661902077554259e-01
5.471838371331614326e-01
5.413715122099347354e-01
5.422265621032238414e-01
5.390506849789744592e-01
5.471838371331614326e-01
5.413715122099347354e-01
5.422265621032238414e-01
5.390506849789744592e-01
4.528161630687463912e-01
4.586284874822013080e-01
4.577734375498039299e-01
4.609493150783237070e-01
4.528161630687463912e-01
4.586284874822013080e-01
4.577734375498039299e-01
4.609493150783237070e-01
4.985824145260266960e-01
5.701885118505742867e-01
5.348428552715631668e-01
5.053930471076455433e-01
4.985824145260266960e-01
5.701885118505742867e-01
5.348428552715631668e-01
5.053930471076455433e-01
5.014175846736179665e-01
4.298114887278643437e-01
4.651571443828288466e-01
4.946069529887608951e-01
5.014175846736179665e-01
4.298114887278643437e-01
4.651571443828288466e-01
4.946069529887608951e-01
5.419429784692511021e-01
5.401283624692041485e-01
5.466970654192664369e-01
5.342099915201288240e-01
5.419429784692511021e-01
5.401283624692041485e-01
5.466970654192664369e-01
5.342099915201288240e-01
4.580570218731736531e-01
4.598716370160218503e-01
4.533029349954631471e-01
4.657900085940127610e-01
4.580570218731736531e-01
4.598716370160218503e-01
4.533029349954631471e-01
4.657900085940127610e-01
5.902474230288135004e-01
5.750799291272414848e-01
5.886191285035238252e-01
5.896832618382177316e-01
5.902474230288135004e-01
5.750799291272414848e-01
5.886191285035238252e-01
5.896832618382177316e-01
4.097525770312131499e-01
4.249200701915469836e-01
4.113808710981174954e-01
4.103167384719199617e-01
4.097525770312131499e-01
4.249200701915469836e-01
4.113808710981174954e-01
4.103167384719199617e-01
6.059950138333078939e-01
5.920472143370716367e-01
5.956067724473541602e-01
6.082416238423320465e-01
6.059950138333078939e-01
5.920472143370716367e-01
5.956067724473541602e-01
6.082416238423320465e-01
3.940049855154938996e-01
4.079527853828039952e-01
4.043932277236308437e-01
3.917583761431160383e-01
3.940049855154938996e-01
4.079527853828039952e-01
4.043932277236308437e-01
3.917583761431160383e-01
6.129393923492898466e-01
6.136448053275671555e-01
6.224607482599822106e-01
6.051672709272679640e-01
6.129393923492898466e-01
6.136448053275671555e-01
6.224607482599822106e-01
6.051672709272679640e-01
3.870606076416152064e-01
3.863551952272246126e-01
3.775392522475158330e-01
3.948327287489519222e-01
3.870606076416152064e-01
3.863551952272246126e-01
3.775392522475158330e-01
3.948327287489519222e-01
6.034680971206398681e-01
5.953775822345050983e-01
5.920499167696107179e-01
6.107260293101717252e-01
6.034680971206398681e-01
5.953775822345050983e-01
5.920499167696107179e-01
6.107260293101717252e-01
3.965319023191113956e-01
4.046224178200645838e-01
4.079500833031488582e-01
3.892739701295795385e-01
3.965319023191113956e-01
4.046224178200645838e-01
4.079500833031488582e-01
3.892739701295795385e-01
6.098848165929666720e-01
5.938623022757383296e-01
5.938623022757383296e-01
6.010217550592642510e-01
6.010217550592642510e-01
5.978823064097014139e-01
5.978823064097014139e-01
6.098848165929666720e-01
3.901151835170821869e-01
4.061376972240395844e-01
3.989782449061749503e-01
4.021176935084440629e-01
3.901151835170821869e-01
3.989782449061749503e-01
4.021176935084440629e-01
4.061376972240395844e-01
6.032642934242176125e-01
5.728879042126209242e-01
6.291183690409525298e-01
5.316390010448230896e-01
6.032642934242176125e-01
5.728879042126209242e-01
6.291183690409525298e-01
5.316390010448230896e-01
3.967357070214347914e-01
4.271120959165273234e-01
3.708816308899258729e-01
4.683609985404473264e-01
3.967357070214347914e-01
4.271120959165273234e-01
3.708816308899258729e-01
4.683609985404473264e-01
5.836180148498897324e-01
5.859186533216416137e-01
5.825973935225192690e-01
5.890447892679731012e-01
5.836180148498897324e-01
5.859186533216416137e-01
5.825973935225192690e-01
5.890447892679731012e-01
4.163819840205178480e-01
4.140813463836821029e-01
4.174026061327822390e-01
4.109552108675416093e-01
4.163819840205178480e-01
4.140813463836821029e-01
4.174026061327822390e-01
4.109552108675416093e-01
6.134975406962439592e-01
6.208186686239969276e-01
6.072102956068192725e-01
6.132216533324026386e-01
6.134975406962439592e-01
6.208186686239969276e-01
6.072102956068192725e-01
6.132216533324026386e-01
3.865024594715578132e-01
3.791813314055616502e-01
3.927897045086865546e-01
3.867783464907006419e-01
3.865024594715578132e-01
3.791813314055616502e-01
3.927897045086865546e-01
3.867783464907006419e-01
5.890054846977363923e-01
5.824888295228447532e-01
5.938550744772328471e-01
5.713979970214495552e-01
5.890054846977363923e-01
5.824888295228447532e-01
5.938550744772328471e-01
5.713979970214495552e-01
4.109945151731153601e-01
4.175111699782974028e-01
4.061449257014828618e-01
4.286020037357047840e-01
4.109945151731153601e-01
4.175111699782974028e-01
4.061449257014828618e-01
4.286020037357047840e-01
6.241383142114500515e-01
5.992526777217790368e-01
6.212998679111478850e-01
6.108489997059223242e-01
6.241383142114500515e-01
5.992526777217790368e-01
6.212998679111478850e-01
6.108489997059223242e-01
3.758616858176537789e-01
4.007473219890016480e-01
3.787001320824856521e-01
3.891510002340510255e-01
3.758616858176537789e-01
4.007473219890016480e-01
3.787001320824856521e-01
3.891510002340510255e-01
5.963666993447986897e-01
6.157506013282727508e-01
5.764427039434849576e-01
5.581274139967717929e-01
5.963666993447986897e-01
6.157506013282727508e-01
5.764427039434849576e-01
5.581274139967717929e-01
4.036333008066321781e-01
3.842493991446644941e-01
4.235572965044411831e-01
4.418725863038162061e-01
4.036333008066321781e-01
3.842493991446644941e-01
4.235572965044411831e-01
4.418725863038162061e-01
6.168649407536577201e-01
6.138435022094199667e-01
6.210622103390051052e-01
6.049933720878470922e-01
6.168649407536577201e-01
6.138435022094199667e-01
6.210622103390051052e-01
6.049933720878470922e-01
3.831350592536182376e-01
3.861564980616094545e-01
3.789377894427161664e-01
3.950066274919663556e-01
3.831350592536182376e-01
3.861564980616094545e-01
3.789377894427161664e-01
3.950066274919663556e-01
6.225946909980848432e-01
6.033081399164075265e-01
6.079788286515395157e-01
6.229445653571019648e-01
6.225946909980848432e-01
6.033081399164075265e-01
6.079788286515395157e-01
6.229445653571019648e-01
3.774053087690845132e-01
3.966918603218800854e-01
3.920211716867925134e-01
3.770554347684083041e-01
3.774053087690845132e-01
3.966918603218800854e-01
3.920211716867925134e-01
3.770554347684083041e-01
6.014669069209048757e-01
5.992481712046355824e-01
5.986419502560238470e-01
6.002866913604520960e-01
6.014669069209048757e-01
5.992481712046355824e-01
5.986419502560238470e-01
6.002866913604520960e-01
3.985330928671828588e-01
4.007518290090956725e-01
4.013580500968600973e-01
3.997133086768371868e-01
3.985330928671828588e-01
4.007518290090956725e-01
4.013580500968600973e-01
3.997133086768371868e-01
6.159360579035819683e-01
6.171745539945732162e-01
6.047869273315882310e-01
6.164798477766453288e-01
6.159360579035819683e-01
6.171745539945732162e-01
6.047869273315882310e-01
6.164798477766453288e-01
3.840639425770859816e-01
3.828254460695461603e-01
3.952130729257987696e-01
3.835201517504174262e-01
3.840639425770859816e-01
3.828254460695461603e-01
3.952130729257987696e-01
3.835201517504174262e-01
5.476016602688105195e-01
6.368891846045698912e-01
5.695696094767299655e-01
5.891137602220624103e-01
5.476016602688105195e-01
6.368891846045698912e-01
5.695696094767299655e-01
5.891137602220624103e-01
4.523983400372344477e-01
3.631108153613240574e-01
4.304303900248669379e-01
4.108862396019503649e-01
4.523983400372344477e-01
3.631108153613240574e-01
4.304303900248669379e-01
4.108862396019503649e-01
6.195369538500017370e-01
6.195021347466536099e-01
6.091849688787078776e-01
6.037833126542864193e-01
6.195021347466536099e-01
6.195369538500017370e-01
6.091849688787078776e-01
6.037833126542864193e-01
3.804630462113891554e-01
3.804978651851342875e-01
3.908150311799545307e-01
3.962166869710017636e-01
3.804630462113891554e-01
3.804978651851342875e-01
3.908150311799545307e-01
3.962166869710017636e-01
6.188738812816154677e-01
6.236155103388227872e-01
6.097954642154945759e-01
6.023290580751563539e-01
6.188738812816154677e-01
6.236155103388227872e-01
6.097954642154945759e-01
6.023290580751563539e-01
3.811261192950041732e-01
3.763844899490322859e-01
3.902045353770517977e-01
3.976709415401273873e-01
3.811261192950041732e-01
3.763844899490322859e-01
3.902045353770517977e-01
3.976709415401273873e-01
5.995555482732015662e-01
5.991463335067237495e-01
6.074238514174794545e-01
5.955168619457253953e-01
5.995555482732015662e-01
5.991463335067237495e-01
5.955168619457253953e-01
4.008536666551663075e-01
6.074238514174794545e-01
3.925761488226271467e-01
4.004444511519977823e-01
4.004444511519977823e-01
4.008536666551663075e-01
4.044831384580902522e-01
3.925761488226271467e-01
4.044831384580902522e-01
6.222225056835668511e-01
6.122740208206778334e-01
6.106003213467374735e-01
6.077931121858455299e-01
6.222225056835668511e-01
6.122740208206778334e-01
6.106003213467374735e-01
6.077931121858455299e-01
3.777774942750511400e-01
3.877259791529468202e-01
3.893996787483047228e-01
3.922068879469406966e-01
3.777774942750511400e-01
3.877259791529468202e-01
3.893996787483047228e-01
3.922068879469406966e-01
5.841705180118879071e-01
5.886458477662017685e-01
5.843529804369609337e-01
5.851426618646655697e-01
5.841705180118879071e-01
5.886458477662017685e-01
5.843529804369609337e-01
5.851426618646655697e-01
4.158294815324552474e-01
4.113541514025200740e-01
4.156470200186959119e-01
4.148573378652145038e-01
4.158294815324552474e-01
4.113541514025200740e-01
4.156470200186959119e-01
4.148573378652145038e-01
6.056004461843258468e-01
6.057256665721979516e-01
6.306845340491236129e-01
6.176127037338119408e-01
6.306845340491236129e-01
6.176127037338119408e-01
6.056004461843258468e-01
6.057256665721979516e-01
3.942743329644144978e-01
3.693154655284160981e-01
3.943995540043943038e-01
3.823872961902452516e-01
3.942743329644144978e-01
3.823872961902452516e-01
3.693154655284160981e-01
3.943995540043943038e-01
5.674341602739332302e-01
5.756024259230798634e-01
5.674341602739332302e-01
5.970640478381028515e-01
5.976478892680461286e-01
5.976478892680461286e-01
5.756024259230798634e-01
5.970640478381028515e-01
4.029359520077377965e-01
4.023521105987128976e-01
4.243975735707863350e-01
4.325658384914277121e-01
4.029359520077377965e-01
4.023521105987128976e-01
4.243975735707863350e-01
4.325658384914277121e-01
5.940915385999687715e-01
5.871592839366712724e-01
6.591855793376453221e-01
5.585291211250478227e-01
5.940915385999687715e-01
5.871592839366712724e-01
6.591855793376453221e-01
5.585291211250478227e-01
4.059084613118102425e-01
4.128407161242648726e-01
3.408144205950520700e-01
4.414708790109216352e-01
4.059084613118102425e-01
4.128407161242648726e-01
3.408144205950520700e-01
4.414708790109216352e-01
6.236242746745119803e-01
6.167801314022653969e-01
5.381852395639725728e-01
6.202431315086869290e-01
6.236242746745119803e-01
6.167801314022653969e-01
5.381852395639725728e-01
6.202431315086869290e-01
3.763757251945207827e-01
3.797568678055540659e-01
3.763757251945207827e-01
3.832198682393936906e-01
3.832198682393936906e-01
4.618147601777309319e-01
4.618147601777309319e-01
3.797568678055540659e-01
6.150150838293484412e-01
6.056765591274597682e-01
5.948932116734795272e-01
5.843940549129911233e-01
6.150150838293484412e-01
5.948932116734795272e-01
5.843940549129911233e-01
6.056765591274597682e-01
3.849849164253100753e-01
4.051067877335299272e-01
3.943234407306590583e-01
4.156059451488545164e-01
3.849849164253100753e-01
4.051067877335299272e-01
4.156059451488545164e-01
3.943234407306590583e-01
5.984775572287617251e-01
5.884836256082053296e-01
5.984775572287617251e-01
5.998545909351378214e-01
5.998545909351378214e-01
6.132022796955425292e-01
5.884836256082053296e-01
6.132022796955425292e-01
4.015224426984786987e-01
4.001454093959182501e-01
4.115163743590528611e-01
3.867977206573414151e-01
4.015224426984786987e-01
4.001454093959182501e-01
4.115163743590528611e-01
3.867977206573414151e-01
6.223477192288555671e-01
6.066376529688568553e-01
6.004753014258312760e-01
6.284380120723653818e-01
6.223477192288555671e-01
6.066376529688568553e-01
6.004753014258312760e-01
6.284380120723653818e-01
3.776522812877374236e-01
3.933623469492886215e-01
3.995246989252336789e-01
3.715619878312281799e-01
3.776522812877374236e-01
3.933623469492886215e-01
3.995246989252336789e-01
3.715619878312281799e-01
6.216455805188161321e-01
6.073986752589917160e-01
5.151261498485837365e-01
5.908947778289075359e-01
6.216455805188161321e-01
6.073986752589917160e-01
5.151261498485837365e-01
5.908947778289075359e-01
3.783544193729539984e-01
3.926013247937589767e-01
4.848738496975784074e-01
4.091052215762829292e-01
3.783544193729539984e-01
3.926013247937589767e-01
4.848738496975784074e-01
4.091052215762829292e-01
6.016180602418899070e-01
5.905551243249647086e-01
6.156118941780732712e-01
5.937779637479252415e-01
6.016180602418899070e-01
5.905551243249647086e-01
6.156118941780732712e-01
5.937779637479252415e-01
3.983819397326442413e-01
4.094448753439792199e-01
3.843881059547129553e-01
4.062220363866799744e-01
3.983819397326442413e-01
4.094448753439792199e-01
3.843881059547129553e-01
4.062220363866799744e-01
6.140996692738553975e-01
6.280201849572222272e-01
6.095834528382511053e-01
6.041920260709048307e-01
6.140996692738553975e-01
6.280201849572222272e-01
6.095834528382511053e-01
6.041920260709048307e-01
3.859003305215082946e-01
3.719798153897500015e-01
3.904165465542064339e-01
3.958079736562467588e-01
3.859003305215082946e-01
3.719798153897500015e-01
3.904165465542064339e-01
3.958079736562467588e-01
5.944406646908646508e-01
5.804918140643167135e-01
5.833365471353317844e-01
5.827925002163283352e-01
5.944406646908646508e-01
5.804918140643167135e-01
5.833365471353317844e-01
5.827925002163283352e-01
4.055593356015378959e-01
4.195081862790175364e-01
4.166634534258264466e-01
4.172075001924895332e-01
4.055593356015378959e-01
4.195081862790175364e-01
4.166634534258264466e-01
4.172075001924895332e-01
5.845204344695957843e-01
5.923592779877253633e-01
5.808126649926634855e-01
5.839702011026020045e-01
5.923592779877253633e-01
5.845204344695957843e-01
5.808126649926634855e-01
5.839702011026020045e-01
4.076407226175433607e-01
4.154795649510560906e-01
4.191873351091999211e-01
4.160297988119054935e-01
4.076407226175433607e-01
4.154795649510560906e-01
4.191873351091999211e-01
4.160297988119054935e-01
5.943809936397883575e-01
6.053294852863473352e-01
5.881685035164991859e-01
6.107559886659146287e-01
5.943809936397883575e-01
6.053294852863473352e-01
5.881685035164991859e-01
6.107559886659146287e-01
4.056190064038673881e-01
3.946705148446199019e-01
4.118314962761360221e-01
3.892440113631892018e-01
4.056190064038673881e-01
3.946705148446199019e-01
4.118314962761360221e-01
3.892440113631892018e-01
5.953728360254899599e-01
6.701136352639878169e-01
5.672391538755618967e-01
6.212001404092006851e-01
5.953728360254899599e-01
6.701136352639878169e-01
5.672391538755618967e-01
6.212001404092006851e-01
4.046271641964267474e-01
3.298863646996323951e-01
4.327608460043848027e-01
3.787998592924850527e-01
4.046271641964267474e-01
3.298863646996323951e-01
4.327608460043848027e-01
3.787998592924850527e-01
5.639336981967062457e-01
5.973668827464280184e-01
5.602995718054444296e-01
6.211423159802507143e-01
5.639336981967062457e-01
5.973668827464280184e-01
5.602995718054444296e-01
6.211423159802507143e-01
4.360663024544919608e-01
4.026331173809012398e-01
4.397004286129231332e-01
3.788576841416215757e-01
4.360663024544919608e-01
4.026331173809012398e-01
4.397004286129231332e-01
3.788576841416215757e-01
5.786755034305315348e-01
6.167951453794557892e-01
5.600373998245231633e-01
5.786755034305315348e-01
5.915780420832561504e-01
6.167951453794557892e-01
5.915780420832561504e-01
5.600373998245231633e-01
3.832048547128579230e-01
4.399626000395073788e-01
4.213244963752913463e-01
4.213244963752913463e-01
4.084219582064179122e-01
3.832048547128579230e-01
4.084219582064179122e-01
4.399626000395073788e-01
5.920486052732485405e-01
5.799117215010483051e-01
5.722990013819071464e-01
5.929230070787525619e-01
5.920486052732485405e-01
5.799117215010483051e-01
5.722990013819071464e-01
5.929230070787525619e-01
4.079513950418913737e-01
4.200882783943598042e-01
4.277009983825337258e-01
4.070769926465800381e-01
4.079513950418913737e-01
4.200882783943598042e-01
4.277009983825337258e-01
4.070769926465800381e-01
6.456111981988215121e-01
5.569948450920492178e-01
6.318316006900204229e-01
6.200561062169072102e-01
6.456111981988215121e-01
5.569948450920492178e-01
6.318316006900204229e-01
6.200561062169072102e-01
3.543888016693017562e-01
4.430051542231012718e-01
3.681683988779695937e-01
3.799438937721788534e-01
3.543888016693017562e-01
4.430051542231012718e-01
3.681683988779695937e-01
3.799438937721788534e-01
6.219816285720298765e-01
6.591887874819803983e-01
5.402679826929670526e-01
6.379016975861304672e-01
6.219816285720298765e-01
6.591887874819803983e-01
5.402679826929670526e-01
6.379016975861304672e-01
3.780183707676769700e-01
3.408112120268924627e-01
4.597320176490029553e-01
3.620983020318817580e-01
3.780183707676769700e-01
3.408112120268924627e-01
4.597320176490029553e-01
3.620983020318817580e-01
6.037862855337152723e-01
6.453698148397961631e-01
5.863614053560013417e-01
6.194844141682551708e-01
6.037862855337152723e-01
5.863614053560013417e-01
6.453698148397961631e-01
6.194844141682551708e-01
3.962137147282192018e-01
3.546301846181449946e-01
4.136385952915588859e-01
3.805155853078758810e-01
3.962137147282192018e-01
3.546301846181449946e-01
4.136385952915588859e-01
3.805155853078758810e-01
6.267784869560273364e-01
5.534568050788948312e-01
5.706574657706369180e-01
5.832207314269908238e-01
5.534568050788948312e-01
6.267784869560273364e-01
5.706574657706369180e-01
5.832207314269908238e-01
4.465431952667131554e-01
3.732215138588799164e-01
4.293425338109955192e-01
4.167792692096554674e-01
4.465431952667131554e-01
3.732215138588799164e-01
4.293425338109955192e-01
4.167792692096554674e-01
5.892679857224720763e-01
6.336734547458036104e-01
5.892679857224720763e-01
5.723389648774173111e-01
6.026639809715561569e-01
6.336734547458036104e-01
5.723389648774173111e-01
6.026639809715561569e-01
4.107320140392403118e-01
3.663265455070359167e-01
4.276610347988025751e-01
3.973360187774233054e-01
4.107320140392403118e-01
3.663265455070359167e-01
4.276610347988025751e-01
3.973360187774233054e-01
6.000357588545739418e-01
5.986838113203702960e-01
6.062532360774639528e-01
5.947084517156326910e-01
6.000357588545739418e-01
5.986838113203702960e-01
6.062532360774639528e-01
5.947084517156326910e-01
3.999642415310518118e-01
4.013161880611733068e-01
3.937467634132190142e-01
4.052915481461241143e-01
3.999642415310518118e-01
4.013161880611733068e-01
3.937467634132190142e-01
4.052915481461241143e-01
5.870663990217508399e-01
5.884141988090050290e-01
5.816398693095834460e-01
5.855071038849928300e-01
5.870663990217508399e-01
5.884141988090050290e-01
5.816398693095834460e-01
5.855071038849928300e-01
4.129336016212619143e-01
4.115858010127340094e-01
4.183601308614015579e-01
4.144928963505662978e-01
4.129336016212619143e-01
4.115858010127340094e-01
4.183601308614015579e-01
4.144928963505662978e-01
6.005763083103374811e-01
5.976106383022852242e-01
5.974976939814951038e-01
6.026176695067988476e-01
6.005763083103374811e-01
5.976106383022852242e-01
5.974976939814951038e-01
6.026176695067988476e-01
3.994236918679234805e-01
4.023893613739346620e-01
4.025023067069923854e-01
3.973823302376331412e-01
3.994236918679234805e-01
4.023893613739346620e-01
4.025023067069923854e-01
3.973823302376331412e-01
6.154060507619760756e-01
6.178929675229483109e-01
6.043152086699592473e-01
6.161742409435646550e-01
6.154060507619760756e-01
6.178929675229483109e-01
6.043152086699592473e-01
6.161742409435646550e-01
3.845939495367929339e-01
3.821070321491788491e-01
3.956847915460457443e-01
3.838257597344636451e-01
3.845939495367929339e-01
3.821070321491788491e-01
3.956847915460457443e-01
3.838257597344636451e-01
6.130550391935685184e-01
6.004816640579520026e-01
5.840243412530981004e-01
6.024862991962436354e-01
6.130550391935685184e-01
6.024862991962436354e-01
6.004816640579520026e-01
3.995183347869897261e-01
4.159756589688186068e-01
5.840243412530981004e-01
3.869449611484014895e-01
3.975137007728335448e-01
3.869449611484014895e-01
3.995183347869897261e-01
4.159756589688186068e-01
3.975137007728335448e-01
5.703283126003952930e-01
6.046914062690120772e-01
5.789903594800307474e-01
5.851891066158714239e-01
5.703283126003952930e-01
6.046914062690120772e-01
5.851891066158714239e-01
4.296716869739611866e-01
5.789903594800307474e-01
3.953085930397719494e-01
4.210096401043301739e-01
4.148108939230041869e-01
4.296716869739611866e-01
3.953085930397719494e-01
4.210096401043301739e-01
4.148108939230041869e-01
5.738197108485110220e-01
5.735292399540412589e-01
5.664119445673350128e-01
5.713674778435233748e-01
5.738197108485110220e-01
5.735292399540412589e-01
5.664119445673350128e-01
5.713674778435233748e-01
4.261802884616372467e-01
4.264707601987538510e-01
4.335880550142974243e-01
4.286325222942650726e-01
4.261802884616372467e-01
4.264707601987538510e-01
4.335880550142974243e-01
4.286325222942650726e-01
6.109611270276218420e-01
6.073687105472345138e-01
5.836641731802956201e-01
6.109611270276218420e-01
5.977882924416917376e-01
6.073687105472345138e-01
5.836641731802956201e-01
5.977882924416917376e-01
3.890388726977107581e-01
3.926312889452674426e-01
4.163358277000952512e-01
4.022117080930911470e-01
3.926312889452674426e-01
3.890388726977107581e-01
4.163358277000952512e-01
4.022117080930911470e-01
6.121496288315029233e-01
5.928320881139370613e-01
6.017221338852323242e-01
5.948496692390108365e-01
6.121496288315029233e-01
5.928320881139370613e-01
6.017221338852323242e-01
5.948496692390108365e-01
4.071679122534987982e-01
3.878503713531245012e-01
3.982778661156771705e-01
4.051503304144716822e-01
3.878503713531245012e-01
4.071679122534987982e-01
3.982778661156771705e-01
4.051503304144716822e-01
5.855519960960009485e-01
5.880359886850783369e-01
5.836757719025627011e-01
5.842029856103181373e-01
5.855519960960009485e-01
5.880359886850783369e-01
5.836757719025627011e-01
5.842029856103181373e-01
4.144480041486531263e-01
4.119640111748594791e-01
4.163242280264967121e-01
4.157970137794109178e-01
4.144480041486531263e-01
4.119640111748594791e-01
4.163242280264967121e-01
4.157970137794109178e-01
6.184276355743349995e-01
6.036895024026307510e-01
6.168707135448130430e-01
6.185988014003669377e-01
6.184276355743349995e-01
6.036895024026307510e-01
6.168707135448130430e-01
6.185988014003669377e-01
3.815723638326744549e-01
3.963104973800000153e-01
3.831292862660120591e-01
3.814011990434664767e-01
3.815723638326744549e-01
3.963104973800000153e-01
3.831292862660120591e-01
3.814011990434664767e-01
6.075908881184659549e-01
5.941320782499133202e-01
6.026291736634448171e-01
5.944491632935751113e-01
6.075908881184659549e-01
5.941320782499133202e-01
6.026291736634448171e-01
5.944491632935751113e-01
3.924091117683019547e-01
4.058679219101577473e-01
3.973708262074069353e-01
4.055508368787741347e-01
3.924091117683019547e-01
4.058679219101577473e-01
3.973708262074069353e-01
4.055508368787741347e-01
5.695615588992950507e-01
4.359717931401974056e-01
4.154392800228379201e-01
5.817235978174721822e-01
5.695615588992950507e-01
4.359717931401974056e-01
4.154392800228379201e-01
5.817235978174721822e-01
4.304384411298087798e-01
5.640282070089597255e-01
5.845607201736129355e-01
4.182764021788898390e-01
4.304384411298087798e-01
5.845607201736129355e-01
5.640282070089597255e-01
4.182764021788898390e-01
5.983212425780948251e-01
5.295892179892689455e-01
5.657272422395180911e-01
5.983212425780948251e-01
7.103138081329234410e-01
5.295892179892689455e-01
7.103138081329234410e-01
5.657272422395180911e-01
4.016787567434221273e-01
4.704107816178293433e-01
2.896861917670321418e-01
4.016787567434221273e-01
4.704107816178293433e-01
4.342727582425141009e-01
4.342727582425141009e-01
2.896861917670321418e-01
5.942231686722152517e-01
5.833718692183538224e-01
5.528449387029468198e-01
6.123694728248665342e-01
5.942231686722152517e-01
5.833718692183538224e-01
5.528449387029468198e-01
6.123694728248665342e-01
4.057768322672927752e-01
4.166281307479948737e-01
4.471550609860059922e-01
3.876305271433011512e-01
4.057768322672927752e-01
4.166281307479948737e-01
4.471550609860059922e-01
3.876305271433011512e-01
5.614250059315963881e-01
5.672823320755924215e-01
5.561386347899315297e-01
5.951399403247705777e-01
5.614250059315963881e-01
5.672823320755924215e-01
5.561386347899315297e-01
5.951399403247705777e-01
4.385749944258350297e-01
4.327176678070827620e-01
4.438613653037464246e-01
4.048600592896036687e-01
4.385749944258350297e-01
4.327176678070827620e-01
4.438613653037464246e-01
4.048600592896036687e-01
6.224277874707695446e-01
6.112900684820488095e-01
5.135456007046741433e-01
5.879175352501988527e-01
6.224277874707695446e-01
6.112900684820488095e-01
5.135456007046741433e-01
5.879175352501988527e-01
3.775722122445586137e-01
3.887099313487851759e-01
4.864543992662220262e-01
4.120824645478933235e-01
3.775722122445586137e-01
3.887099313487851759e-01
4.864543992662220262e-01
4.120824645478933235e-01
5.897961226783081656e-01
5.829106976025286713e-01
5.833885629053838784e-01
5.855163381065722206e-01
5.829106976025286713e-01
5.897961226783081656e-01
5.833885629053838784e-01
5.855163381065722206e-01
4.170893027585407253e-01
4.102038772025480284e-01
4.166114374211247195e-01
4.144836612022118061e-01
4.170893027585407253e-01
4.102038772025480284e-01
4.166114374211247195e-01
4.144836612022118061e-01
6.024777666461886838e-01
6.122520686876669060e-01
5.958470912919437978e-01
5.886607931497565005e-01
6.024777666461886838e-01
5.958470912919437978e-01
5.886607931497565005e-01
6.122520686876669060e-01
4.041529089699906763e-01
3.975222332483099308e-01
4.113392071812995709e-01
3.877479313123330940e-01
4.113392071812995709e-01
4.041529089699906763e-01
3.877479313123330940e-01
3.975222332483099308e-01
6.169298595141299302e-01
6.055822743910539430e-01
6.145169744668237399e-01
6.184411039903352503e-01
6.169298595141299302e-01
6.055822743910539430e-01
6.145169744668237399e-01
6.184411039903352503e-01
3.830701402621343732e-01
3.944177257326373365e-01
3.854830257405410521e-01
3.815588959369051736e-01
3.830701402621343732e-01
3.944177257326373365e-01
3.854830257405410521e-01
3.815588959369051736e-01
5.851747761125807301e-01
5.722513833015909768e-01
5.935333346697007073e-01
5.851747761125807301e-01
5.722513833015909768e-01
5.838431873742138123e-01
4.148252246363881568e-01
5.838431873742138123e-01
5.935333346697007073e-01
4.277486168311952497e-01
4.064666655299333797e-01
4.161568128110957332e-01
4.148252246363881568e-01
4.277486168311952497e-01
4.064666655299333797e-01
4.161568128110957332e-01
6.141105672877529287e-01
6.181390667748019041e-01
6.045533691617492877e-01
6.159678848835028475e-01
6.141105672877529287e-01
6.181390667748019041e-01
6.045533691617492877e-01
6.159678848835028475e-01
3.858894330523980898e-01
3.818609330764957122e-01
3.954466296881946619e-01
3.840321145953566884e-01
3.858894330523980898e-01
3.818609330764957122e-01
3.954466296881946619e-01
3.840321145953566884e-01
6.052487320598629594e-01
5.999432534936204320e-01
5.999432534936204320e-01
5.969337198716857529e-01
5.969337198716857529e-01
5.993594942215167976e-01
6.052487320598629594e-01
5.993594942215167976e-01
4.000567467401197064e-01
3.947512678369093919e-01
4.030662806644613738e-01
4.006405060572433285e-01
4.000567467401197064e-01
3.947512678369093919e-01
4.030662806644613738e-01
4.006405060572433285e-01
5.993605268877217895e-01
6.021102684399011196e-01
5.982353695872006938e-01
6.011685005350955180e-01
5.993605268877217895e-01
6.021102684399011196e-01
5.982353695872006938e-01
6.011685005350955180e-01
4.006394728021405172e-01
3.978897319511816022e-01
4.017646303009314579e-01
3.988314989564969437e-01
4.006394728021405172e-01
3.978897319511816022e-01
4.017646303009314579e-01
3.988314989564969437e-01
6.174878721303684870e-01
6.076759591942391125e-01
6.150343925983179361e-01
6.104426102647266816e-01
6.174878721303684870e-01
6.076759591942391125e-01
6.150343925983179361e-01
6.104426102647266816e-01
3.825121278096048627e-01
3.923240408021229086e-01
3.849656067595788045e-01
3.895573896716086892e-01
3.825121278096048627e-01
3.923240408021229086e-01
3.849656067595788045e-01
3.895573896716086892e-01
6.394796009180936380e-01
5.677567186085070716e-01
6.441817809654821758e-01
6.012476965734094847e-01
6.394796009180936380e-01
5.677567186085070716e-01
6.441817809654821758e-01
6.012476965734094847e-01
3.605203986262495164e-01
4.322432812296028715e-01
3.558182185397527064e-01
3.987523038595099933e-01
4.322432812296028715e-01
3.605203986262495164e-01
3.558182185397527064e-01
3.987523038595099933e-01
6.054206230328418314e-01
6.068184854375431314e-01
5.961722899560299993e-01
5.891449694063339848e-01
6.054206230328418314e-01
6.068184854375431314e-01
5.961722899560299993e-01
5.891449694063339848e-01
3.945793765919916041e-01
3.931815149276189914e-01
4.038277091408417618e-01
4.108550302876210480e-01
3.945793765919916041e-01
3.931815149276189914e-01
4.038277091408417618e-01
4.108550302876210480e-01
5.916514397863466002e-01
6.042845707393098564e-01
6.208288514967534866e-01
5.804844289223183296e-01
6.042845707393098564e-01
5.916514397863466002e-01
6.208288514967534866e-01
5.804844289223183296e-01
3.957154287090816069e-01
4.083485600303902174e-01
3.791711489884619368e-01
4.195155713578060386e-01
3.957154287090816069e-01
4.083485600303902174e-01
3.791711489884619368e-01
4.195155713578060386e-01
5.973455867169832345e-01
6.109641686443865183e-01
6.353080093163043784e-01
6.196400171693312586e-01
6.109641686443865183e-01
5.973455867169832345e-01
6.353080093163043784e-01
6.196400171693312586e-01
3.890358315620687790e-01
4.026544130983893410e-01
3.646919906186667504e-01
3.803599824514094507e-01
3.890358315620687790e-01
4.026544130983893410e-01
3.646919906186667504e-01
3.803599824514094507e-01
5.850214371657784795e-01
5.865302761444581847e-01
5.930534460690068954e-01
5.705767532826939714e-01
5.865302761444581847e-01
5.850214371657784795e-01
5.930534460690068954e-01
4.134697242434413056e-01
4.069465536163079378e-01
5.705767532826939714e-01
4.149785627519122500e-01
4.294232457500584133e-01
4.134697242434413056e-01
4.149785627519122500e-01
4.069465536163079378e-01
4.294232457500584133e-01
5.828974100149935111e-01
5.889101438915531617e-01
5.889101438915531617e-01
5.844929461654828629e-01
5.852270055547705851e-01
5.828974100149935111e-01
5.844929461654828629e-01
5.852270055547705851e-01
4.171025899986489094e-01
4.110898562812508317e-01
4.155070549368247157e-01
4.171025899986489094e-01
4.147729942023943295e-01
4.110898562812508317e-01
4.147729942023943295e-01
4.155070549368247157e-01
5.941339930504909717e-01
5.798684560695619439e-01
5.881293161787652934e-01
5.790710514220336336e-01
5.941339930504909717e-01
5.798684560695619439e-01
5.881293161787652934e-01
4.058660075388615951e-01
5.790710514220336336e-01
4.201315434347634437e-01
4.118706838771686307e-01
4.209289484379041824e-01
4.058660075388615951e-01
4.201315434347634437e-01
4.118706838771686307e-01
4.209289484379041824e-01
6.085343559002467373e-01
6.050390595255521475e-01
5.987682140698780131e-01
5.876784233023499837e-01
6.085343559002467373e-01
6.050390595255521475e-01
5.987682140698780131e-01
5.876784233023499837e-01
3.914656448355344764e-01
3.949609404680813896e-01
4.012317866281591705e-01
4.123215770528076973e-01
3.914656448355344764e-01
4.012317866281591705e-01
3.949609404680813896e-01
4.123215770528076973e-01
5.862998701904871268e-01
5.820079801296742517e-01
5.844115523264008516e-01
5.879589620976730657e-01
5.862998701904871268e-01
5.820079801296742517e-01
4.137001300582596741e-01
5.879589620976730657e-01
5.844115523264008516e-01
4.120410384407477977e-01
4.179920205647249531e-01
4.155884480310305662e-01
4.137001300582596741e-01
4.179920205647249531e-01
4.155884480310305662e-01
4.120410384407477977e-01
5.998049195331986994e-01
6.028545259014208568e-01
6.074695057995995739e-01
5.894410542041441659e-01
6.028545259014208568e-01
5.998049195331986994e-01
5.894410542041441659e-01
6.074695057995995739e-01
4.105589456576126395e-01
3.971454736383748241e-01
4.001950808196852449e-01
3.925304947006225120e-01
3.971454736383748241e-01
4.001950808196852449e-01
4.105589456576126395e-01
3.925304947006225120e-01
6.231960739132773597e-01
6.268933299634227296e-01
5.801020742619584780e-01
6.272927274239918916e-01
6.231960739132773597e-01
6.268933299634227296e-01
5.801020742619584780e-01
6.272927274239918916e-01
3.768039261740341317e-01
3.731066706350247841e-01
4.198979254251753446e-01
3.727072722904267721e-01
3.768039261740341317e-01
3.731066706350247841e-01
4.198979254251753446e-01
3.727072722904267721e-01
5.571602901254664175e-01
5.996261495383805595e-01
5.615560208179886104e-01
6.209153532736308989e-01
5.996261495383805595e-01
5.571602901254664175e-01
5.615560208179886104e-01
6.209153532736308989e-01
4.003738502315172809e-01
4.428397095452965004e-01
4.384439793138881214e-01
3.790846465808499488e-01
4.003738502315172809e-01
4.428397095452965004e-01
4.384439793138881214e-01
3.790846465808499488e-01
5.614076088459114544e-01
6.809783439312013797e-01
6.809783439312013797e-01
5.560490828938782215e-01
5.560490828938782215e-01
5.965789242545724846e-01
5.965789242545724846e-01
4.439509168005315587e-01
5.614076088459114544e-01
3.190216552575293463e-01
4.034210756944958121e-01
4.385923910522251390e-01
4.385923910522251390e-01
3.190216552575293463e-01
4.439509168005315587e-01
4.034210756944958121e-01
6.061831910860746575e-01
5.937623341842481750e-01
6.190214247362746391e-01
5.774524319704141817e-01
6.061831910860746575e-01
5.937623341842481750e-01
6.190214247362746391e-01
5.774524319704141817e-01
3.938168093809508719e-01
4.062376660258451011e-01
3.809785754237964284e-01
4.225475678958900971e-01
3.938168093809508719e-01
4.062376660258451011e-01
3.809785754237964284e-01
4.225475678958900971e-01
5.825949605705318390e-01
5.887159795556726749e-01
5.849866125954577001e-01
5.875133297176944325e-01
5.825949605705318390e-01
5.887159795556726749e-01
5.849866125954577001e-01
5.875133297176944325e-01
4.174050388173782267e-01
4.112840204816166079e-01
4.150133866378382663e-01
4.124866700312850298e-01
4.174050388173782267e-01
4.112840204816166079e-01
4.150133866378382663e-01
4.124866700312850298e-01
6.082282943084464932e-01
5.935870281555253314e-01
6.033596760717045981e-01
5.931003896653237462e-01
6.082282943084464932e-01
5.935870281555253314e-01
6.033596760717045981e-01
5.931003896653237462e-01
3.917717061890471086e-01
4.064129717089599581e-01
3.966403242611704627e-01
4.068996103583231161e-01
3.917717061890471086e-01
4.064129717089599581e-01
3.966403242611704627e-01
4.068996103583231161e-01
6.036907861362124095e-01
5.290781946569040883e-01
6.732637162403989350e-01
5.325483417327632196e-01
6.036907861362124095e-01
5.290781946569040883e-01
6.732637162403989350e-01
5.325483417327632196e-01
3.963092131853045430e-01
4.709218051648349501e-01
3.267362828482873738e-01
4.674516578234033659e-01
3.963092131853045430e-01
4.709218051648349501e-01
3.267362828482873738e-01
4.674516578234033659e-01
5.891317723535394180e-01
5.791319634772662539e-01
5.744223023384620319e-01
5.931549634528892057e-01
5.891317723535394180e-01
5.791319634772662539e-01
5.744223023384620319e-01
5.931549634528892057e-01
4.108682268324628239e-01
4.255776979816801031e-01
4.108682268324628239e-01
4.208680369274588884e-01
4.208680369274588884e-01
4.068450363120064139e-01
4.255776979816801031e-01
4.068450363120064139e-01
5.906995195773561136e-01
5.740601236875590985e-01
5.914151288179709809e-01
5.884258896185201593e-01
5.906995195773561136e-01
5.740601236875590985e-01
5.914151288179709809e-01
5.884258896185201593e-01
4.093004802762152394e-01
4.259398765743753756e-01
4.085848714876192389e-01
4.115741104342305334e-01
4.093004802762152394e-01
4.259398765743753756e-01
4.085848714876192389e-01
4.115741104342305334e-01
6.018230190729809692e-01
6.004332451811933424e-01
5.982280127736885333e-01
6.009892017927995767e-01
6.004332451811933424e-01
6.018230190729809692e-01
5.982280127736885333e-01
6.009892017927995767e-01
3.981769804340729024e-01
3.995667552135273581e-01
4.017719878111165599e-01
3.990107980152970413e-01
3.981769804340729024e-01
3.995667552135273581e-01
4.017719878111165599e-01
3.990107980152970413e-01
5.962776866022068134e-01
6.122982804222374398e-01
5.922676320519713045e-01
5.952921958464685304e-01
5.962776866022068134e-01
6.122982804222374398e-01
5.922676320519713045e-01
5.952921958464685304e-01
4.037223132013423310e-01
3.877017189624893945e-01
4.077323684405200765e-01
4.047078042221983196e-01
4.037223132013423310e-01
3.877017189624893945e-01
4.077323684405200765e-01
4.047078042221983196e-01
6.020465354149564519e-01
5.950015681455624872e-01
5.994422749517980264e-01
6.046580449374232558e-01
6.020465354149564519e-01
5.950015681455624872e-01
5.994422749517980264e-01
6.046580449374232558e-01
3.979534644531668164e-01
4.049984311377556878e-01
4.005577246762186405e-01
3.953419551771730767e-01
3.979534644531668164e-01
4.049984311377556878e-01
4.005577246762186405e-01
3.953419551771730767e-01
5.716298022325645434e-01
5.917484546898776898e-01
6.147105455552264175e-01
5.662895470823059441e-01
6.147105455552264175e-01
5.716298022325645434e-01
5.917484546898776898e-01
5.662895470823059441e-01
4.283701980152727629e-01
3.852894542355898011e-01
4.082515460036120203e-01
4.337104525111499242e-01
4.283701980152727629e-01
3.852894542355898011e-01
4.082515460036120203e-01
4.337104525111499242e-01
6.212221066411984793e-01
6.124393333425359742e-01
6.121213734813863994e-01
6.081149323708814336e-01
6.212221066411984793e-01
6.124393333425359742e-01
6.121213734813863994e-01
6.081149323708814336e-01
3.787778934179186763e-01
3.875606668993896164e-01
3.878786262880566937e-01
3.918850677937371074e-01
3.787778934179186763e-01
3.875606668993896164e-01
3.878786262880566937e-01
3.918850677937371074e-01
6.068632669557700865e-01
6.218769901606719941e-01
6.016416366546764039e-01
6.249356922598963138e-01
6.068632669557700865e-01
6.218769901606719941e-01
6.016416366546764039e-01
6.249356922598963138e-01
3.931367326877079904e-01
3.781230103486450389e-01
3.983583634326350875e-01
3.750643074490653817e-01
3.931367326877079904e-01
3.781230103486450389e-01
3.983583634326350875e-01
3.750643074490653817e-01
6.190740855763579020e-01
6.228132850278598198e-01
6.074823950580139353e-01
6.054315776550538430e-01
6.190740855763579020e-01
6.228132850278598198e-01
6.074823950580139353e-01
6.054315776550538430e-01
3.809259145568830718e-01
3.771867151122023643e-01
3.925176048301182163e-01
3.945684227442143310e-01
3.809259145568830718e-01
3.771867151122023643e-01
3.925176048301182163e-01
3.945684227442143310e-01
6.113079287970322184e-01
6.183235267362761078e-01
6.245890136833622819e-01
6.018968403786857380e-01
6.113079287970322184e-01
6.183235267362761078e-01
6.245890136833622819e-01
6.018968403786857380e-01
3.886920716704480583e-01
3.816764729635906406e-01
3.754109870315005537e-01
3.981031589628400980e-01
3.886920716704480583e-01
3.816764729635906406e-01
3.754109870315005537e-01
3.981031589628400980e-01
6.006910918831636081e-01
5.953987881439388730e-01
5.963373943204715033e-01
6.056820164412783924e-01
6.006910918831636081e-01
5.953987881439388730e-01
5.963373943204715033e-01
6.056820164412783924e-01
3.993089083860468236e-01
4.046012119197257562e-01
4.036626057149987901e-01
3.943179828693246236e-01
3.993089083860468236e-01
4.046012119197257562e-01
4.036626057149987901e-01
3.943179828693246236e-01
5.850880010721084545e-01
5.890962060393576394e-01
5.835650064727815334e-01
5.855209194078270230e-01
5.850880010721084545e-01
5.890962060393576394e-01
5.835650064727815334e-01
5.855209194078270230e-01
4.149119990879626130e-01
4.109037941962014884e-01
4.164349942948319949e-01
4.144790812979408656e-01
4.149119990879626130e-01
4.109037941962014884e-01
4.164349942948319949e-01
4.144790812979408656e-01
6.084616905855000368e-01
5.933325043088188977e-01
6.039522734740785381e-01
5.916726628788637754e-01
6.084616905855000368e-01
5.933325043088188977e-01
6.039522734740785381e-01
5.916726628788637754e-01
3.915383090879913652e-01
4.066674952637185925e-01
3.960477260552579537e-01
4.083273370988536044e-01
3.915383090879913652e-01
4.066674952637185925e-01
3.960477260552579537e-01
4.083273370988536044e-01
6.200294200161806657e-01
6.073501374767147354e-01
6.173812819897648296e-01
6.114916759097468457e-01
6.200294200161806657e-01
6.073501374767147354e-01
6.173812819897648296e-01
6.114916759097468457e-01
3.799705796054695384e-01
3.926498618939149310e-01
3.826187185350136133e-01
3.885083240002131788e-01
3.799705796054695384e-01
3.926498618939149310e-01
3.826187185350136133e-01
3.885083240002131788e-01
6.351325924019874947e-01
6.458930771486848244e-01
5.475416316994596855e-01
6.324337488285891595e-01
6.351325924019874947e-01
6.458930771486848244e-01
5.475416316994596855e-01
6.324337488285891595e-01
3.648674071455388912e-01
3.541069233251619153e-01
4.524583692273154156e-01
3.675662513633142225e-01
3.648674071455388912e-01
3.541069233251619153e-01
4.524583692273154156e-01
3.675662513633142225e-01
6.180619579154154053e-01
6.056111785592293018e-01
6.139651463163318112e-01
6.194337648057626211e-01
6.180619579154154053e-01
6.056111785592293018e-01
6.139651463163318112e-01
6.194337648057626211e-01
3.819380415679916041e-01
3.943888213707396062e-01
3.860348534044533153e-01
3.805662355762251536e-01
3.819380415679916041e-01
3.943888213707396062e-01
3.860348534044533153e-01
3.805662355762251536e-01
5.581949898532911902e-01
5.891219212207943201e-01
6.142355725933157373e-01
5.729656781986705028e-01
5.581949898532911902e-01
6.142355725933157373e-01
5.891219212207943201e-01
5.729656781986705028e-01
4.418050099338870496e-01
4.108780785591079621e-01
3.857644277322833659e-01
4.270343213574960828e-01
4.418050099338870496e-01
4.108780785591079621e-01
3.857644277322833659e-01
4.270343213574960828e-01
5.623679710643045837e-01
4.194734312604850857e-01
5.452065909266821109e-01
4.759015710260428023e-01
5.623679710643045837e-01
4.194734312604850857e-01
5.452065909266821109e-01
4.759015710260428023e-01
4.376320289939030772e-01
5.805265684793994296e-01
4.547934090223861858e-01
5.240984291922359262e-01
4.376320289939030772e-01
5.805265684793994296e-01
4.547934090223861858e-01
5.240984291922359262e-01
6.325933254270239559e-01
5.966097893069672864e-01
6.079782507504205569e-01
6.137335789703683986e-01
6.325933254270239559e-01
5.966097893069672864e-01
6.079782507504205569e-01
6.137335789703683986e-01
3.674066748421864759e-01
4.033902104565640911e-01
3.920217486952424224e-01
3.862664213029347593e-01
3.674066748421864759e-01
4.033902104565640911e-01
3.920217486952424224e-01
3.862664213029347593e-01
6.221967300643882481e-01
6.095789890459855087e-01
5.976492523841443472e-01
6.290216725574282464e-01
6.221967300643882481e-01
6.095789890459855087e-01
5.976492523841443472e-01
6.290216725574282464e-01
3.778032701120537240e-01
3.904210107139078900e-01
4.023507478632382117e-01
3.709783265439909883e-01
3.778032701120537240e-01
3.904210107139078900e-01
4.023507478632382117e-01
3.709783265439909883e-01
6.219287431049451698e-01
6.168027082312619314e-01
6.116943317442746775e-01
6.022464488660261850e-01
6.219287431049451698e-01
6.168027082312619314e-01
6.116943317442746775e-01
6.022464488660261850e-01
3.780712575085090066e-01
3.831972920602311206e-01
3.883056687659518502e-01
3.977535512312897481e-01
3.780712575085090066e-01
3.831972920602311206e-01
3.883056687659518502e-01
3.977535512312897481e-01
6.257797249791110517e-01
6.472393330159320612e-01
5.897108395070063125e-01
5.978973794676676334e-01
5.897108395070063125e-01
6.257797249791110517e-01
6.472393330159320612e-01
5.978973794676676334e-01
4.102891607180936262e-01
3.742202746425391524e-01
3.527606664529230329e-01
4.021026208451985440e-01
4.102891607180936262e-01
3.742202746425391524e-01
3.527606664529230329e-01
4.021026208451985440e-01
6.172983989208660205e-01
6.070559846784817637e-01
6.135764788441520068e-01
6.189697165564211900e-01
6.172983989208660205e-01
6.070559846784817637e-01
6.135764788441520068e-01
6.189697165564211900e-01
3.827016008763166610e-01
3.929440155634438270e-01
3.864235212859057356e-01
3.810302838828647509e-01
3.827016008763166610e-01
3.929440155634438270e-01
3.864235212859057356e-01
3.810302838828647509e-01
6.183615500995074399e-01
6.080746071056637447e-01
6.113862696220166981e-01
6.204779226682148874e-01
6.183615500995074399e-01
6.080746071056637447e-01
6.113862696220166981e-01
6.204779226682148874e-01
3.816384494166413788e-01
3.919253930507693440e-01
3.886137299778056331e-01
3.795220773135952186e-01
3.816384494166413788e-01
3.919253930507693440e-01
3.886137299778056331e-01
3.795220773135952186e-01
5.975251688596472377e-01
5.378568816686311038e-01
5.848167738349729916e-01
6.108880603569559753e-01
5.378568816686311038e-01
5.975251688596472377e-01
5.848167738349729916e-01
6.108880603569559753e-01
4.621431179384671850e-01
4.024748307911067968e-01
4.151832263250980759e-01
3.891119394811539678e-01
4.621431179384671850e-01
4.024748307911067968e-01
4.151832263250980759e-01
3.891119394811539678e-01
6.368727706212666817e-01
5.943850657913571922e-01
5.972932969239082013e-01
6.252589039017948380e-01
6.368727706212666817e-01
5.943850657913571922e-01
5.972932969239082013e-01
6.252589039017948380e-01
3.631272291422646958e-01
4.056149340958654648e-01
4.027067033848652500e-01
3.747410967898758827e-01
3.631272291422646958e-01
4.056149340958654648e-01
4.027067033848652500e-01
3.747410967898758827e-01
6.430753622062184149e-01
5.763070784760202514e-01
6.381955107244721148e-01
5.953008815686189337e-01
6.430753622062184149e-01
5.763070784760202514e-01
6.381955107244721148e-01
5.953008815686189337e-01
3.569246371880581137e-01
4.236929221315222094e-01
3.618044893200931256e-01
4.046991183540740167e-01
3.569246371880581137e-01
4.236929221315222094e-01
3.618044893200931256e-01
4.046991183540740167e-01
6.006549527683091583e-01
5.721191216161969351e-01
6.024973748517368222e-01
6.006549527683091583e-01
6.278170337773190113e-01
6.278170337773190113e-01
5.721191216161969351e-01
6.024973748517368222e-01
3.993450471134565305e-01
3.721829653713939479e-01
4.278808785675209947e-01
3.975026246662309859e-01
3.721829653713939479e-01
3.993450471134565305e-01
4.278808785675209947e-01
3.975026246662309859e-01
6.448009556006581988e-01
6.175841041022067657e-01
5.499106316201505251e-01
6.477357757357822265e-01
6.448009556006581988e-01
6.175841041022067657e-01
5.499106316201505251e-01
6.477357757357822265e-01
3.824158962434012210e-01
3.551990437190397643e-01
4.500893680578883504e-01
3.522642245025053853e-01
3.551990437190397643e-01
3.824158962434012210e-01
4.500893680578883504e-01
3.522642245025053853e-01
6.065530480018423987e-01
5.947982557440809614e-01
6.021823897767717426e-01
5.958558405532130564e-01
6.065530480018423987e-01
5.947982557440809614e-01
6.021823897767717426e-01
5.958558405532130564e-01
3.934469528117006121e-01
4.052017442286341975e-01
3.978176105702004861e-01
4.041441590820795682e-01
3.934469528117006121e-01
4.052017442286341975e-01
3.978176105702004861e-01
4.041441590820795682e-01
6.166973353147113812e-01
5.913368372057448141e-01
6.327452275290852413e-01
6.224812012878828682e-01
6.166973353147113812e-01
5.913368372057448141e-01
6.327452275290852413e-01
6.224812012878828682e-01
3.833026650345345843e-01
4.086631626969392528e-01
3.672547724936521263e-01
3.775187985629600007e-01
3.833026650345345843e-01
4.086631626969392528e-01
3.672547724936521263e-01
3.775187985629600007e-01
5.977128796062061156e-01
5.635908163349085953e-01
6.017586926100193523e-01
5.727290897293642047e-01
5.977128796062061156e-01
5.635908163349085953e-01
6.017586926100193523e-01
5.727290897293642047e-01
4.022871202528222057e-01
4.364091837833257159e-01
3.982413078083482105e-01
4.272709111055519315e-01
4.022871202528222057e-01
4.364091837833257159e-01
3.982413078083482105e-01
4.272709111055519315e-01
5.977402561547933146e-01
6.027574771960644284e-01
5.841248124170306255e-01
5.841248124170306255e-01
6.157066347468571621e-01
5.977402561547933146e-01
6.027574771960644284e-01
6.157066347468571621e-01
4.158751880086128949e-01
4.022597439015953569e-01
3.972425218016724102e-01
3.842933653941145167e-01
4.022597439015953569e-01
4.158751880086128949e-01
3.972425218016724102e-01
3.842933653941145167e-01
5.971762060808032402e-01
5.824141211387541262e-01
5.763566284831540543e-01
5.837590215051022824e-01
5.971762060808032402e-01
5.824141211387541262e-01
5.763566284831540543e-01
5.837590215051022824e-01
4.175858795551903313e-01
4.028237943202839233e-01
4.236433720043351059e-01
4.162409789987577824e-01
4.028237943202839233e-01
4.175858795551903313e-01
4.236433720043351059e-01
4.162409789987577824e-01
6.157330693276890088e-01
6.109562182500667404e-01
6.168909683328820392e-01
6.084709786609892035e-01
6.157330693276890088e-01
6.109562182500667404e-01
6.168909683328820392e-01
6.084709786609892035e-01
3.842669310415658401e-01
3.890437819682119880e-01
3.831090318290080177e-01
3.915290215463755885e-01
3.842669310415658401e-01
3.890437819682119880e-01
3.831090318290080177e-01
3.915290215463755885e-01
6.200616512578562833e-01
5.767952103342395276e-01
6.115728166851113201e-01
5.867445495869105798e-01
6.200616512578562833e-01
5.767952103342395276e-01
6.115728166851113201e-01
5.867445495869105798e-01
3.799383489695173921e-01
4.232047900441102684e-01
3.884271837760024937e-01
4.132554510651971214e-01
3.799383489695173921e-01
4.232047900441102684e-01
3.884271837760024937e-01
4.132554510651971214e-01
6.077288783239964687e-01
6.061040022636916547e-01
5.969232956022096914e-01
5.899021243903916911e-01
6.077288783239964687e-01
6.061040022636916547e-01
5.969232956022096914e-01
5.899021243903916911e-01
3.922711216828247416e-01
3.938959979846003989e-01
4.030767038439080352e-01
4.100978752312585129e-01
3.922711216828247416e-01
3.938959979846003989e-01
4.030767038439080352e-01
4.100978752312585129e-01
6.345555292427889071e-01
5.793644457125992631e-01
6.214668494385477970e-01
6.197054008316627005e-01
6.345555292427889071e-01
5.793644457125992631e-01
6.214668494385477970e-01
6.197054008316627005e-01
3.654444710837196908e-01
3.785331506360307685e-01
4.206355540236472734e-01
3.802945987717976095e-01
3.654444710837196908e-01
4.206355540236472734e-01
3.785331506360307685e-01
3.802945987717976095e-01
6.167669676246987365e-01
6.197134526692025247e-01
5.364184516702152905e-01
5.712644346745037183e-01
6.167669676246987365e-01
6.197134526692025247e-01
5.364184516702152905e-01
5.712644346745037183e-01
3.802865471884615545e-01
4.287355661035689991e-01
3.832330325208204158e-01
3.832330325208204158e-01
3.802865471884615545e-01
4.635815474084665766e-01
4.635815474084665766e-01
4.287355661035689991e-01
6.210592858224117663e-01
6.175432524082680175e-01
6.108384085432589927e-01
6.028144639331003418e-01
6.210592858224117663e-01
6.175432524082680175e-01
6.108384085432589927e-01
6.028144639331003418e-01
3.789407137201123987e-01
3.824567475026015018e-01
3.891615917991657625e-01
3.971855359068285907e-01
3.789407137201123987e-01
3.824567475026015018e-01
3.891615917991657625e-01
3.971855359068285907e-01
5.650956972604035400e-01
6.411323015918242163e-01
6.228239953434240306e-01
5.650956972604035400e-01
5.098335467819197220e-01
6.411323015918242163e-01
5.098335467819197220e-01
6.228239953434240306e-01
4.349043027805237216e-01
3.588676983254117658e-01
4.901664536228054203e-01
3.771760042691312265e-01
4.349043027805237216e-01
3.588676983254117658e-01
4.901664536228054203e-01
3.771760042691312265e-01
6.334192423582862830e-01
5.944378332146698085e-01
6.122983609216134937e-01
6.115387424233631464e-01
6.334192423582862830e-01
5.944378332146698085e-01
6.122983609216134937e-01
6.115387424233631464e-01
3.665807578322528570e-01
4.055621669513129746e-01
3.877016390151766245e-01
3.884612586061848560e-01
3.665807578322528570e-01
4.055621669513129746e-01
3.877016390151766245e-01
3.884612586061848560e-01
5.340110016222752165e-01
6.006446470464652521e-01
5.310997985934591270e-01
6.137526153279395658e-01
5.340110016222752165e-01
6.006446470464652521e-01
5.310997985934591270e-01
6.137526153279395658e-01
4.659889990180090535e-01
3.993553526247524132e-01
4.689002016020822339e-01
3.862473850253991259e-01
4.659889990180090535e-01
3.993553526247524132e-01
4.689002016020822339e-01
3.862473850253991259e-01
5.883163354096723197e-01
5.799877323715918465e-01
5.731418484219830134e-01
5.941333024402410956e-01
5.883163354096723197e-01
5.799877323715918465e-01
5.731418484219830134e-01
5.941333024402410956e-01
4.116836650018740329e-01
4.200122678339539561e-01
4.268581512478704099e-01
4.058666980954512837e-01
4.116836650018740329e-01
4.200122678339539561e-01
4.268581512478704099e-01
4.058666980954512837e-01
6.160571330310631311e-01
6.167774836039825459e-01
6.055252676460440853e-01
6.163414019979427394e-01
6.160571330310631311e-01
6.167774836039825459e-01
6.055252676460440853e-01
6.163414019979427394e-01
3.839428667133688577e-01
3.832225160058442270e-01
3.944747322047987836e-01
3.836585981380267185e-01
3.839428667133688577e-01
3.832225160058442270e-01
3.944747322047987836e-01
3.836585981380267185e-01
5.774216107838583412e-01
5.673725809606366965e-01
5.791043792291930004e-01
5.609412104831790202e-01
5.791043792291930004e-01
5.609412104831790202e-01
5.774216107838583412e-01
5.673725809606366965e-01
4.208956199481690419e-01
4.390587900225000340e-01
4.225783892311483214e-01
4.326274188224488171e-01
4.208956199481690419e-01
4.390587900225000340e-01
4.225783892311483214e-01
4.326274188224488171e-01
6.070908730093833583e-01
5.952617897401069058e-01
6.153567405190187856e-01
5.797072157129150582e-01
6.070908730093833583e-01
5.952617897401069058e-01
6.153567405190187856e-01
5.797072157129150582e-01
3.929091272812001989e-01
4.047382102526171366e-01
3.846432594036741648e-01
4.202927836322487565e-01
3.929091272812001989e-01
4.047382102526171366e-01
3.846432594036741648e-01
4.202927836322487565e-01
6.020388109636769514e-01
5.952129832853643165e-01
6.121588249802698556e-01
5.897032350358131225e-01
6.020388109636769514e-01
6.121588249802698556e-01
5.952129832853643165e-01
5.897032350358131225e-01
3.979611892677894502e-01
3.878411748833059391e-01
4.047870170506939758e-01
4.102967646126671752e-01
3.979611892677894502e-01
3.878411748833059391e-01
4.047870170506939758e-01
4.102967646126671752e-01
5.360511087783379480e-01
5.946061853082937887e-01
5.932592871104134247e-01
6.069856951580732130e-01
5.360511087783379480e-01
5.946061853082937887e-01
5.932592871104134247e-01
6.069856951580732130e-01
4.639488913617242360e-01
4.053938145771098789e-01
4.067407132170046680e-01
3.930143056441011140e-01
4.639488913617242360e-01
4.053938145771098789e-01
4.067407132170046680e-01
3.930143056441011140e-01
5.030284100853350537e-01
6.820172322945836640e-01
5.657917657695179514e-01
5.928645656686057919e-01
5.030284100853350537e-01
6.820172322945836640e-01
5.657917657695179514e-01
5.928645656686057919e-01
4.969715899746915966e-01
3.179827675767228357e-01
4.342082340599517920e-01
4.071354343277562293e-01
4.969715899746915966e-01
3.179827675767228357e-01
4.342082340599517920e-01
4.071354343277562293e-01
5.990811367273636279e-01
5.919027456056937808e-01
5.920150519204980810e-01
6.138500316874342388e-01
5.990811367273636279e-01
5.919027456056937808e-01
4.009188627987896325e-01
5.920150519204980810e-01
4.079849479767290177e-01
6.138500316874342388e-01
3.861499680615452235e-01
4.080972551246304647e-01
4.009188627987896325e-01
4.080972551246304647e-01
4.079849479767290177e-01
3.861499680615452235e-01
5.820379185352066997e-01
6.396438733413560840e-01
5.696152102163978270e-01
6.102388346002953767e-01
5.820379185352066997e-01
6.396438733413560840e-01
5.696152102163978270e-01
6.102388346002953767e-01
4.179620813997644291e-01
3.603561269310375792e-01
4.303847897317609750e-01
3.897611660304391989e-01
4.179620813997644291e-01
3.603561269310375792e-01
4.303847897317609750e-01
3.897611660304391989e-01
6.226448481202169205e-01
6.021018682195062866e-01
6.191167329880045145e-01
6.118377015072837821e-01
6.226448481202169205e-01
6.021018682195062866e-01
6.191167329880045145e-01
6.118377015072837821e-01
3.773551517979285563e-01
3.978981314376142109e-01
3.808832671211348497e-01
3.881622983271881822e-01
3.773551517979285563e-01
3.978981314376142109e-01
3.808832671211348497e-01
3.881622983271881822e-01
5.931263295979078976e-01
6.094711910200203420e-01
6.561086101974069607e-01
6.024689373889486887e-01
5.931263295979078976e-01
6.094711910200203420e-01
6.561086101974069607e-01
6.024689373889486887e-01
4.068736705612536753e-01
3.905288080682112195e-01
3.438913894106008229e-01
3.975310619921401667e-01
4.068736705612536753e-01
3.905288080682112195e-01
3.438913894106008229e-01
3.975310619921401667e-01
6.184135536796020460e-01
6.045185317179857520e-01
6.147876304858073127e-01
6.194397342978845700e-01
6.184135536796020460e-01
6.045185317179857520e-01
6.147876304858073127e-01
6.194397342978845700e-01
3.815864467278515804e-01
3.954814677772446885e-01
3.852123688056963147e-01
3.805602652728339308e-01
3.815864467278515804e-01
3.954814677772446885e-01
3.852123688056963147e-01
3.805602652728339308e-01
6.205298810555177624e-01
6.062319227112311637e-01
6.176059196150163189e-01
6.116387712181676761e-01
6.205298810555177624e-01
6.062319227112311637e-01
6.176059196150163189e-01
6.116387712181676761e-01
3.794701184569930774e-01
3.937680774397449568e-01
3.823940802631113911e-01
3.883612287218056736e-01
3.794701184569930774e-01
3.937680774397449568e-01
3.823940802631113911e-01
3.883612287218056736e-01
6.052433274699069443e-01
5.893168757620514953e-01
6.254980007634003414e-01
5.778616361303647864e-01
6.052433274699069443e-01
5.893168757620514953e-01
6.254980007634003414e-01
5.778616361303647864e-01
3.947566730876133079e-01
4.106831245535431663e-01
3.745019990656146547e-01
4.221383634048834210e-01
3.947566730876133079e-01
4.106831245535431663e-01
3.745019990656146547e-01
4.221383634048834210e-01
6.012268214253708720e-01
6.018100149603924365e-01
6.007218993609058089e-01
5.974493061676184880e-01
6.012268214253708720e-01
6.018100149603924365e-01
5.974493061676184880e-01
6.007218993609058089e-01
3.987731782917762757e-01
3.981899858235919964e-01
4.025506946682071430e-01
3.992781007327721454e-01
3.987731782917762757e-01
3.981899858235919964e-01
4.025506946682071430e-01
3.992781007327721454e-01
5.729965678719963762e-01
6.050606718790731975e-01
5.457439079809773830e-01
5.729965678719963762e-01
6.188908416506819776e-01
6.050606718790731975e-01
5.457439079809773830e-01
6.188908416506819776e-01
4.270034320215927437e-01
3.949393275333932252e-01
4.542560919262541574e-01
3.811091580346328556e-01
3.949393275333932252e-01
3.811091580346328556e-01
4.270034320215927437e-01
4.542560919262541574e-01
5.728537809718545759e-01
6.165170051208406221e-01
6.161445167708734516e-01
5.887798941366781946e-01
6.161445167708734516e-01
5.728537809718545759e-01
6.165170051208406221e-01
5.887798941366781946e-01
4.271462192073158803e-01
3.834829953357257182e-01
3.838554827498228406e-01
4.112201062589520006e-01
3.838554827498228406e-01
4.271462192073158803e-01
3.834829953357257182e-01
4.112201062589520006e-01
5.722776513903227169e-01
6.515593409530993085e-01
5.792138030446949415e-01
5.931155003745516296e-01
5.722776513903227169e-01
6.515593409530993085e-01
5.792138030446949415e-01
5.931155003745516296e-01
4.277223484859860037e-01
3.484406585303077009e-01
4.207861968425277155e-01
4.068844993525999598e-01
4.277223484859860037e-01
3.484406585303077009e-01
4.207861968425277155e-01
4.068844993525999598e-01
5.521415333296317840e-01
5.739784590732597280e-01
4.768707004277530359e-01
4.021511874943826115e-01
5.739784590732597280e-01
4.021511874943826115e-01
5.521415333296317840e-01
4.768707004277530359e-01
4.260215411486569792e-01
5.978488127038872335e-01
4.478584665939706611e-01
4.260215411486569792e-01
4.478584665939706611e-01
5.231292998305434594e-01
5.978488127038872335e-01
5.231292998305434594e-01
5.840614069475122960e-01
5.886895478374754020e-01
5.928726015163192642e-01
5.696974127326939197e-01
5.840614069475122960e-01
5.928726015163192642e-01
5.696974127326939197e-01
4.159385927518997050e-01
5.886895478374754020e-01
4.113104519578882901e-01
4.071273990716690605e-01
4.303025874323793687e-01
4.159385927518997050e-01
4.113104519578882901e-01
4.303025874323793687e-01
4.071273990716690605e-01
5.887241260802511533e-01
5.731843314542857115e-01
5.806990734008650179e-01
5.932703107800989528e-01
5.887241260802511533e-01
5.806990734008650179e-01
5.731843314542857115e-01
5.932703107800989528e-01
4.112758736328032683e-01
4.193009259997779736e-01
4.268156688431190560e-01
4.067296893081220333e-01
4.112758736328032683e-01
4.193009259997779736e-01
4.268156688431190560e-01
4.067296893081220333e-01
5.769333202952111606e-01
6.454192517121555284e-01
5.814465756011486519e-01
5.926159954105969518e-01
5.769333202952111606e-01
6.454192517121555284e-01
5.814465756011486519e-01
5.926159954105969518e-01
4.230666796793229878e-01
3.545807482369127683e-01
4.185534245079907123e-01
4.073840046730765607e-01
4.230666796793229878e-01
3.545807482369127683e-01
4.185534245079907123e-01
4.073840046730765607e-01
5.951598465799179394e-01
5.647773700015932263e-01
6.008414602201810339e-01
5.736698406476534728e-01
5.951598465799179394e-01
5.647773700015932263e-01
6.008414602201810339e-01
5.736698406476534728e-01
4.048401529648799624e-01
4.352226295754917373e-01
3.991585403700810275e-01
4.263301592154675745e-01
4.048401529648799624e-01
4.352226295754917373e-01
3.991585403700810275e-01
4.263301592154675745e-01
5.731160372556587390e-01
6.031087908654626517e-01
5.941668284194747685e-01
5.683325931681793008e-01
5.731160372556587390e-01
6.031087908654626517e-01
5.941668284194747685e-01
5.683325931681793008e-01
4.268839628798559716e-01
3.968912090599587827e-01
4.058331712208200770e-01
4.316674065312327002e-01
4.268839628798559716e-01
3.968912090599587827e-01
4.058331712208200770e-01
4.316674065312327002e-01
5.945911876497120829e-01
6.017918931638632785e-01
6.379304459833292640e-01
5.608477792620760738e-01
5.945911876497120829e-01
6.017918931638632785e-01
6.379304459833292640e-01
5.608477792620760738e-01
4.054088118446088629e-01
3.982081067979379441e-01
3.620695536565108341e-01
4.054088118446088629e-01
4.391522214973520022e-01
3.982081067979379441e-01
3.620695536565108341e-01
4.391522214973520022e-01
5.645442275799723575e-01
6.156947916424542200e-01
5.453130833466275362e-01
6.186288141334443935e-01
5.645442275799723575e-01
6.156947916424542200e-01
5.453130833466275362e-01
6.186288141334443935e-01
4.546869166597389267e-01
4.354557725018821657e-01
3.843052079737390159e-01
3.813711854791108635e-01
4.354557725018821657e-01
3.843052079737390159e-01
4.546869166597389267e-01
3.813711854791108635e-01
5.706241849038633518e-01
6.041012350979144685e-01
5.744656769202265423e-01
5.866427283290249761e-01
5.744656769202265423e-01
6.041012350979144685e-01
5.706241849038633518e-01
5.866427283290249761e-01
4.255343229524441995e-01
3.958987650657945778e-01
4.293758148196502589e-01
4.133572722130338661e-01
4.255343229524441995e-01
3.958987650657945778e-01
4.293758148196502589e-01
4.133572722130338661e-01
5.528617669347113406e-01
6.931273020682056085e-01
5.634443772355552937e-01
5.979044148007233161e-01
5.528617669347113406e-01
6.931273020682056085e-01
5.634443772355552937e-01
5.979044148007233161e-01
4.471382334359077504e-01
3.068726979754501372e-01
4.365556214793286927e-01
4.020955847558980167e-01
4.471382334359077504e-01
3.068726979754501372e-01
4.365556214793286927e-01
4.020955847558980167e-01
5.631450487144320505e-01
6.535137169867084594e-01
5.020301147624195437e-01
6.180786678241929621e-01
5.631450487144320505e-01
6.535137169867084594e-01
5.020301147624195437e-01
6.180786678241929621e-01
4.368549513392281369e-01
3.464862829796402366e-01
4.979698848819680279e-01
3.819213320521157584e-01
4.368549513392281369e-01
3.464862829796402366e-01
4.979698848819680279e-01
3.819213320521157584e-01
6.228777848227764480e-01
5.994884616757190088e-01
6.103619012264971389e-01
6.230563701592473080e-01
6.228777848227764480e-01
5.994884616757190088e-01
6.103619012264971389e-01
6.230563701592473080e-01
3.771222154900897294e-01
4.005115379331982695e-01
3.896380986334406771e-01
3.769436301190580707e-01
3.771222154900897294e-01
4.005115379331982695e-01
3.896380986334406771e-01
3.769436301190580707e-01
6.062937155056715710e-01
5.875668084981953143e-01
6.058575464930981980e-01
6.037331354918933357e-01
6.062937155056715710e-01
5.875668084981953143e-01
6.058575464930981980e-01
6.037331354918933357e-01
3.937062839322607033e-01
4.124331919319956796e-01
3.941424537943021278e-01
3.962668640788251651e-01
3.937062839322607033e-01
3.941424537943021278e-01
4.124331919319956796e-01
3.962668640788251651e-01
6.076084109481598716e-01
6.820042496256064624e-01
5.337105965263617691e-01
6.325297290240996517e-01
6.076084109481598716e-01
6.820042496256064624e-01
5.337105965263617691e-01
6.325297290240996517e-01
3.923915892773948144e-01
3.179957507127255667e-01
4.662894033244810998e-01
3.674702709286066238e-01
3.923915892773948144e-01
3.179957507127255667e-01
4.662894033244810998e-01
3.674702709286066238e-01
6.132441646809638769e-01
6.208899307653155120e-01
6.070384582949372998e-01
6.139014213431437383e-01
6.208899307653155120e-01
6.132441646809638769e-01
6.070384582949372998e-01
6.139014213431437383e-01
3.867558355595974717e-01
3.791100686944446352e-01
3.929615422484857845e-01
3.860985784431250067e-01
3.867558355595974717e-01
3.791100686944446352e-01
3.929615422484857845e-01
3.860985784431250067e-01
5.002848528783943038e-01
6.172629765205783769e-01
6.690534928020497318e-01
5.550269183568161679e-01
6.172629765205783769e-01
5.002848528783943038e-01
6.690534928020497318e-01
5.550269183568161679e-01
3.827370238905132283e-01
4.997151468342053704e-01
3.309465072707098443e-01
4.449730820851982571e-01
3.827370238905132283e-01
4.997151468342053704e-01
3.309465072707098443e-01
4.449730820851982571e-01
6.065008275327272713e-01
5.885267152934829937e-01
6.058831935988564510e-01
5.962869630548084388e-01
6.065008275327272713e-01
5.885267152934829937e-01
5.962869630548084388e-01
6.058831935988564510e-01
4.114732846410333877e-01
3.934991724181600148e-01
3.941168064702651463e-01
4.037130373599211453e-01
3.934991724181600148e-01
4.114732846410333877e-01
3.941168064702651463e-01
4.037130373599211453e-01
6.010423772495414596e-01
6.587988222418061923e-01
5.757179403735790402e-01
6.194702538741694298e-01
6.010423772495414596e-01
6.587988222418061923e-01
5.757179403735790402e-01
6.194702538741694298e-01
3.989576227941142861e-01
3.412011776345025282e-01
4.242820600629784167e-01
3.805297466169577092e-01
3.989576227941142861e-01
3.412011776345025282e-01
4.242820600629784167e-01
3.805297466169577092e-01
5.720908613020583289e-01
6.055729364720718877e-01
5.939802296670677606e-01
5.678507948991864396e-01
6.055729364720718877e-01
5.939802296670677606e-01
5.720908613020583289e-01
5.678507948991864396e-01
4.279091392381815240e-01
3.944270634497115680e-01
4.060197701214747212e-01
4.321492053250040044e-01
4.279091392381815240e-01
4.060197701214747212e-01
3.944270634497115680e-01
4.321492053250040044e-01
6.043371864839173213e-01
5.981024415273168415e-01
6.006925208284883411e-01
5.906727948099614878e-01
6.043371864839173213e-01
5.981024415273168415e-01
6.006925208284883411e-01
5.906727948099614878e-01
3.956628133801132208e-01
4.018975582102939370e-01
3.993074789914317080e-01
4.093272055497436668e-01
3.956628133801132208e-01
4.018975582102939370e-01
3.993074789914317080e-01
4.093272055497436668e-01
5.898022693445454934e-01
5.667626701124390820e-01
5.992457814195404353e-01
5.791647895175628946e-01
5.898022693445454934e-01
5.667626701124390820e-01
5.791647895175628946e-01
5.992457814195404353e-01
4.101977301729675673e-01
4.332373302322594100e-01
4.007542194490270049e-01
4.208352105697485968e-01
4.101977301729675673e-01
4.332373302322594100e-01
4.007542194490270049e-01
4.208352105697485968e-01
6.354988192415476078e-01
5.715147048877042835e-01
6.252461653575664968e-01
6.224652291202801280e-01
6.354988192415476078e-01
5.715147048877042835e-01
6.252461653575664968e-01
6.224652291202801280e-01
3.645011808839626610e-01
4.284852951814173139e-01
3.747538350116883521e-01
3.775347715290990891e-01
3.645011808839626610e-01
4.284852951814173139e-01
3.747538350116883521e-01
3.775347715290990891e-01
6.035052735960562131e-01
5.837248218376771547e-01
5.837248218376771547e-01
5.990782492444850504e-01
6.143756831334030721e-01
5.990782492444850504e-01
6.035052735960562131e-01
6.143756831334030721e-01
4.162751776257209713e-01
4.009217511402312084e-01
3.964947254271464772e-01
4.162751776257209713e-01
3.856243169057052000e-01
4.009217511402312084e-01
3.964947254271464772e-01
3.856243169057052000e-01
5.762627298618099303e-01
6.589198123069763824e-01
5.778935472321791167e-01
5.941247815517272102e-01
5.762627298618099303e-01
6.589198123069763824e-01
5.778935472321791167e-01
5.941247815517272102e-01
4.237372703473738511e-01
3.410801880245344364e-01
4.221064530229341472e-01
4.237372703473738511e-01
3.410801880245344364e-01
4.058752184637341998e-01
4.221064530229341472e-01
4.058752184637341998e-01
6.302683232815979864e-01
6.029162510490095883e-01
6.080054182357343961e-01
6.088781116704922169e-01
6.302683232815979864e-01
6.029162510490095883e-01
6.080054182357343961e-01
6.088781116704922169e-01
3.697316762804803147e-01
3.970837486413074657e-01
3.919945816951440065e-01
3.697316762804803147e-01
3.911218882585671963e-01
3.970837486413074657e-01
3.919945816951440065e-01
3.911218882585671963e-01
5.490529184298793552e-01
5.957908592190506170e-01
5.715849012667604256e-01
6.193220114473660942e-01
5.490529184298793552e-01
5.957908592190506170e-01
5.715849012667604256e-01
6.193220114473660942e-01
4.509470819593843771e-01
4.042091413484740769e-01
4.284150988842156949e-01
3.806779885508149164e-01
4.509470819593843771e-01
4.042091413484740769e-01
4.284150988842156949e-01
3.806779885508149164e-01
6.430770534761904855e-01
5.587600234084675321e-01
6.330512606045886059e-01
6.209478322771246894e-01
6.430770534761904855e-01
5.587600234084675321e-01
6.330512606045886059e-01
6.209478322771246894e-01
3.569229463228111854e-01
4.412399764632937149e-01
3.669487395627584192e-01
3.790521672935938113e-01
3.569229463228111854e-01
4.412399764632937149e-01
3.669487395627584192e-01
3.790521672935938113e-01
6.116293216455233051e-01
5.751072558259693324e-01
6.123637733826399199e-01
5.947500103038692032e-01
6.116293216455233051e-01
5.751072558259693324e-01
6.123637733826399199e-01
5.947500103038692032e-01
3.883706781707587652e-01
4.248927440612533246e-01
3.876362264736599172e-01
4.052499909539619694e-01
3.883706781707587652e-01
4.248927440612533246e-01
3.876362264736599172e-01
4.052499909539619694e-01
5.828525603874368244e-01
5.904655975336936535e-01
5.693280961095297243e-01
5.978909364566789009e-01
5.828525603874368244e-01
5.904655975336936535e-01
5.693280961095297243e-01
5.978909364566789009e-01
4.171474389850118314e-01
4.095344026463862974e-01
4.306719035675996565e-01
4.021090640853799414e-01
4.171474389850118314e-01
4.095344026463862974e-01
4.306719035675996565e-01
4.021090640853799414e-01
6.457618005697440822e-01
5.563223461986126495e-01
6.345446035093118553e-01
6.189473429940335336e-01
6.457618005697440822e-01
5.563223461986126495e-01
6.345446035093118553e-01
6.189473429940335336e-01
3.542381992656373768e-01
4.436776538395861280e-01
3.654553964843216818e-01
3.810526566203407128e-01
3.542381992656373768e-01
4.436776538395861280e-01
3.654553964843216818e-01
3.810526566203407128e-01
6.197662800259422511e-01
6.011767889667680720e-01
6.111309558091306826e-01
6.228928783675655723e-01
6.197662800259422511e-01
6.011767889667680720e-01
6.111309558091306826e-01
6.228928783675655723e-01
3.802337197048473172e-01
3.988232111150864512e-01
3.888690444691746961e-01
3.771071216269774595e-01
3.802337197048473172e-01
3.988232111150864512e-01
3.888690444691746961e-01
3.771071216269774595e-01
6.158513833206598065e-01
6.175586392237164546e-01
6.043866624081601913e-01
6.163704526802575856e-01
6.158513833206598065e-01
6.175586392237164546e-01
6.043866624081601913e-01
6.163704526802575856e-01
3.841486164365051081e-01
3.824413606198504567e-01
3.956133367382790311e-01
3.836295477412932087e-01
3.841486164365051081e-01
3.824413606198504567e-01
3.956133367382790311e-01
3.836295477412932087e-01
6.725195003682529205e-01
5.125729428768863727e-01
5.664362927172987838e-01
5.923014938130108931e-01
5.125729428768863727e-01
6.725195003682529205e-01
5.664362927172987838e-01
5.923014938130108931e-01
4.874270570276166836e-01
3.274805008531984640e-01
4.335637072617828380e-01
4.076985066976703820e-01
4.874270570276166836e-01
3.274805008531984640e-01
4.335637072617828380e-01
4.076985066976703820e-01
6.167073119759152178e-01
6.104644986371567938e-01
6.059993326671246905e-01
6.251860762022261042e-01
6.167073119759152178e-01
6.104644986371567938e-01
6.059993326671246905e-01
6.251860762022261042e-01
3.832926881077582948e-01
3.895355017375550233e-01
3.940006674456526525e-01
3.748139239105512388e-01
3.832926881077582948e-01
3.895355017375550233e-01
3.940006674456526525e-01
3.748139239105512388e-01
5.105008094660661300e-01
7.270308735555772728e-01
5.430675250136118848e-01
6.224788062913830800e-01
5.105008094660661300e-01
7.270308735555772728e-01
5.430675250136118848e-01
6.224788062913830800e-01
4.894991901760477049e-01
2.729691262275082408e-01
4.569324751500971615e-01
3.775211933289028821e-01
4.894991901760477049e-01
2.729691262275082408e-01
4.569324751500971615e-01
3.775211933289028821e-01
6.038937394368986133e-01
5.942131572664948180e-01
6.073406189152592560e-01
5.936740798915707273e-01
5.942131572664948180e-01
6.038937394368986133e-01
5.936740798915707273e-01
6.073406189152592560e-01
3.961062606758787297e-01
4.057868428753863554e-01
3.926593806754681282e-01
4.063259198592277244e-01
3.961062606758787297e-01
4.057868428753863554e-01
4.063259198592277244e-01
3.926593806754681282e-01
5.873504365886219603e-01
5.892658995071542449e-01
5.786592196182027692e-01
5.845382890302062151e-01
5.873504365886219603e-01
5.892658995071542449e-01
5.786592196182027692e-01
5.845382890302062151e-01
4.126495634191087447e-01
4.107341000990345492e-01
4.213407800057211716e-01
4.154617113081258140e-01
4.126495634191087447e-01
4.107341000990345492e-01
4.213407800057211716e-01
4.154617113081258140e-01
6.018398200426418043e-01
5.955558037394439452e-01
6.029174373329624359e-01
5.985826693517992680e-01
6.018398200426418043e-01
6.029174373329624359e-01
5.955558037394439452e-01
5.985826693517992680e-01
3.981601794275775319e-01
3.970825621336189215e-01
4.044441959813411813e-01
4.014173302284689271e-01
3.981601794275775319e-01
3.970825621336189215e-01
4.044441959813411813e-01
4.014173302284689271e-01
5.859447978914431587e-01
5.886780799082771409e-01
5.830803390581422718e-01
5.886780799082771409e-01
5.830803390581422718e-01
5.822699030300100276e-01
5.822699030300100276e-01
4.113219202477012004e-01
5.859447978914431587e-01
4.140552021458461240e-01
4.169196611383085838e-01
4.177300966462098586e-01
4.113219202477012004e-01
4.140552021458461240e-01
4.169196611383085838e-01
4.177300966462098586e-01
5.941699369514026330e-01
5.797229982181306696e-01
5.828120887240402226e-01
5.825672679852686997e-01
5.941699369514026330e-01
5.797229982181306696e-01
5.828120887240402226e-01
5.825672679852686997e-01
4.058300636634157854e-01
4.202770021302058012e-01
4.171879110845111427e-01
4.174327320370139205e-01
4.058300636634157854e-01
4.202770021302058012e-01
4.171879110845111427e-01
4.174327320370139205e-01
6.424427270594605943e-01
6.061854632353060879e-01
5.775655073648522375e-01
6.297501315093541052e-01
6.424427270594605943e-01
6.061854632353060879e-01
5.775655073648522375e-01
6.297501315093541052e-01
3.575572733170702122e-01
3.938145366009848658e-01
4.224344921967713162e-01
3.702498686834587716e-01
3.575572733170702122e-01
3.938145366009848658e-01
4.224344921967713162e-01
3.702498686834587716e-01
6.021615069630570360e-01
6.034145495814300375e-01
5.964874205014893960e-01
5.976924026008418878e-01
6.021615069630570360e-01
6.034145495814300375e-01
5.964874205014893960e-01
5.976924026008418878e-01
4.023075975146639394e-01
3.978384931506298017e-01
3.965854505067909486e-01
3.978384931506298017e-01
4.035125801328831585e-01
3.965854505067909486e-01
4.035125801328831585e-01
4.023075975146639394e-01
6.471927287357175373e-01
5.623150333676676382e-01
5.958656089742362383e-01
6.458299062542209867e-01
6.471927287357175373e-01
5.623150333676676382e-01
6.458299062542209867e-01
5.958656089742362383e-01
3.528072716499082162e-01
4.376849664249675698e-01
3.541700939431393635e-01
4.041343906983456691e-01
3.528072716499082162e-01
4.376849664249675698e-01
3.541700939431393635e-01
4.041343906983456691e-01
6.073053213531238725e-01
5.887753389552017325e-01
6.067335296374949394e-01
6.012471377562178532e-01
6.073053213531238725e-01
5.887753389552017325e-01
6.067335296374949394e-01
6.012471377562178532e-01
3.926946786759799579e-01
4.112246608437999384e-01
3.932664704543640255e-01
3.987528619545628317e-01
3.926946786759799579e-01
4.112246608437999384e-01
3.932664704543640255e-01
3.987528619545628317e-01
6.259180902407024405e-01
5.922654624773713294e-01
6.226312776898339507e-01
6.142282308846915839e-01
6.259180902407024405e-01
5.922654624773713294e-01
6.226312776898339507e-01
6.142282308846915839e-01
3.740819099512009416e-01
4.077345370651528356e-01
3.773687230977884610e-01
3.857717692371807061e-01
3.740819099512009416e-01
4.077345370651528356e-01
3.773687230977884610e-01
3.857717692371807061e-01
6.315471389766571519e-01
6.103435893255664269e-01
5.995742409081685764e-01
6.093738444469636306e-01
6.315471389766571519e-01
5.995742409081685764e-01
6.103435893255664269e-01
6.093738444469636306e-01
3.684528611247515073e-01
4.004257600299752085e-01
3.896564107153608347e-01
3.906261561132851057e-01
3.684528611247515073e-01
4.004257600299752085e-01
3.896564107153608347e-01
3.906261561132851057e-01
6.186061338030413026e-01
6.104707270505969063e-01
6.170834376962375245e-01
6.108362736395065440e-01
6.186061338030413026e-01
6.104707270505969063e-01
6.170834376962375245e-01
6.108362736395065440e-01
3.813938661533029517e-01
3.895292733168389532e-01
3.829165618162733153e-01
3.891637266760881175e-01
3.813938661533029517e-01
3.895292733168389532e-01
3.829165618162733153e-01
3.891637266760881175e-01
6.018047737798042363e-01
6.336818435793247772e-01
5.709683000786753837e-01
5.951769895400502719e-01
6.018047737798042363e-01
6.336818435793247772e-01
5.709683000786753837e-01
3.981952264985011425e-01
3.663181566098501207e-01
5.951769895400502719e-01
4.048230097341729561e-01
3.663181566098501207e-01
4.290316994065506151e-01
4.290316994065506151e-01
3.981952264985011425e-01
4.048230097341729561e-01
5.974865746165960445e-01
5.877681249639863381e-01
5.934240806263915147e-01
6.169319152268144535e-01
5.974865746165960445e-01
5.877681249639863381e-01
5.934240806263915147e-01
6.169319152268144535e-01
4.025134254679869628e-01
4.065759191689721774e-01
4.122318751442435314e-01
3.830680847213443485e-01
4.025134254679869628e-01
4.122318751442435314e-01
4.065759191689721774e-01
3.830680847213443485e-01
6.041706260348291835e-01
5.926362754253204912e-01
6.012588689300173428e-01
5.966251059107889887e-01
6.041706260348291835e-01
5.926362754253204912e-01
6.012588689300173428e-01
3.958293745836272137e-01
3.987411304406123236e-01
5.966251059107889887e-01
4.033748937836207915e-01
4.073637252731714398e-01
3.958293745836272137e-01
4.073637252731714398e-01
3.987411304406123236e-01
4.033748937836207915e-01
5.941107713551900815e-01
6.166469219779173727e-01
5.889722541260198341e-01
5.980547047288382601e-01
5.941107713551900815e-01
6.166469219779173727e-01
5.889722541260198341e-01
5.980547047288382601e-01
4.058892286570880970e-01
3.833530786514529609e-01
4.110277465761100757e-01
4.019452949314654688e-01
4.058892286570880970e-01
3.833530786514529609e-01
4.110277465761100757e-01
4.019452949314654688e-01
5.879071377394211595e-01
5.832635825740908331e-01
5.934947326973087911e-01
5.879071377394211595e-01
5.710862156656730804e-01
5.832635825740908331e-01
5.934947326973087911e-01
5.710862156656730804e-01
4.120928616193850758e-01
4.167364179238575161e-01
4.065052679666223412e-01
4.289137843356911617e-01
4.167364179238575161e-01
4.289137843356911617e-01
4.120928616193850758e-01
4.065052679666223412e-01
5.939287851019798836e-01
5.793399121616857883e-01
5.825546135288277583e-01
5.826513895158313971e-01
5.939287851019798836e-01
5.793399121616857883e-01
5.826513895158313971e-01
4.060712145655998029e-01
4.174453866371550248e-01
5.825546135288277583e-01
4.173486100726222503e-01
4.060712145655998029e-01
4.206600872685157810e-01
4.206600872685157810e-01
4.174453866371550248e-01
4.173486100726222503e-01
6.430760839812137419e-01
6.165571949932200368e-01
5.877368354613281554e-01
6.077753576973918825e-01
6.430760839812137419e-01
6.165571949932200368e-01
5.877368354613281554e-01
6.077753576973918825e-01
3.569239155676768860e-01
3.834428049049165566e-01
4.122631637856102316e-01
3.922246421134332195e-01
3.569239155676768860e-01
3.834428049049165566e-01
4.122631637856102316e-01
3.922246421134332195e-01
5.930750304846696963e-01
5.838336089018412167e-01
5.821517758145091648e-01
5.819946548317602719e-01
5.930750304846696963e-01
5.838336089018412167e-01
5.821517758145091648e-01
5.819946548317602719e-01
4.069249688586751290e-01
4.161663909703747777e-01
4.178482236743548128e-01
4.180053456420864677e-01
4.069249688586751290e-01
4.161663909703747777e-01
4.178482236743548128e-01
4.180053456420864677e-01
6.005726032403799763e-01
6.065410249811975518e-01
5.936697290067058930e-01
5.974149085809585813e-01
6.005726032403799763e-01
6.065410249811975518e-01
5.936697290067058930e-01
5.974149085809585813e-01
3.994273967896333488e-01
3.934589745003904682e-01
4.063302715221652761e-01
4.025850915577393607e-01
3.994273967896333488e-01
3.934589745003904682e-01
4.063302715221652761e-01
4.025850915577393607e-01
6.023638038914214121e-01
6.184612539555018884e-01
6.249940416801109677e-01
6.119798376730614109e-01
6.184612539555018884e-01
6.023638038914214121e-01
6.249940416801109677e-01
6.119798376730614109e-01
3.815387456879761885e-01
3.976361954728417913e-01
3.750059589519878500e-01
3.880201620968364296e-01
3.815387456879761885e-01
3.976361954728417913e-01
3.750059589519878500e-01
3.880201620968364296e-01
5.953999134853802389e-01
5.859025151321475278e-01
6.022633712136666873e-01
5.859025151321475278e-01
6.173003692292695632e-01
6.022633712136666873e-01
6.173003692292695632e-01
5.953999134853802389e-01
4.140974844976881286e-01
4.046000864846064360e-01
3.977366294502644450e-01
3.826996301468170714e-01
4.140974844976881286e-01
4.046000864846064360e-01
3.977366294502644450e-01
3.826996301468170714e-01
6.122885803306417074e-01
6.204322653206872928e-01
6.084986188566290366e-01
6.143164038658142090e-01
6.122885803306417074e-01
6.204322653206872928e-01
6.084986188566290366e-01
6.143164038658142090e-01
3.877114197821356356e-01
3.795677346279262565e-01
3.915013806508795824e-01
3.856835960687021725e-01
3.877114197821356356e-01
3.795677346279262565e-01
3.915013806508795824e-01
3.856835960687021725e-01
6.004365981889350223e-01
6.031450488753762329e-01
5.959259934707006323e-01
6.010458416030814988e-01
6.004365981889350223e-01
6.031450488753762329e-01
5.959259934707006323e-01
3.995634021111982292e-01
4.040740068758168491e-01
3.995634021111982292e-01
6.010458416030814988e-01
3.968549516002894961e-01
3.968549516002894961e-01
3.989541576493138564e-01
4.040740068758168491e-01
3.989541576493138564e-01
5.870622670167904289e-01
5.874488874560483964e-01
5.811421335188242665e-01
5.842982210710943036e-01
5.870622670167904289e-01
5.874488874560483964e-01
5.811421335188242665e-01
5.842982210710943036e-01
4.129377329959424969e-01
4.125511120028022560e-01
4.188578657858670340e-01
4.157017788475059206e-01
4.125511120028022560e-01
4.129377329959424969e-01
4.188578657858670340e-01
4.157017788475059206e-01
5.997840036288835108e-01
5.993551621468213852e-01
6.063338349831610685e-01
5.951155275761266239e-01
5.997840036288835108e-01
5.993551621468213852e-01
5.951155275761266239e-01
6.063338349831610685e-01
4.002159967840270838e-01
4.006448377585911658e-01
3.936661653569899499e-01
4.048844726003153482e-01
4.002159967840270838e-01
4.006448377585911658e-01
3.936661653569899499e-01
4.048844726003153482e-01
5.863665741953809629e-01
5.777292819566355320e-01
5.939540763465629425e-01
5.875159279021318071e-01
5.863665741953809629e-01
5.777292819566355320e-01
5.939540763465629425e-01
5.875159279021318071e-01
4.136334264949255157e-01
4.222707180870202137e-01
4.060459233514848165e-01
4.124840724834939465e-01
4.136334264949255157e-01
4.222707180870202137e-01
4.060459233514848165e-01
4.124840724834939465e-01
5.829336474193951290e-01
5.917118236793612596e-01
5.860325994703998731e-01
5.798714926636421296e-01
5.917118236793612596e-01
5.829336474193951290e-01
5.860325994703998731e-01
5.798714926636421296e-01
4.082881759295560187e-01
4.170663523759685631e-01
4.139673999434307916e-01
4.201285075000669167e-01
4.082881759295560187e-01
4.170663523759685631e-01
4.139673999434307916e-01
4.201285075000669167e-01
6.231111506986053428e-01
6.116735905375207949e-01
6.097837525617251231e-01
6.076194625575226382e-01
6.231111506986053428e-01
6.116735905375207949e-01
6.097837525617251231e-01
6.076194625575226382e-01
3.768888497543230187e-01
3.883264094147307333e-01
3.902162474005308468e-01
3.923805371373418893e-01
3.768888497543230187e-01
3.883264094147307333e-01
3.902162474005308468e-01
3.923805371373418893e-01
6.200635171799149248e-01
5.649172991506929975e-01
6.051191929482229170e-01
6.040126452890035580e-01
6.200635171799149248e-01
5.649172991506929975e-01
6.051191929482229170e-01
6.040126452890035580e-01
3.799364827164026792e-01
4.350827002253936371e-01
3.948808074192129425e-01
3.959873553658326273e-01
3.799364827164026792e-01
4.350827002253936371e-01
3.948808074192129425e-01
3.959873553658326273e-01
6.130532071697416541e-01
6.120160594009576016e-01
5.627276605418956024e-01
5.609186846977536334e-01
6.130532071697416541e-01
6.120160594009576016e-01
5.627276605418956024e-01
5.609186846977536334e-01
3.869467922122566961e-01
3.879839403216465143e-01
4.372723391861654818e-01
4.390813152012924547e-01
3.869467922122566961e-01
3.879839403216465143e-01
4.372723391861654818e-01
4.390813152012924547e-01
5.595889053565770155e-01
5.948849771666573361e-01
5.623186591674311785e-01
6.237719806176755810e-01
5.595889053565770155e-01
5.948849771666573361e-01
5.623186591674311785e-01
6.237719806176755810e-01
4.404110949417372467e-01
4.051150230989151169e-01
4.376813404232962057e-01
3.762280191785976058e-01
4.404110949417372467e-01
4.051150230989151169e-01
4.376813404232962057e-01
3.762280191785976058e-01
5.901436542335432023e-01
5.970079958915448515e-01
6.048705633056670194e-01
6.071230271063541295e-01
6.048705633056670194e-01
5.901436542335432023e-01
5.970079958915448515e-01
6.071230271063541295e-01
3.951294360376778059e-01
3.928769733065564651e-01
4.098563455845578574e-01
4.098563455845578574e-01
4.029920034881797619e-01
4.029920034881797619e-01
3.951294360376778059e-01
3.928769733065564651e-01
5.838505799847553135e-01
6.003315229208965320e-01
6.054429400837761932e-01
6.122326554122992093e-01
5.838505799847553135e-01
6.003315229208965320e-01
6.054429400837761932e-01
6.122326554122992093e-01
4.161494198533546296e-01
3.996684773319429951e-01
3.877673451670489158e-01
3.945570596742982161e-01
4.161494198533546296e-01
3.996684773319429951e-01
3.945570596742982161e-01
3.877673451670489158e-01
6.046129571682286041e-01
5.904461303180141840e-01
6.231610197482950753e-01
5.790178822790039703e-01
6.046129571682286041e-01
5.904461303180141840e-01
6.231610197482950753e-01
5.790178822790039703e-01
3.953870426139474148e-01
4.095538697856682120e-01
3.768389805609331233e-01
4.209821176946206833e-01
3.953870426139474148e-01
4.095538697856682120e-01
3.768389805609331233e-01
4.209821176946206833e-01
6.207721173500431178e-01
5.402831906458231970e-01
5.688803643993196602e-01
6.157523229799153341e-01
6.207721173500431178e-01
6.157523229799153341e-01
5.402831906458231970e-01
5.688803643993196602e-01
3.792278828718735895e-01
3.842476778654599912e-01
4.597168093660002341e-01
4.311196350518002873e-01
3.792278828718735895e-01
3.842476778654599912e-01
4.597168093660002341e-01
4.311196350518002873e-01
6.189958208560710773e-01
6.215930604676032090e-01
6.080173644409114786e-01
6.048650778589035326e-01
6.189958208560710773e-01
6.215930604676032090e-01
6.080173644409114786e-01
6.048650778589035326e-01
3.810041783353881328e-01
3.784069397324856254e-01
3.919826353812823072e-01
3.951349230978848937e-01
3.810041783353881328e-01
3.784069397324856254e-01
3.919826353812823072e-01
3.951349230978848937e-01
5.852910093508398859e-01
5.854911885980982333e-01
5.867381643483895459e-01
5.835436844117793953e-01
5.852910093508398859e-01
5.854911885980982333e-01
5.867381643483895459e-01
5.835436844117793953e-01
4.147089905427492340e-01
4.145088120262698794e-01
4.147089905427492340e-01
4.145088120262698794e-01
4.132618363341862278e-01
4.132618363341862278e-01
4.164563167678352329e-01
4.164563167678352329e-01
5.874858917268284131e-01
6.294954761215194594e-01
5.760405759265267989e-01
6.041337703954923199e-01
5.874858917268284131e-01
6.041337703954923199e-01
6.294954761215194594e-01
5.760405759265267989e-01
4.125141086333314888e-01
3.705045247843372636e-01
4.239594236678385641e-01
3.958662294389796443e-01
4.125141086333314888e-01
3.705045247843372636e-01
4.239594236678385641e-01
3.958662294389796443e-01
5.951731286372705654e-01
6.213857236448347976e-01
5.938182214913467760e-01
5.917676810163357004e-01
5.951731286372705654e-01
6.213857236448347976e-01
5.938182214913467760e-01
5.917676810163357004e-01
4.048268706164890318e-01
3.786142765525255527e-01
4.061817787614927511e-01
4.082323183679363865e-01
4.048268706164890318e-01
3.786142765525255527e-01
4.061817787614927511e-01
4.082323183679363865e-01
6.564257325844664592e-01
5.677374401020642836e-01
5.759668276841694023e-01
5.948037158232182264e-01
5.677374401020642836e-01
6.564257325844664592e-01
5.759668276841694023e-01
5.948037158232182264e-01
4.322625592612894252e-01
4.240331726796284784e-01
4.322625592612894252e-01
3.435742671390471514e-01
4.240331726796284784e-01
3.435742671390471514e-01
4.051962843732326292e-01
4.051962843732326292e-01
6.342105400867694698e-01
5.969551889315880544e-01
6.043554014954679587e-01
6.163964968218351714e-01
6.342105400867694698e-01
5.969551889315880544e-01
6.043554014954679587e-01
6.163964968218351714e-01
3.657894604780267400e-01
4.030448107705524308e-01
3.956445987032566336e-01
3.836035041549621383e-01
3.657894604780267400e-01
4.030448107705524308e-01
3.956445987032566336e-01
3.836035041549621383e-01
6.180864749239844969e-01
6.160842172339471290e-01
5.491868719473131932e-01
5.640000495368440170e-01
6.180864749239844969e-01
6.160842172339471290e-01
5.640000495368440170e-01
3.819135251524130581e-01
3.839157827878807439e-01
5.491868719473131932e-01
4.508131276584208535e-01
4.359999501020865864e-01
3.819135251524130581e-01
3.839157827878807439e-01
4.508131276584208535e-01
4.359999501020865864e-01
6.365966826715521165e-01
5.666770771013034391e-01
6.292932432015732047e-01
6.227317335069528781e-01
6.365966826715521165e-01
5.666770771013034391e-01
6.292932432015732047e-01
6.227317335069528781e-01
3.634033166908920975e-01
4.333229233980091522e-01
3.707067562390875537e-01
3.772682662047373015e-01
3.634033166908920975e-01
3.707067562390875537e-01
4.333229233980091522e-01
3.772682662047373015e-01
5.834454063779048738e-01
5.882997671460543643e-01
5.849893503127532313e-01
5.850109293032801361e-01
5.834454063779048738e-01
5.882997671460543643e-01
5.849893503127532313e-01
5.850109293032801361e-01
4.165545935320551507e-01
4.117002328912349185e-01
4.150106497509113979e-01
4.149890709832106950e-01
4.165545935320551507e-01
4.117002328912349185e-01
4.150106497509113979e-01
4.149890709832106950e-01
5.865782182281691348e-01
5.887350389175480814e-01
5.800295366352656856e-01
5.860211034378153272e-01
5.865782182281691348e-01
5.887350389175480814e-01
5.800295366352656856e-01
5.860211034378153272e-01
4.134217812452334329e-01
4.112649610460721306e-01
4.199704637985632871e-01
4.139788964766921708e-01
4.134217812452334329e-01
4.112649610460721306e-01
4.199704637985632871e-01
4.139788964766921708e-01
6.155511352303619788e-01
6.172267984461541346e-01
6.063198508895766281e-01
6.156686449444350728e-01
6.155511352303619788e-01
6.172267984461541346e-01
6.063198508895766281e-01
6.156686449444350728e-01
3.844488652230211301e-01
3.827732004156132462e-01
3.936801485842806869e-01
3.843313540874078171e-01
3.844488652230211301e-01
3.827732004156132462e-01
3.936801485842806869e-01
3.843313540874078171e-01
5.982208947643812280e-01
6.029720331425778568e-01
5.974678745333221741e-01
6.029410515193376341e-01
5.982208947643812280e-01
6.029720331425778568e-01
5.974678745333221741e-01
6.029410515193376341e-01
4.017791049418519833e-01
3.970279662726170500e-01
4.025321254384834901e-01
3.970589481341448845e-01
4.017791049418519833e-01
3.970279662726170500e-01
4.025321254384834901e-01
3.970589481341448845e-01
6.210205972865878721e-01
5.795127393712391495e-01
6.057470416280921199e-01
5.900186540930008050e-01
6.210205972865878721e-01
5.795127393712391495e-01
6.057470416280921199e-01
5.900186540930008050e-01
3.789794032936697477e-01
4.204872609861922683e-01
3.942529589694458991e-01
4.099813452457965468e-01
3.789794032936697477e-01
4.204872609861922683e-01
3.942529589694458991e-01
4.099813452457965468e-01
6.063336280867588357e-01
5.873409234009159263e-01
6.069607734252713271e-01
6.030363234494870994e-01
5.873409234009159263e-01
6.069607734252713271e-01
6.063336280867588357e-01
6.030363234494870994e-01
3.936663718059207895e-01
4.126590766654771869e-01
3.930392261854649405e-01
3.969636765023096814e-01
3.936663718059207895e-01
3.930392261854649405e-01
4.126590766654771869e-01
3.969636765023096814e-01
6.118321211624788702e-01
6.174788324196924805e-01
6.166533552568580490e-01
6.107171648354778881e-01
6.174788324196924805e-01
6.118321211624788702e-01
6.166533552568580490e-01
6.107171648354778881e-01
3.825211674948150176e-01
3.881678790285150171e-01
3.833466448904800927e-01
3.825211674948150176e-01
3.892828353837103350e-01
3.881678790285150171e-01
3.833466448904800927e-01
3.892828353837103350e-01
6.061145857870542386e-01
6.105591701716548414e-01
5.987437154326471500e-01
5.828494315346688381e-01
6.061145857870542386e-01
5.987437154326471500e-01
6.105591701716548414e-01
5.828494315346688381e-01
3.938854145981167676e-01
4.012562839543534210e-01
3.894408292544540018e-01
4.171505680915288394e-01
4.012562839543534210e-01
3.938854145981167676e-01
3.894408292544540018e-01
4.171505680915288394e-01
6.195953701771941269e-01
5.729837837143350043e-01
6.181235286021546926e-01
5.832176912517752498e-01
6.195953701771941269e-01
5.729837837143350043e-01
6.181235286021546926e-01
5.832176912517752498e-01
3.804046292079874547e-01
4.270162158045422984e-01
3.818764708212256664e-01
4.167823090456295176e-01
3.804046292079874547e-01
4.270162158045422984e-01
3.818764708212256664e-01
4.167823090456295176e-01
6.111809233534586383e-01
6.172720368194859475e-01
6.241174724254960893e-01
6.041644174620159902e-01
6.111809233534586383e-01
6.172720368194859475e-01
6.241174724254960893e-01
6.041644174620159902e-01
3.888190769139328040e-01
3.827279635552258696e-01
3.758825274981063558e-01
3.958355829872743925e-01
3.888190769139328040e-01
3.827279635552258696e-01
3.758825274981063558e-01
3.958355829872743925e-01
6.158619321031437721e-01
6.188638007629378990e-01
6.097747353933300474e-01
6.106858992088746163e-01
6.158619321031437721e-01
6.097747353933300474e-01
6.188638007629378990e-01
6.106858992088746163e-01
3.841380680141810444e-01
3.811361991715784825e-01
3.902252645052612934e-01
3.893141005810321076e-01
3.841380680141810444e-01
3.811361991715784825e-01
3.902252645052612934e-01
3.893141005810321076e-01
6.162769746888443478e-01
6.125173655264006811e-01
6.118260873772669584e-01
6.166504970606183633e-01
6.125173655264006811e-01
6.162769746888443478e-01
6.118260873772669584e-01
6.166504970606183633e-01
3.874826348828719347e-01
3.837230258714043885e-01
3.881739121397913550e-01
3.833495038516048226e-01
3.874826348828719347e-01
3.837230258714043885e-01
3.881739121397913550e-01
3.833495038516048226e-01
5.814895463618086069e-01
5.914239899370841158e-01
5.749876152403885499e-01
5.912664313409550232e-01
5.912664313409550232e-01
5.814895463618086069e-01
5.914239899370841158e-01
5.749876152403885499e-01
4.087335686035658000e-01
4.185104534744823468e-01
4.085760101220330398e-01
4.250123852102660749e-01
4.087335686035658000e-01
4.185104534744823468e-01
4.085760101220330398e-01
4.250123852102660749e-01
6.220265030715381727e-01
6.213627342312975088e-01
5.870872690320538823e-01
6.270223936571710510e-01
6.220265030715381727e-01
6.213627342312975088e-01
5.870872690320538823e-01
6.270223936571710510e-01
3.779734969066339545e-01
3.786372656286403071e-01
4.129127306077862158e-01
3.729776058025890961e-01
3.779734969066339545e-01
3.786372656286403071e-01
3.729776058025890961e-01
4.129127306077862158e-01
5.799519327347297803e-01
5.915629897772305412e-01
5.630288916272547795e-01
6.026520291406995966e-01
5.799519327347297803e-01
5.915629897772305412e-01
5.630288916272547795e-01
6.026520291406995966e-01
4.200480672698176932e-01
4.084370101845706813e-01
4.369711085191738675e-01
3.973479708793092868e-01
4.200480672698176932e-01
4.084370101845706813e-01
4.369711085191738675e-01
3.973479708793092868e-01
5.888554492930779816e-01
6.300701895479505765e-01
5.894995631392703217e-01
5.953133482157682010e-01
5.888554492930779816e-01
6.300701895479505765e-01
5.894995631392703217e-01
5.953133482157682010e-01
4.111445511525744223e-01
3.699298105875641340e-01
4.105004368084337329e-01
4.046866515304827772e-01
4.111445511525744223e-01
3.699298105875641340e-01
4.105004368084337329e-01
4.046866515304827772e-01
6.221717130483739311e-01
6.191506663799373200e-01
6.107593431602253986e-01
6.017141157108198968e-01
6.221717130483739311e-01
6.191506663799373200e-01
6.107593431602253986e-01
6.017141157108198968e-01
3.778282867278903723e-01
3.808493341534813226e-01
3.892406571198989695e-01
3.982858843864960363e-01
3.778282867278903723e-01
3.808493341534813226e-01
3.892406571198989695e-01
3.982858843864960363e-01
6.189292503186152317e-01
6.150928916385964840e-01
6.111326413952156145e-01
6.090873344551255286e-01
6.189292503186152317e-01
6.150928916385964840e-01
6.111326413952156145e-01
6.090873344551255286e-01
3.810707500342687126e-01
3.849071083054695919e-01
3.888673587630364636e-01
3.909126654352803598e-01
3.810707500342687126e-01
3.849071083054695919e-01
3.888673587630364636e-01
3.909126654352803598e-01
6.279721724099545099e-01
6.066210013109412102e-01
6.073314179461704043e-01
6.081963509941488155e-01
6.279721724099545099e-01
6.066210013109412102e-01
6.073314179461704043e-01
6.081963509941488155e-01
3.720278272885479964e-01
3.933789984757822822e-01
3.926685813871699793e-01
3.918036492032115348e-01
3.720278272885479964e-01
3.933789984757822822e-01
3.926685813871699793e-01
3.918036492032115348e-01
5.694791791756870225e-01
6.545995595079148188e-01
5.775046794624358881e-01
5.938456786752794869e-01
5.694791791756870225e-01
6.545995595079148188e-01
5.775046794624358881e-01
5.938456786752794869e-01
4.305208215773745906e-01
3.454004407030879520e-01
4.224953213997650892e-01
4.061543207862996496e-01
4.305208215773745906e-01
3.454004407030879520e-01
4.224953213997650892e-01
4.061543207862996496e-01
6.125524489034432918e-01
6.291889355306921061e-01
6.092220641721723950e-01
6.047656448472480406e-01
6.125524489034432918e-01
6.291889355306921061e-01
6.092220641721723950e-01
6.047656448472480406e-01
3.874475503303074220e-01
3.708110644361113373e-01
3.907779361011307628e-01
3.952343546261545271e-01
3.874475503303074220e-01
3.708110644361113373e-01
3.907779361011307628e-01
3.952343546261545271e-01
5.784925595016829902e-01
5.938784689242311288e-01
5.567538446002799901e-01
6.079405858054087730e-01
5.784925595016829902e-01
5.938784689242311288e-01
5.567538446002799901e-01
6.079405858054087730e-01
4.215074406465646462e-01
4.061215313431603136e-01
4.432461553333268967e-01
3.920594141336550820e-01
4.215074406465646462e-01
4.061215313431603136e-01
4.432461553333268967e-01
3.920594141336550820e-01
5.080313816415582551e-01
6.105581601277663140e-01
6.800987279693799792e-01
5.410367338754440425e-01
6.105581601277663140e-01
5.080313816415582551e-01
6.800987279693799792e-01
5.410367338754440425e-01
3.894418398522248026e-01
4.919686181347060483e-01
3.199012719815073069e-01
4.589632662973599508e-01
3.894418398522248026e-01
4.919686181347060483e-01
3.199012719815073069e-01
4.589632662973599508e-01
6.139309148679785721e-01
6.187063047914307390e-01
6.066766553094566916e-01
6.151712739156209864e-01
6.139309148679785721e-01
6.187063047914307390e-01
6.066766553094566916e-01
6.151712739156209864e-01
3.860690854180575116e-01
3.812936953090684256e-01
3.933233450452462421e-01
3.848287264063401381e-01
3.860690854180575116e-01
3.812936953090684256e-01
3.933233450452462421e-01
3.848287264063401381e-01
6.102213169074275356e-01
6.296663439848089183e-01
6.054242152677034028e-01
6.096953267992830661e-01
6.102213169074275356e-01
6.296663439848089183e-01
6.054242152677034028e-01
6.096953267992830661e-01
3.897786835041188169e-01
3.703336558596674877e-01
3.945757842839157092e-01
3.903046735558746150e-01
3.897786835041188169e-01
3.703336558596674877e-01
3.945757842839157092e-01
3.903046735558746150e-01
5.896254663007312047e-01
5.779244019481666328e-01
5.784826383160179830e-01
5.890625467773134005e-01
5.896254663007312047e-01
5.779244019481666328e-01
5.784826383160179830e-01
5.890625467773134005e-01
4.103745334268751321e-01
4.220755974029088975e-01
4.215173620923451381e-01
4.109374528898115386e-01
4.103745334268751321e-01
4.220755974029088975e-01
4.215173620923451381e-01
4.109374528898115386e-01
5.930653882387559861e-01
6.095124277126160450e-01
5.888214564220106695e-01
6.072776443252223544e-01
5.930653882387559861e-01
6.095124277126160450e-01
5.888214564220106695e-01
6.072776443252223544e-01
4.069346117903478444e-01
3.904875719235860743e-01
4.069346117903478444e-01
4.111785447057627607e-01
3.904875719235860743e-01
3.927223557402612641e-01
4.111785447057627607e-01
3.927223557402612641e-01
5.977831197005798458e-01
5.650684036177153757e-01
5.992127925833301560e-01
5.977831197005798458e-01
5.650684036177153757e-01
5.992127925833301560e-01
5.750218779812712455e-01
5.750218779812712455e-01
4.022168804290231492e-01
4.349315969761846645e-01
4.007872074562328635e-01
4.249781222615638399e-01
4.022168804290231492e-01
4.349315969761846645e-01
4.007872074562328635e-01
4.249781222615638399e-01
5.518441378226270899e-01
6.305310597272182349e-01
5.734468511727754958e-01
5.765590737573802471e-01
5.518441378226270899e-01
6.305310597272182349e-01
5.734468511727754958e-01
5.765590737573802471e-01
4.481558629377104808e-01
3.694689399671915453e-01
4.265531490309513174e-01
4.234409257624065503e-01
4.481558629377104808e-01
3.694689399671915453e-01
4.265531490309513174e-01
4.234409257624065503e-01
6.012342006033577491e-01
5.972183504190979875e-01
5.985320837544350070e-01
6.042096756673345226e-01
5.985320837544350070e-01
6.012342006033577491e-01
5.972183504190979875e-01
6.042096756673345226e-01
4.027816499965410912e-01
4.014679160327432328e-01
3.957903244008775800e-01
3.987658001278759912e-01
3.987658001278759912e-01
4.027816499965410912e-01
4.014679160327432328e-01
3.957903244008775800e-01
5.923788015520585759e-01
6.173735036477410176e-01
5.876123381481193064e-01
6.001740173001053336e-01
5.923788015520585759e-01
5.876123381481193064e-01
6.173735036477410176e-01
6.001740173001053336e-01
4.076211981055166689e-01
3.826264958888714318e-01
4.123876622247735213e-01
3.998259829704693402e-01
4.076211981055166689e-01
3.826264958888714318e-01
4.123876622247735213e-01
3.998259829704693402e-01
6.167186517250229372e-01
6.100614901561129955e-01
6.096522104899122496e-01
6.179192484610211977e-01
6.167186517250229372e-01
6.100614901561129955e-01
6.096522104899122496e-01
6.179192484610211977e-01
3.832813486988015939e-01
3.899385099339269800e-01
3.903477895391915808e-01
3.820807517868161085e-01
3.832813486988015939e-01
3.899385099339269800e-01
3.903477895391915808e-01
3.820807517868161085e-01
5.478212942998652579e-01
5.920868442535720533e-01
6.166520662827679189e-01
5.753883912329911254e-01
5.478212942998652579e-01
5.920868442535720533e-01
6.166520662827679189e-01
5.753883912329911254e-01
4.521787054891319713e-01
4.079131557682558196e-01
3.833479337154130917e-01
4.246116089780116454e-01
4.521787054891319713e-01
4.079131557682558196e-01
3.833479337154130917e-01
4.246116089780116454e-01
6.023996678441108088e-01
5.510062157163702068e-01
5.757089167673257180e-01
6.110720554142972105e-01
6.023996678441108088e-01
5.510062157163702068e-01
5.757089167673257180e-01
6.110720554142972105e-01
3.976003320058225654e-01
4.489937838807236403e-01
4.242910833254427416e-01
3.889279445274951286e-01
3.976003320058225654e-01
4.489937838807236403e-01
4.242910833254427416e-01
3.889279445274951286e-01
6.184554563774327107e-01
6.243335201565969328e-01
6.069410789032190223e-01
6.061091630758710380e-01
6.184554563774327107e-01
6.243335201565969328e-01
6.069410789032190223e-01
6.061091630758710380e-01
3.815445433274362586e-01
3.756664800780527003e-01
3.930589206215699960e-01
3.938908369623277395e-01
3.815445433274362586e-01
3.756664800780527003e-01
3.930589206215699960e-01
3.938908369623277395e-01
5.895322565338574350e-01
5.761343855410814285e-01
5.875642489081656095e-01
5.896996795363520505e-01
5.895322565338574350e-01
5.761343855410814285e-01
5.875642489081656095e-01
5.896996795363520505e-01
4.104677440354862483e-01
4.238656146926587098e-01
4.124357511964262812e-01
4.103003202890249668e-01
4.104677440354862483e-01
4.238656146926587098e-01
4.124357511964262812e-01
4.103003202890249668e-01
6.161090294535824796e-01
6.090906569825165207e-01
6.126438209494153853e-01
6.189205644986941479e-01
6.161090294535824796e-01
6.090906569825165207e-01
6.126438209494153853e-01
6.189205644986941479e-01
3.838909710157167865e-01
3.909093433549060137e-01
3.873561787140715751e-01
3.810794351593358442e-01
3.838909710157167865e-01
3.909093433549060137e-01
3.873561787140715751e-01
3.810794351593358442e-01
6.144350747194948781e-01
5.159839160965020710e-01
5.813311016768238915e-01
5.762638815231184708e-01
6.144350747194948781e-01
5.159839160965020710e-01
5.813311016768238915e-01
3.855649249799171230e-01
5.762638815231184708e-01
4.840160837702569552e-01
4.186688991781011282e-01
4.237361183668326703e-01
3.855649249799171230e-01
4.840160837702569552e-01
4.186688991781011282e-01
4.237361183668326703e-01
6.365318824664427666e-01
6.135556865447142627e-01
6.033605592219828395e-01
6.014953651938412804e-01
6.365318824664427666e-01
6.135556865447142627e-01
6.033605592219828395e-01
6.014953651938412804e-01
3.634681172115961090e-01
3.864443131151347188e-01
3.966394407543702982e-01
3.985046347679599421e-01
3.634681172115961090e-01
3.864443131151347188e-01
3.966394407543702982e-01
3.985046347679599421e-01
5.670064278774589184e-01
5.915446223366416234e-01
5.988607017252434161e-01
5.775596364446755615e-01
5.915446223366416234e-01
5.670064278774589184e-01
5.988607017252434161e-01
5.775596364446755615e-01
4.084553775851418322e-01
4.329935715963983967e-01
4.011392980246455409e-01
4.084553775851418322e-01
4.329935715963983967e-01
4.011392980246455409e-01
4.224403635776070587e-01
4.224403635776070587e-01
6.213570057325341622e-01
5.816746131476975279e-01
6.029516488906665472e-01
5.920106685998689500e-01
6.213570057325341622e-01
5.816746131476975279e-01
6.029516488906665472e-01
5.920106685998689500e-01
4.183253870414773701e-01
4.079893312027706997e-01
3.786429945103009231e-01
3.786429945103009231e-01
3.970483507664539502e-01
4.183253870414773701e-01
3.970483507664539502e-01
4.079893312027706997e-01
5.986153811127223889e-01
6.300636120204217150e-01
6.300778704112417472e-01
6.021568203877905034e-01
5.986153811127223889e-01
6.300636120204217150e-01
6.300778704112417472e-01
3.699363882460602326e-01
3.699221294518793002e-01
6.021568203877905034e-01
4.013846184061549138e-01
3.978431797495431965e-01
4.013846184061549138e-01
3.699363882460602326e-01
3.699221294518793002e-01
3.978431797495431965e-01
5.408937880638404749e-01
5.992917675339413108e-01
5.783828047260612948e-01
6.138136900117387995e-01
5.408937880638404749e-01
5.992917675339413108e-01
5.783828047260612948e-01
6.138136900117387995e-01
4.591062116687680827e-01
4.007082324096700177e-01
4.216171950592979556e-01
3.861863093607098563e-01
4.591062116687680827e-01
4.007082324096700177e-01
4.216171950592979556e-01
3.861863093607098563e-01
6.109688196679599059e-01
6.021563428257650230e-01
5.990784945820450957e-01
5.856843346168716380e-01
6.109688196679599059e-01
6.021563428257650230e-01
5.990784945820450957e-01
5.856843346168716380e-01
3.890311805193960026e-01
3.978436565844276629e-01
4.009215054752530705e-01
4.143156647910473112e-01
3.890311805193960026e-01
3.978436565844276629e-01
4.009215054752530705e-01
4.143156647910473112e-01
5.523362773096778255e-01
6.810774751820645179e-01
5.539640339525249146e-01
6.163763906160966144e-01
5.523362773096778255e-01
6.810774751820645179e-01
5.539640339525249146e-01
6.163763906160966144e-01
4.476637226453021867e-01
3.189225243777400465e-01
4.460359656059154077e-01
3.836236093084153254e-01
4.476637226453021867e-01
3.189225243777400465e-01
4.460359656059154077e-01
3.836236093084153254e-01
5.825236632490486954e-01
5.910744537886785110e-01
5.798103802017067210e-01
5.896695939327400993e-01
5.825236632490486954e-01
5.910744537886785110e-01
5.798103802017067210e-01
5.896695939327400993e-01
4.174763362352678087e-01
4.089255459921332658e-01
4.201896201111594564e-01
4.103304057161949459e-01
4.174763362352678087e-01
4.089255459921332658e-01
4.201896201111594564e-01
4.103304057161949459e-01
6.150428459586692043e-01
6.123022579231474083e-01
6.029075902915792540e-01
6.279515623573388439e-01
6.150428459586692043e-01
6.123022579231474083e-01
6.029075902915792540e-01
6.279515623573388439e-01
3.849571550381369889e-01
3.876977422551135533e-01
3.970924094610381871e-01
3.720484373006911483e-01
3.849571550381369889e-01
3.876977422551135533e-01
3.970924094610381871e-01
3.720484373006911483e-01
5.924495170247610076e-01
5.813585401228920091e-01
5.886771377986406151e-01
5.776855168837755627e-01
5.924495170247610076e-01
5.813585401228920091e-01
5.776855168837755627e-01
4.075504833231207158e-01
5.886771377986406151e-01
4.186414606679136341e-01
4.113228619157780486e-01
4.223144827278701996e-01
4.075504833231207158e-01
4.186414606679136341e-01
4.113228619157780486e-01
4.223144827278701996e-01
5.989007800617400790e-01
5.774333872132046963e-01
5.458802045941411052e-01
5.989007800617400790e-01
6.198335179606146994e-01
5.774333872132046963e-01
5.458802045941411052e-01
6.198335179606146994e-01
4.010992197654559277e-01
4.225666125257703243e-01
4.541197953258233611e-01
3.801664814354808186e-01
4.010992197654559277e-01
4.225666125257703243e-01
4.541197953258233611e-01
3.801664814354808186e-01
5.795169305488343525e-01
5.811428013857948827e-01
5.893288060019585828e-01
5.859779705665459915e-01
5.795169305488343525e-01
5.811428013857948827e-01
5.893288060019585828e-01
5.859779705665459915e-01
4.204830692538052972e-01
4.188571982558642048e-01
4.106711944441485684e-01
4.140220295926155814e-01
4.204830692538052972e-01
4.188571982558642048e-01
4.106711944441485684e-01
4.140220295926155814e-01
6.102317828681407264e-01
6.186383628737530671e-01
6.247895212673029164e-01
6.031338712473370833e-01
6.102317828681407264e-01
6.186383628737530671e-01
6.247895212673029164e-01
6.031338712473370833e-01
3.897682170700136339e-01
3.813616374118282693e-01
3.752104789400618756e-01
3.968661287690338213e-01
3.897682170700136339e-01
3.813616374118282693e-01
3.752104789400618756e-01
3.968661287690338213e-01
6.015008998110715766e-01
6.050502488942584023e-01
6.013258174516522558e-01
5.939976465560903307e-01
6.015008998110715766e-01
6.050502488942584023e-01
6.013258174516522558e-01
5.939976465560903307e-01
3.984990995704720262e-01
3.949497509674984030e-01
3.986741828066442395e-01
4.060023530200851383e-01
3.984990995704720262e-01
3.949497509674984030e-01
3.986741828066442395e-01
4.060023530200851383e-01
5.920535812092566630e-01
5.754504992696638510e-01
5.823698657823115354e-01
5.848955012947953946e-01
5.920535812092566630e-01
5.754504992696638510e-01
5.823698657823115354e-01
5.848955012947953946e-01
4.079464192973318859e-01
4.245495011409730068e-01
4.176301337793120183e-01
4.079464192973318859e-01
4.245495011409730068e-01
4.151044985737826210e-01
4.176301337793120183e-01
4.151044985737826210e-01
5.889927516263924190e-01
5.788606064415944275e-01
5.769564490783523070e-01
5.905406419242353877e-01
5.889927516263924190e-01
5.788606064415944275e-01
5.905406419242353877e-01
5.769564490783523070e-01
4.110072481116731069e-01
4.211393934292573249e-01
4.230435515737553942e-01
4.094593586505652638e-01
4.110072481116731069e-01
4.211393934292573249e-01
4.230435515737553942e-01
4.094593586505652638e-01
5.739912226199521683e-01
5.613998460958100623e-01
6.548081703003845178e-01
5.483742340202297783e-01
5.613998460958100623e-01
5.739912226199521683e-01
6.548081703003845178e-01
5.483742340202297783e-01
4.386001528582710307e-01
4.260087772254337324e-01
3.451918293794733472e-01
4.516257661434792681e-01
4.386001528582710307e-01
4.260087772254337324e-01
3.451918293794733472e-01
4.516257661434792681e-01
5.871680477753216110e-01
5.695799516474835400e-01
5.871680477753216110e-01
5.695799516474835400e-01
5.963921397406011238e-01
5.963921397406011238e-01
5.815687567319400841e-01
5.815687567319400841e-01
4.128319523806567304e-01
4.304200480055442313e-01
4.128319523806567304e-01
4.036078598683161545e-01
4.304200480055442313e-01
4.184312431266334897e-01
4.036078598683161545e-01
4.184312431266334897e-01
5.970557615319194156e-01
5.972346280041165301e-01
6.007023308920906857e-01
6.033476327884272905e-01
5.972346280041165301e-01
3.992976691242802190e-01
6.007023308920906857e-01
5.970557615319194156e-01
6.033476327884272905e-01
4.029442393057252048e-01
3.966523671069808188e-01
4.029442393057252048e-01
4.027653721441311063e-01
4.027653721441311063e-01
3.992976691242802190e-01
3.966523671069808188e-01
5.751079453029888100e-01
6.163855286722537130e-01
5.893419911812998180e-01
5.650864223393909924e-01
5.751079453029888100e-01
6.163855286722537130e-01
5.893419911812998180e-01
5.650864223393909924e-01
3.836144711344786629e-01
4.106580096963625692e-01
4.248920550808179541e-01
4.248920550808179541e-01
3.836144711344786629e-01
4.349135780203141621e-01
4.106580096963625692e-01
4.349135780203141621e-01
6.000243388680246426e-01
5.915106617594574345e-01
5.925882646897662198e-01
6.128932243518647738e-01
6.000243388680246426e-01
5.915106617594574345e-01
5.925882646897662198e-01
6.128932243518647738e-01
3.999756614084617468e-01
4.084893386179828667e-01
4.074117360305535840e-01
3.871067756463162368e-01
3.999756614084617468e-01
4.084893386179828667e-01
4.074117360305535840e-01
3.871067756463162368e-01
6.254229941332596354e-01
6.293949898317805491e-01
5.749459233065863373e-01
6.277456201642053202e-01
6.254229941332596354e-01
6.293949898317805491e-01
5.749459233065863373e-01
6.277456201642053202e-01
3.745770050591090694e-01
3.706050097644038033e-01
4.250540773100510705e-01
3.722543797339312732e-01
3.745770050591090694e-01
3.706050097644038033e-01
4.250540773100510705e-01
3.722543797339312732e-01
5.216561845390970120e-01
4.880178149396670051e-01
5.086129069404705660e-01
4.880178149396670051e-01
4.805225460186193231e-01
5.086129069404705660e-01
5.216561845390970120e-01
4.805225460186193231e-01
4.783438161393860355e-01
5.119821853440953419e-01
4.913870941509230761e-01
5.194774538140336517e-01
4.783438161393860355e-01
5.119821853440953419e-01
4.913870941509230761e-01
5.194774538140336517e-01
6.296072747431935568e-01
6.043384368103943416e-01
6.073320340387908800e-01
6.085784350702851953e-01
6.296072747431935568e-01
6.043384368103943416e-01
6.073320340387908800e-01
6.085784350702851953e-01
3.703927252408902859e-01
3.956615631295790081e-01
3.926679655578482198e-01
3.914215649729158031e-01
3.703927252408902859e-01
3.956615631295790081e-01
3.926679655578482198e-01
3.914215649729158031e-01
5.211539917022491863e-01
5.103639615722386225e-01
5.131298154883552343e-01
5.110832275040593231e-01
5.211539917022491863e-01
5.103639615722386225e-01
5.131298154883552343e-01
5.110832275040593231e-01
4.788460089334876102e-01
4.896360381394515571e-01
4.868701847899501445e-01
4.889167722062666144e-01
4.788460089334876102e-01
4.896360381394515571e-01
4.868701847899501445e-01
4.889167722062666144e-01
5.818037464314329554e-01
5.905445234820945188e-01
5.753517898065183545e-01
5.925846501513660769e-01
5.818037464314329554e-01
5.905445234820945188e-01
5.753517898065183545e-01
5.925846501513660769e-01
4.181962536440551048e-01
4.094554766452347394e-01
4.246482106664188905e-01
4.074153501505861641e-01
4.181962536440551048e-01
4.094554766452347394e-01
4.246482106664188905e-01
4.074153501505861641e-01
6.034789028726663673e-01
5.926878617383408709e-01
6.006308339365205029e-01
6.034789028726663673e-01
5.926878617383408709e-01
6.046369516379854758e-01
6.006308339365205029e-01
6.046369516379854758e-01
3.965210978603863623e-01
4.073121383953548502e-01
3.993691661898992606e-01
3.953630481637446792e-01
4.073121383953548502e-01
3.993691661898992606e-01
3.953630481637446792e-01
3.965210978603863623e-01
6.182927765330532566e-01
6.031033979224957875e-01
6.191767189147867612e-01
6.168349969748305739e-01
6.182927765330532566e-01
6.031033979224957875e-01
6.191767189147867612e-01
6.168349969748305739e-01
3.817072233141516335e-01
3.968966018474020530e-01
3.808232812834830838e-01
3.831650027541400050e-01
3.817072233141516335e-01
3.968966018474020530e-01
3.808232812834830838e-01
3.831650027541400050e-01
6.211949455464491621e-01
5.908810989440098638e-01
5.803247088770149276e-01
6.055295695095992414e-01
5.908810989440098638e-01
6.211949455464491621e-01
5.803247088770149276e-01
6.055295695095992414e-01
4.091189005921478383e-01
3.788050549774197862e-01
4.091189005921478383e-01
4.196752902425942011e-01
3.944704296663985588e-01
3.788050549774197862e-01
4.196752902425942011e-01
3.944704296663985588e-01
5.900073408856769674e-01
5.818692580410242954e-01
5.936380941761854046e-01
5.726054015754016291e-01
5.900073408856769674e-01
5.818692580410242954e-01
5.936380941761854046e-01
5.726054015754016291e-01
4.099926589287861134e-01
4.181307414137336309e-01
4.063619060134442407e-01
4.273945983218254696e-01
4.099926589287861134e-01
4.181307414137336309e-01
4.063619060134442407e-01
4.273945983218254696e-01
6.324631934494391317e-01
5.943566012265364407e-01
6.262834972840209957e-01
6.017167928803246468e-01
6.324631934494391317e-01
5.943566012265364407e-01
6.262834972840209957e-01
6.017167928803246468e-01
3.675368063941277796e-01
4.056433988680510083e-01
3.737165018646919634e-01
3.675368063941277796e-01
3.982832071997108869e-01
4.056433988680510083e-01
3.737165018646919634e-01
3.982832071997108869e-01
5.819623099569071201e-01
5.900186386434143060e-01
5.732683701589849079e-01
5.950435563017890672e-01
5.819623099569071201e-01
5.900186386434143060e-01
5.732683701589849079e-01
5.950435563017890672e-01
4.180376901831550640e-01
4.099813619504857343e-01
4.267316302102699410e-01
4.049564437000299222e-01
4.180376901831550640e-01
4.099813619504857343e-01
4.267316302102699410e-01
4.049564437000299222e-01
5.945023731151195534e-01
5.855056134159895009e-01
6.531922185386065394e-01
5.945023731151195534e-01
5.677608933519877610e-01
5.855056134159895009e-01
6.531922185386065394e-01
5.677608933519877610e-01
4.054976264960714616e-01
4.144943862875152263e-01
3.468077809147871449e-01
4.322391061168673332e-01
4.054976264960714616e-01
4.144943862875152263e-01
3.468077809147871449e-01
4.322391061168673332e-01
5.806049990369501757e-01
6.512199402914120583e-01
5.798531022956012748e-01
5.948348832562260213e-01
5.806049990369501757e-01
6.512199402914120583e-01
5.798531022956012748e-01
5.948348832562260213e-01
4.193950017370298156e-01
3.487800595630687894e-01
4.201468977857985010e-01
4.051651163608767092e-01
4.193950017370298156e-01
3.487800595630687894e-01
4.201468977857985010e-01
4.051651163608767092e-01
6.085368320632369432e-01
5.932837830014250358e-01
6.040421070947559201e-01
5.905629503140517045e-01
6.085368320632369432e-01
5.932837830014250358e-01
6.040421070947559201e-01
5.905629503140517045e-01
3.914631679481317406e-01
4.067162166402340517e-01
3.959578932299336884e-01
4.094370500315562822e-01
3.914631679481317406e-01
4.067162166402340517e-01
3.959578932299336884e-01
4.094370500315562822e-01
5.829512958762279595e-01
5.905793588362939772e-01
5.663552645455638412e-01
5.997758112616793369e-01
5.829512958762279595e-01
5.905793588362939772e-01
5.663552645455638412e-01
5.997758112616793369e-01
4.170487038072678843e-01
4.094206408244644990e-01
4.336447344649059232e-01
4.002241893795144279e-01
4.170487038072678843e-01
4.094206408244644990e-01
4.336447344649059232e-01
4.002241893795144279e-01
6.243551312536510522e-01
6.201263013717834838e-01
5.128124458369711647e-01
5.787017590955656487e-01
6.243551312536510522e-01
6.201263013717834838e-01
5.128124458369711647e-01
5.787017590955656487e-01
3.756448687836382305e-01
3.798736988555901917e-01
4.871875540866312804e-01
4.212982407198069268e-01
3.756448687836382305e-01
3.798736988555901917e-01
4.871875540866312804e-01
4.212982407198069268e-01
6.184452997913467698e-01
6.038328241947965580e-01
6.161606486330128973e-01
6.191551235706356238e-01
6.184452997913467698e-01
6.038328241947965580e-01
6.161606486330128973e-01
6.191551235706356238e-01
3.815547006188353407e-01
3.961671756451323745e-01
3.838393512196489610e-01
3.808448767940717516e-01
3.815547006188353407e-01
3.961671756451323745e-01
3.838393512196489610e-01
3.808448767940717516e-01
6.184337897684599739e-01
6.024686809014383471e-01
6.235439621268596966e-01
6.132246762308568577e-01
6.184337897684599739e-01
6.024686809014383471e-01
6.235439621268596966e-01
6.132246762308568577e-01
3.815662103570502950e-01
3.975313184546394041e-01
3.764560367935700924e-01
3.867753234617339331e-01
3.815662103570502950e-01
3.975313184546394041e-01
3.764560367935700924e-01
3.867753234617339331e-01
5.910194679081541835e-01
6.235667687456043495e-01
5.940387738050958433e-01
5.942143387437681668e-01
5.910194679081541835e-01
6.235667687456043495e-01
5.940387738050958433e-01
5.942143387437681668e-01
4.089805325215820631e-01
3.764332307982840575e-01
4.059612267597003665e-01
4.057856608269503340e-01
4.089805325215820631e-01
3.764332307982840575e-01
4.059612267597003665e-01
4.057856608269503340e-01
6.160543841688195243e-01
6.167169890068180393e-01
6.048474863960109360e-01
6.165837720350282325e-01
6.160543841688195243e-01
6.048474863960109360e-01
6.165837720350282325e-01
6.167169890068180393e-01
3.839456162950227736e-01
3.832830116407421883e-01
3.951525137481439742e-01
3.834162274515620084e-01
3.839456162950227736e-01
3.832830116407421883e-01
3.951525137481439742e-01
3.834162274515620084e-01
6.110307386056774703e-01
6.221465890271247190e-01
6.097446738008329703e-01
6.122719322884222493e-01
6.110307386056774703e-01
6.221465890271247190e-01
6.097446738008329703e-01
6.122719322884222493e-01
3.889692612165163155e-01
3.778534111988847144e-01
3.902553269031159289e-01
3.877280678157148941e-01
3.889692612165163155e-01
3.778534111988847144e-01
3.902553269031159289e-01
3.877280678157148941e-01
6.124404657607556146e-01
6.215372577557900513e-01
6.092641503068989550e-01
6.132311141891477746e-01
6.124404657607556146e-01
6.215372577557900513e-01
6.092641503068989550e-01
6.132311141891477746e-01
3.875595338540733792e-01
3.784627421837285510e-01
3.907358493165702384e-01
3.867688854443258606e-01
3.875595338540733792e-01
3.784627421837285510e-01
3.907358493165702384e-01
3.867688854443258606e-01
5.091599474530994485e-01
7.290619422051349829e-01
5.587032053263101261e-01
6.094739887362266018e-01
5.091599474530994485e-01
7.290619422051349829e-01
5.587032053263101261e-01
6.094739887362266018e-01
4.908400528252059303e-01
2.709380586252336798e-01
4.412967945504533418e-01
3.905260119336162461e-01
4.908400528252059303e-01
2.709380586252336798e-01
4.412967945504533418e-01
3.905260119336162461e-01
5.652762293320847675e-01
6.740019778408168349e-01
5.570297879858117085e-01
5.980936393207230140e-01
5.652762293320847675e-01
6.740019778408168349e-01
5.570297879858117085e-01
5.980936393207230140e-01
4.347237709553155582e-01
3.259980218681448605e-01
4.429702122833987232e-01
4.019063599153014366e-01
4.347237709553155582e-01
3.259980218681448605e-01
4.429702122833987232e-01
4.019063599153014366e-01
6.138840744179105968e-01
6.167520930839600624e-01
6.060696861695760163e-01
6.138840744179105968e-01
6.159632300168595975e-01
6.167520930839600624e-01
6.060696861695760163e-01
6.159632300168595975e-01
3.861159260159183759e-01
3.832479078764663427e-01
3.939303136057787924e-01
3.840367703869560501e-01
3.861159260159183759e-01
3.832479078764663427e-01
3.939303136057787924e-01
3.840367703869560501e-01
6.187893223577702884e-01
6.060101294824562501e-01
5.667760685864777770e-01
6.082700288679916412e-01
6.187893223577702884e-01
6.060101294824562501e-01
3.812106775876600295e-01
5.667760685864777770e-01
6.082700288679916412e-01
3.939898707940301392e-01
4.332239314371690853e-01
3.917299708373320755e-01
3.812106775876600295e-01
3.939898707940301392e-01
4.332239314371690853e-01
3.917299708373320755e-01
6.246471820386432228e-01
6.159513528691604733e-01
5.215336659839522326e-01
5.736093448404062656e-01
6.246471820386432228e-01
6.159513528691604733e-01
5.215336659839522326e-01
5.736093448404062656e-01
3.753528175448082038e-01
3.840486470526229823e-01
4.784663338768950780e-01
4.263906551213949570e-01
3.753528175448082038e-01
3.840486470526229823e-01
4.784663338768950780e-01
4.263906551213949570e-01
6.110990961924471776e-01
5.417015001921754447e-01
5.833918015105155064e-01
6.041636823656517663e-01
6.110990961924471776e-01
5.417015001921754447e-01
5.833918015105155064e-01
6.041636823656517663e-01
3.889009037911819178e-01
4.582984998423853540e-01
4.166081991997998557e-01
3.958363176134298556e-01
3.889009037911819178e-01
4.582984998423853540e-01
4.166081991997998557e-01
3.958363176134298556e-01
5.993823145145142917e-01
5.038428237567131873e-01
7.486137218347721500e-01
5.518790968799294205e-01
5.993823145145142917e-01
5.038428237567131873e-01
7.486137218347721500e-01
4.006176856037200196e-01
5.518790968799294205e-01
4.961571764197287848e-01
2.513862781706848182e-01
4.481209037658118177e-01
4.006176856037200196e-01
4.961571764197287848e-01
2.513862781706848182e-01
4.481209037658118177e-01
6.138785564726276789e-01
5.708212050421934691e-01
6.085384138459630776e-01
6.009951319610991050e-01
6.138785564726276789e-01
5.708212050421934691e-01
6.085384138459630776e-01
6.009951319610991050e-01
3.861214442504206090e-01
4.291787946103795548e-01
3.914615863977815025e-01
3.990048690684488975e-01
3.861214442504206090e-01
4.291787946103795548e-01
3.914615863977815025e-01
3.990048690684488975e-01
5.631164366322991555e-01
6.538660095266095595e-01
5.016957348407231621e-01
6.180257816322409781e-01
5.631164366322991555e-01
6.538660095266095595e-01
5.016957348407231621e-01
6.180257816322409781e-01
4.368835628220040235e-01
3.461339907489673351e-01
4.983042653420852730e-01
3.819742183204652974e-01
4.368835628220040235e-01
3.461339907489673351e-01
4.983042653420852730e-01
3.819742183204652974e-01
6.097906338136453996e-01
6.035925926116760820e-01
5.995431305404963496e-01
5.860521088698078529e-01
6.097906338136453996e-01
6.035925926116760820e-01
5.995431305404963496e-01
5.860521088698078529e-01
3.902093658352896455e-01
3.964074077357508941e-01
4.004568691225358634e-01
4.139478908346063690e-01
3.902093658352896455e-01
3.964074077357508941e-01
4.004568691225358634e-01
4.139478908346063690e-01
6.466485928831389174e-01
6.004698178203398129e-01
5.779718800567934522e-01
6.308295852777519030e-01
6.466485928831389174e-01
6.004698178203398129e-01
5.779718800567934522e-01
6.308295852777519030e-01
3.533514075279526878e-01
3.995301819231826812e-01
4.220281199304736219e-01
3.691704145603580400e-01
3.533514075279526878e-01
3.995301819231826812e-01
4.220281199304736219e-01
3.691704145603580400e-01
6.029777061339700595e-01
5.951928011418203823e-01
6.055290846798015991e-01
5.948914679374865955e-01
6.029777061339700595e-01
5.951928011418203823e-01
6.055290846798015991e-01
5.948914679374865955e-01
3.970222935422498267e-01
4.048071987981529674e-01
3.944709150109702023e-01
4.051085323990264442e-01
3.970222935422498267e-01
4.048071987981529674e-01
3.944709150109702023e-01
4.051085323990264442e-01
5.856578985840314999e-01
5.859403830954761361e-01
5.848773607931434526e-01
5.845041392603889108e-01
5.856578985840314999e-01
5.859403830954761361e-01
5.848773607931434526e-01
5.845041392603889108e-01
4.143421015378407901e-01
4.140596169472701149e-01
4.151226386838970939e-01
4.154958611816255143e-01
4.143421015378407901e-01
4.140596169472701149e-01
4.151226386838970939e-01
4.154958611816255143e-01
5.977492822585190879e-01
6.115143690421973588e-01
5.827488713221100625e-01
5.977492822585190879e-01
6.083578338129882468e-01
6.115143690421973588e-01
5.827488713221100625e-01
6.083578338129882468e-01
4.022507179361127783e-01
3.884856301920081023e-01
4.172511289471003693e-01
3.884856301920081023e-01
3.916421658905164804e-01
4.022507179361127783e-01
4.172511289471003693e-01
3.916421658905164804e-01
5.616145776093617314e-01
5.722623198798828525e-01
6.624637532422639197e-01
5.428716072765382705e-01
5.616145776093617314e-01
5.722623198798828525e-01
6.624637532422639197e-01
5.428716072765382705e-01
4.383854225252434844e-01
4.277376796944736270e-01
3.375362469596439041e-01
4.571283928344200831e-01
4.383854225252434844e-01
4.277376796944736270e-01
3.375362469596439041e-01
4.571283928344200831e-01
6.006911236909218132e-01
5.940508975054399343e-01
5.959763981445576064e-01
6.072243853996042162e-01
6.006911236909218132e-01
5.940508975054399343e-01
5.959763981445576064e-01
6.072243853996042162e-01
3.993088759389138431e-01
4.059491017242180533e-01
4.040236012979221414e-01
3.927756152770598419e-01
3.993088759389138431e-01
4.059491017242180533e-01
4.040236012979221414e-01
3.927756152770598419e-01
5.994277607169351541e-01
6.106514001476170961e-01
5.947239917622937355e-01
6.002351055158214876e-01
5.994277607169351541e-01
6.106514001476170961e-01
5.947239917622937355e-01
6.002351055158214876e-01
4.005722398942452855e-01
3.893486002216377528e-01
4.052760077829589136e-01
3.997648947151901666e-01
4.005722398942452855e-01
3.893486002216377528e-01
4.052760077829589136e-01
3.997648947151901666e-01
5.992281862791060121e-01
5.653841983212259947e-01
5.525544788215484004e-01
6.232687104629803798e-01
5.992281862791060121e-01
5.653841983212259947e-01
5.525544788215484004e-01
6.232687104629803798e-01
4.007718131861111033e-01
4.346158016760455212e-01
4.474455213176042889e-01
3.767312897971351049e-01
4.007718131861111033e-01
4.346158016760455212e-01
4.474455213176042889e-01
3.767312897971351049e-01
5.875922551585972542e-01
5.884246640089259017e-01
5.730493988939997507e-01
5.897996100356976967e-01
5.875922551585972542e-01
5.884246640089259017e-01
5.730493988939997507e-01
5.897996100356976967e-01
4.124077440046676202e-01
4.115753359801601619e-01
4.269506014024955221e-01
4.102003904845332727e-01
4.124077440046676202e-01
4.115753359801601619e-01
4.269506014024955221e-01
4.102003904845332727e-01
5.851693152317238855e-01
6.403923415355166071e-01
6.308339083252576529e-01
5.981798797993178596e-01
6.403923415355166071e-01
5.851693152317238855e-01
6.308339083252576529e-01
5.981798797993178596e-01
3.596076584117327002e-01
4.148306848646825529e-01
3.691660926233453210e-01
4.018201193612185307e-01
3.596076584117327002e-01
4.148306848646825529e-01
3.691660926233453210e-01
4.018201193612185307e-01
6.272994556929916143e-01
5.903304380281042540e-01
6.222774830885100528e-01
6.154645303213328589e-01
6.272994556929916143e-01
5.903304380281042540e-01
6.222774830885100528e-01
6.154645303213328589e-01
4.096695626903965604e-01
3.727005440368884592e-01
3.777225166732023354e-01
3.845354694522029604e-01
3.727005440368884592e-01
4.096695626903965604e-01
3.777225166732023354e-01
3.845354694522029604e-01
5.914484014056142769e-01
5.982805156809263281e-01
5.909054561725497479e-01
6.156207247768179514e-01
5.982805156809263281e-01
5.909054561725497479e-01
5.914484014056142769e-01
6.156207247768179514e-01
4.017194850321175181e-01
4.090945437455957290e-01
4.085515982214928954e-01
3.843792747638872243e-01
4.017194850321175181e-01
4.090945437455957290e-01
4.085515982214928954e-01
3.843792747638872243e-01
5.987404873003470129e-01
6.033587358560907887e-01
5.837613174080615863e-01
6.146474628230862436e-01
5.837613174080615863e-01
5.987404873003470129e-01
6.033587358560907887e-01
3.966412645659147529e-01
6.146474628230862436e-01
4.162386818788945675e-01
3.853525373651791597e-01
4.012595132335263770e-01
4.162386818788945675e-01
4.012595132335263770e-01
3.966412645659147529e-01
3.853525373651791597e-01
6.197631508057384053e-01
5.746598871955939103e-01
6.157757091041275999e-01
5.837847469801999978e-01
6.197631508057384053e-01
5.746598871955939103e-01
6.157757091041275999e-01
5.837847469801999978e-01
3.802368487913554418e-01
4.253401122105060495e-01
3.842242909586275346e-01
4.162152527587750228e-01
3.802368487913554418e-01
4.253401122105060495e-01
3.842242909586275346e-01
4.162152527587750228e-01
5.551483489798556548e-01
4.505205300702073146e-01
4.258358068836969323e-01
5.702266938860702794e-01
5.551483489798556548e-01
4.505205300702073146e-01
4.258358068836969323e-01
5.702266938860702794e-01
4.448516508637112565e-01
5.494794700280181132e-01
5.741641934546350967e-01
4.297733053717820439e-01
4.448516508637112565e-01
5.494794700280181132e-01
5.741641934546350967e-01
4.297733053717820439e-01
5.916227052039175760e-01
6.007278772958670743e-01
6.000356569238647353e-01
6.007278772958670743e-01
6.061561329479445703e-01
5.916227052039175760e-01
6.000356569238647353e-01
6.061561329479445703e-01
3.992721224858541973e-01
4.083772949161357246e-01
3.999643429197021760e-01
3.938438669138122350e-01
3.992721224858541973e-01
4.083772949161357246e-01
3.999643429197021760e-01
3.938438669138122350e-01
5.827914797700941563e-01
5.850051970455751871e-01
5.896397797205281677e-01
5.873154787313978886e-01
5.827914797700941563e-01
5.850051970455751871e-01
5.896397797205281677e-01
5.873154787313978886e-01
4.172085206937481416e-01
4.149948027989012189e-01
4.103602201485045953e-01
4.126845211203544750e-01
4.172085206937481416e-01
4.149948027989012189e-01
4.103602201485045953e-01
4.126845211203544750e-01
6.228867071986314841e-01
6.012749756519042421e-01
6.097822696028742939e-01
6.220397403594688512e-01
6.228867071986314841e-01
6.012749756519042421e-01
6.097822696028742939e-01
6.220397403594688512e-01
3.771132929614395835e-01
3.987250240534194745e-01
3.902177299351023976e-01
3.779602597969642375e-01
3.771132929614395835e-01
3.987250240534194745e-01
3.902177299351023976e-01
3.779602597969642375e-01
6.106191800517990487e-01
6.176203228751546703e-01
6.165936151278401667e-01
6.101113851418631384e-01
6.176203228751546703e-01
6.165936151278401667e-01
6.106191800517990487e-01
6.101113851418631384e-01
3.823796772048808634e-01
3.834063846711615042e-01
3.893808204197739542e-01
3.898886146789664053e-01
3.823796772048808634e-01
3.834063846711615042e-01
3.893808204197739542e-01
3.898886146789664053e-01
5.888622472257338814e-01
5.754112319818887045e-01
5.939899228797003161e-01
5.866699851276280242e-01
5.888622472257338814e-01
5.754112319818887045e-01
5.939899228797003161e-01
5.866699851276280242e-01
4.111377534782150178e-01
4.245887672641401878e-01
4.060100773958765785e-01
4.133300149842398241e-01
4.111377534782150178e-01
4.245887672641401878e-01
4.060100773958765785e-01
4.133300149842398241e-01
6.099297616642616049e-01
6.329533885404998728e-01
6.072543818809208460e-01
6.060336643695336534e-01
6.099297616642616049e-01
6.329533885404998728e-01
6.072543818809208460e-01
6.060336643695336534e-01
3.900702381179144140e-01
3.670466116036550375e-01
3.927456184355833102e-01
3.939663356741220923e-01
3.900702381179144140e-01
3.670466116036550375e-01
3.927456184355833102e-01
3.939663356741220923e-01
5.946314204302325379e-01
6.045673058979446068e-01
5.879265883049811237e-01
6.115267755594686605e-01
5.946314204302325379e-01
5.879265883049811237e-01
3.954326947132358328e-01
6.045673058979446068e-01
6.115267755594686605e-01
4.053685792350734118e-01
4.120734121243003756e-01
3.884732247206557076e-01
4.053685792350734118e-01
3.954326947132358328e-01
4.120734121243003756e-01
3.884732247206557076e-01
5.711216549907476292e-01
6.676688503903278615e-01
5.764945516198167752e-01
5.918678725165591459e-01
5.711216549907476292e-01
6.676688503903278615e-01
5.764945516198167752e-01
5.918678725165591459e-01
4.288783450278970122e-01
3.323311501158059400e-01
4.235054478290294355e-01
4.081321272956301982e-01
4.288783450278970122e-01
3.323311501158059400e-01
4.235054478290294355e-01
4.081321272956301982e-01
6.121330143250816036e-01
6.140955532428051811e-01
6.023576877560117282e-01
6.279857715817342978e-01
6.121330143250816036e-01
6.140955532428051811e-01
6.023576877560117282e-01
6.279857715817342978e-01
3.878669848672871012e-01
3.859044469172658864e-01
3.976423126659938134e-01
3.720142288802890107e-01
3.878669848672871012e-01
3.859044469172658864e-01
3.976423126659938134e-01
3.720142288802890107e-01
6.775202525313943624e-01
4.964344951458770083e-01
6.898591149438288994e-01
5.935055153131543193e-01
6.775202525313943624e-01
4.964344951458770083e-01
6.898591149438288994e-01
5.935055153131543193e-01
3.224797478651453275e-01
5.035655053143273108e-01
3.101408849361178000e-01
4.064944840029056650e-01
3.224797478651453275e-01
5.035655053143273108e-01
3.101408849361178000e-01
4.064944840029056650e-01
6.168545026321226032e-01
6.038528175740793813e-01
6.134392181593284477e-01
6.206758500356954755e-01
6.168545026321226032e-01
6.038528175740793813e-01
6.134392181593284477e-01
6.206758500356954755e-01
3.831454978280817159e-01
3.961471821494342294e-01
3.865607821935554966e-01
3.793241495332040358e-01
3.831454978280817159e-01
3.961471821494342294e-01
3.865607821935554966e-01
3.793241495332040358e-01
5.896916393880928808e-01
5.888584531453489035e-01
5.786989402804465499e-01
5.836051626133667014e-01
5.896916393880928808e-01
5.888584531453489035e-01
5.786989402804465499e-01
5.836051626133667014e-01
4.103083602235528815e-01
4.111415460920397891e-01
4.213010597222819342e-01
4.163948380519286729e-01
4.103083602235528815e-01
4.111415460920397891e-01
4.213010597222819342e-01
4.163948380519286729e-01
6.072838102390960557e-01
5.895025178615469486e-01
6.048206867380940821e-01
5.966161277756327763e-01
6.072838102390960557e-01
5.895025178615469486e-01
6.048206867380940821e-01
5.966161277756327763e-01
3.927161888805130729e-01
4.104974817673792131e-01
3.927161888805130729e-01
4.104974817673792131e-01
3.951793135584011907e-01
3.951793135584011907e-01
4.033838722098153085e-01
4.033838722098153085e-01
6.067003233647483285e-01
5.909604049998051778e-01
5.986768853708781535e-01
6.043183053138818650e-01
6.043183053138818650e-01
6.067003233647483285e-01
5.986768853708781535e-01
5.909604049998051778e-01
3.932996764669951517e-01
4.013231151357103954e-01
3.956816950876600458e-01
4.090395947741853888e-01
3.932996764669951517e-01
4.013231151357103954e-01
3.956816950876600458e-01
4.090395947741853888e-01
6.386682235006446717e-01
5.911588954222679604e-01
5.243976131005183561e-01
6.443650872515718220e-01
6.386682235006446717e-01
5.911588954222679604e-01
5.243976131005183561e-01
6.443650872515718220e-01
3.613317763483792078e-01
4.088411041848303284e-01
4.756023873596859630e-01
3.556349133905314375e-01
3.613317763483792078e-01
4.088411041848303284e-01
4.756023873596859630e-01
3.556349133905314375e-01
5.853817034694657195e-01
5.892698192001262214e-01
5.813028647180544795e-01
5.852957079951011110e-01
5.853817034694657195e-01
5.892698192001262214e-01
5.813028647180544795e-01
5.852957079951011110e-01
4.146182958083954873e-01
4.107301807407566230e-01
4.186971346252903459e-01
4.147042926178983180e-01
4.146182958083954873e-01
4.107301807407566230e-01
4.186971346252903459e-01
4.147042926178983180e-01
6.121525578791988664e-01
6.187324311704287538e-01
6.117409951111767441e-01
6.131694996329315472e-01
6.121525578791988664e-01
6.187324311704287538e-01
6.117409951111767441e-01
6.131694996329315472e-01
3.878474419025224051e-01
3.812675698372913757e-01
3.882590051334773307e-01
3.868305013438657625e-01
3.878474419025224051e-01
3.812675698372913757e-01
3.882590051334773307e-01
3.868305013438657625e-01
5.829657512349513127e-01
5.940463205724881846e-01
5.692674040919882827e-01
5.961657819552783621e-01
5.829657512349513127e-01
5.940463205724881846e-01
5.692674040919882827e-01
5.961657819552783621e-01
4.170342489696849952e-01
4.059536799522902584e-01
4.307325959571244312e-01
4.038342173007549718e-01
4.170342489696849952e-01
4.059536799522902584e-01
4.307325959571244312e-01
4.038342173007549718e-01
5.730576938403828535e-01
6.634007028787891613e-01
5.860256932373886229e-01
6.315151578855875414e-01
6.634007028787891613e-01
5.730576938403828535e-01
5.860256932373886229e-01
6.315151578855875414e-01
3.365992972794629168e-01
4.269423060650296975e-01
4.139743064079084434e-01
3.684848417833563872e-01
3.365992972794629168e-01
4.269423060650296975e-01
4.139743064079084434e-01
3.684848417833563872e-01
5.994253680364636239e-01
6.043436342624772806e-01
5.967199434180656681e-01
5.999581889846012928e-01
5.994253680364636239e-01
6.043436342624772806e-01
5.967199434180656681e-01
5.999581889846012928e-01
4.005746317834564252e-01
3.956563663559791166e-01
4.032800567520098411e-01
4.000418110990722198e-01
4.005746317834564252e-01
3.956563663559791166e-01
4.032800567520098411e-01
4.000418110990722198e-01
5.888968001436296618e-01
5.837586009256483521e-01
5.760757070856925566e-01
5.901392867144750198e-01
5.888968001436296618e-01
5.837586009256483521e-01
5.760757070856925566e-01
5.901392867144750198e-01
4.111032004475418944e-01
4.162413989288324956e-01
4.239242936218943214e-01
4.098607135874772212e-01
4.111032004475418944e-01
4.162413989288324956e-01
4.239242936218943214e-01
4.098607135874772212e-01
6.264852363583486294e-01
6.143147821912862128e-01
5.249300810628483305e-01
6.264852363583486294e-01
5.249300810628483305e-01
6.334635927523777355e-01
6.143147821912862128e-01
6.334635927523777355e-01
3.735147639308706857e-01
3.856852175085805357e-01
4.750699187607096974e-01
3.665364066946494859e-01
3.735147639308706857e-01
3.856852175085805357e-01
4.750699187607096974e-01
3.665364066946494859e-01
5.856742405608201807e-01
6.149889638058994024e-01
5.580670852700677642e-01
6.149889638058994024e-01
5.878038719893083908e-01
5.856742405608201807e-01
5.878038719893083908e-01
5.580670852700677642e-01
4.143257589271343022e-01
3.850110355733704637e-01
4.121961284017743310e-01
4.419329144534458464e-01
4.143257589271343022e-01
3.850110355733704637e-01
4.121961284017743310e-01
4.419329144534458464e-01
6.184342014175854274e-01
6.025317288367659785e-01
6.249389951353805372e-01
6.119562666663114214e-01
6.184342014175854274e-01
6.025317288367659785e-01
6.249389951353805372e-01
6.119562666663114214e-01
3.815657986224323395e-01
3.974682713296715519e-01
3.750610050201430568e-01
3.880437332491055713e-01
3.815657986224323395e-01
3.974682713296715519e-01
3.750610050201430568e-01
3.880437332491055713e-01
5.869539783316213288e-01
5.910347749877473689e-01
5.606103493128102855e-01
6.044459485483457684e-01
5.869539783316213288e-01
5.910347749877473689e-01
5.606103493128102855e-01
6.044459485483457684e-01
4.130460222877445631e-01
4.089652244174430962e-01
4.393896509382102522e-01
3.955540517454210203e-01
4.130460222877445631e-01
4.089652244174430962e-01
4.393896509382102522e-01
3.955540517454210203e-01
5.772463069979494321e-01
5.976512307661323575e-01
5.485977661955985241e-01
6.156668506700953003e-01
5.772463069979494321e-01
5.976512307661323575e-01
5.485977661955985241e-01
6.156668506700953003e-01
4.227536933494775440e-01
4.023487687154556625e-01
4.514022337589267408e-01
3.843331500474960194e-01
4.227536933494775440e-01
4.023487687154556625e-01
4.514022337589267408e-01
3.843331500474960194e-01
5.906415612980708829e-01
5.740610235134226969e-01
5.903849375072240946e-01
5.893205917027444229e-01
5.906415612980708829e-01
5.740610235134226969e-01
5.903849375072240946e-01
5.893205917027444229e-01
4.093584381362234126e-01
4.259389765138621442e-01
4.096150629829935497e-01
4.106794084236753406e-01
4.093584381362234126e-01
4.259389765138621442e-01
4.096150629829935497e-01
4.106794084236753406e-01
6.369031791236920981e-01
5.671905725303076906e-01
6.240711318423564080e-01
6.257116507804312278e-01
6.369031791236920981e-01
5.671905725303076906e-01
6.240711318423564080e-01
6.257116507804312278e-01
3.630968215029497514e-01
4.328094279289871338e-01
3.759288679493693053e-01
3.742883491058819345e-01
3.630968215029497514e-01
4.328094279289871338e-01
3.759288679493693053e-01
3.742883491058819345e-01
6.061882064850578899e-01
5.873000339815916959e-01
6.076197146976483054e-01
6.026333365798564046e-01
6.061882064850578899e-01
5.873000339815916959e-01
6.076197146976483054e-01
6.026333365798564046e-01
4.126999661702939193e-01
3.973666633637549239e-01
3.938117935385889723e-01
3.923802845492900815e-01
3.938117935385889723e-01
4.126999661702939193e-01
3.923802845492900815e-01
3.973666633637549239e-01
5.646242702459858265e-01
6.175683501351159066e-01
5.661048828369530383e-01
5.903770024087862112e-01
5.646242702459858265e-01
6.175683501351159066e-01
5.661048828369530383e-01
5.903770024087862112e-01
4.353757294702518266e-01
3.824316501559223980e-01
4.338951175705005880e-01
4.096229968272382393e-01
4.353757294702518266e-01
3.824316501559223980e-01
4.338951175705005880e-01
4.096229968272382393e-01
6.020589358677170821e-01
6.062896083326450025e-01
5.928019919219877920e-01
5.990581063442732557e-01
6.062896083326450025e-01
5.990581063442732557e-01
6.020589358677170821e-01
5.928019919219877920e-01
3.937103915332045290e-01
4.009418939303941443e-01
3.979410636147804325e-01
3.937103915332045290e-01
4.071980085245741066e-01
4.009418939303941443e-01
3.979410636147804325e-01
4.071980085245741066e-01
6.018118928741387208e-01
6.008924318475692417e-01
5.979560557916556718e-01
6.011277650368356262e-01
6.018118928741387208e-01
6.008924318475692417e-01
5.979560557916556718e-01
6.011277650368356262e-01
3.981881065838024369e-01
4.020439439473193488e-01
3.981881065838024369e-01
3.991075684471070417e-01
3.991075684471070417e-01
4.020439439473193488e-01
3.988722346639406169e-01
3.988722346639406169e-01
5.817736224398686318e-01
6.463852222873356368e-01
5.818635309356068319e-01
5.953709759874072915e-01
5.817736224398686318e-01
6.463852222873356368e-01
5.818635309356068319e-01
5.953709759874072915e-01
4.182263783168309601e-01
3.536147773966149543e-01
4.181364695950833266e-01
4.046290237706671178e-01
4.182263783168309601e-01
3.536147773966149543e-01
4.181364695950833266e-01
4.046290237706671178e-01
6.056855292699765414e-01
5.883823413842037553e-01
6.037508873469050741e-01
6.047419585065654246e-01
6.056855292699765414e-01
5.883823413842037553e-01
6.037508873469050741e-01
6.047419585065654246e-01
3.943144707345709321e-01
4.116176584338973043e-01
3.962491118763864506e-01
3.952580411159942742e-01
3.943144707345709321e-01
4.116176584338973043e-01
3.962491118763864506e-01
3.952580411159942742e-01
6.028666534932654031e-01
6.089086997758386133e-01
5.913160805384904961e-01
5.957062296834010340e-01
6.028666534932654031e-01
6.089086997758386133e-01
5.913160805384904961e-01
5.957062296834010340e-01
3.971333464301096683e-01
3.910912994583668478e-01
4.086839196916116634e-01
4.042937706049087865e-01
3.971333464301096683e-01
3.910912994583668478e-01
4.086839196916116634e-01
4.042937706049087865e-01
5.855061586371448357e-01
5.824132579737124615e-01
5.837300375360428006e-01
5.892215040366863832e-01
5.855061586371448357e-01
5.824132579737124615e-01
5.892215040366863832e-01
5.837300375360428006e-01
4.144938411100156372e-01
4.175867430467405939e-01
4.162699626931498642e-01
4.107784961652214406e-01
4.144938411100156372e-01
4.175867430467405939e-01
4.162699626931498642e-01
4.107784961652214406e-01
6.537860242715396453e-01
5.912764845070341835e-01
5.790781651885481551e-01
6.311141144324210472e-01
6.537860242715396453e-01
5.912764845070341835e-01
5.790781651885481551e-01
3.462139757066324819e-01
6.311141144324210472e-01
4.087235160586715210e-01
4.209218343785323668e-01
3.688858854293357581e-01
3.462139757066324819e-01
4.087235160586715210e-01
4.209218343785323668e-01
3.688858854293357581e-01
6.097778840921819210e-01
6.138187160722736735e-01
6.045356615686614532e-01
6.283483096885902341e-01
6.097778840921819210e-01
6.138187160722736735e-01
6.045356615686614532e-01
6.283483096885902341e-01
3.902221160424232949e-01
3.861812840041238815e-01
3.954643385186500382e-01
3.716516905296884943e-01
3.902221160424232949e-01
3.861812840041238815e-01
3.954643385186500382e-01
3.716516905296884943e-01
5.871749405287118861e-01
5.769026436046260642e-01
5.944340301557531347e-01
5.868644736692658626e-01
5.871749405287118861e-01
5.769026436046260642e-01
5.944340301557531347e-01
5.868644736692658626e-01
4.128250591247706325e-01
4.230973557441757293e-01
4.055659693203779170e-01
4.131355258477924508e-01
4.128250591247706325e-01
4.230973557441757293e-01
4.055659693203779170e-01
4.131355258477924508e-01
5.863035944835246482e-01
5.883523088723450201e-01
5.813917684122316132e-01
5.863035944835246482e-01
5.883523088723450201e-01
5.842314433957653819e-01
5.813917684122316132e-01
5.842314433957653819e-01
4.136964058166086033e-01
4.116476910153323843e-01
4.186082312548933260e-01
4.157685564068742679e-01
4.136964058166086033e-01
4.116476910153323843e-01
4.186082312548933260e-01
4.157685564068742679e-01
6.358673495892617211e-01
5.955235244514369697e-01
5.987270940731832525e-01
6.228987091694762057e-01
6.358673495892617211e-01
5.955235244514369697e-01
5.987270940731832525e-01
6.228987091694762057e-01
3.641326508377460414e-01
4.044764756881704670e-01
4.012729062342259567e-01
3.771012910983699840e-01
3.641326508377460414e-01
4.044764756881704670e-01
4.012729062342259567e-01
3.771012910983699840e-01
5.903187026597151998e-01
5.743097010226847488e-01
5.924508863090522937e-01
5.875241962521613459e-01
5.903187026597151998e-01
5.743097010226847488e-01
5.924508863090522937e-01
5.875241962521613459e-01
4.096812978768866742e-01
4.256902988045112579e-01
4.075491140138183255e-01
4.124758036441562581e-01
4.096812978768866742e-01
4.256902988045112579e-01
4.075491140138183255e-01
4.124758036441562581e-01
5.943263262533946545e-01
5.800992498880077619e-01
5.830877705075181439e-01
5.826078616742051963e-01
5.943263262533946545e-01
5.800992498880077619e-01
5.830877705075181439e-01
5.826078616742051963e-01
4.056736737211394939e-01
4.199007500628795242e-01
4.169122294333647005e-01
4.173921385990979616e-01
4.056736737211394939e-01
4.199007500628795242e-01
4.169122294333647005e-01
4.173921385990979616e-01
6.175387181060614239e-01
5.090545400553310174e-01
5.860572804817820725e-01
5.752136550318027730e-01
6.175387181060614239e-01
5.090545400553310174e-01
5.860572804817820725e-01
5.752136550318027730e-01
3.824612818912100920e-01
4.909454600960998505e-01
4.139427199161218596e-01
4.247863455157130375e-01
3.824612818912100920e-01
4.909454600960998505e-01
4.139427199161218596e-01
4.247863455157130375e-01
6.218802796565796598e-01
6.049470562261376472e-01
5.982290488000217010e-01
6.316997628227909445e-01
6.218802796565796598e-01
6.049470562261376472e-01
5.982290488000217010e-01
6.316997628227909445e-01
3.781197203597912448e-01
3.950529434732743539e-01
4.017709511617795215e-01
3.683002373281851760e-01
3.781197203597912448e-01
3.950529434732743539e-01
4.017709511617795215e-01
3.683002373281851760e-01
5.827741875368701585e-01
5.759341494376712944e-01
5.905570695235837775e-01
5.859514931948979211e-01
5.827741875368701585e-01
5.759341494376712944e-01
5.905570695235837775e-01
5.859514931948979211e-01
4.172258120975129714e-01
4.240658502803853480e-01
4.094429305514495354e-01
4.140485069574424415e-01
4.172258120975129714e-01
4.240658502803853480e-01
4.094429305514495354e-01
4.140485069574424415e-01
6.421764304750468000e-01
5.617680150435262476e-01
6.270519653126029880e-01
6.232938286402713857e-01
6.421764304750468000e-01
5.617680150435262476e-01
6.270519653126029880e-01
6.232938286402713857e-01
3.578235691438749200e-01
4.382319846026803134e-01
3.729480349011282669e-01
3.767061713388102362e-01
3.578235691438749200e-01
4.382319846026803134e-01
3.729480349011282669e-01
3.767061713388102362e-01
5.905667707947941381e-01
6.215593966967389861e-01
5.824786590551411791e-01
6.039475437069086183e-01
5.905667707947941381e-01
6.215593966967389861e-01
5.824786590551411791e-01
6.039475437069086183e-01
4.094332287027100392e-01
3.784406030476930027e-01
4.175213403286761604e-01
3.960524566045933170e-01
4.094332287027100392e-01
3.784406030476930027e-01
4.175213403286761604e-01
3.960524566045933170e-01
5.929860431615452399e-01
5.905688720408761583e-01
5.821192805960890837e-01
5.695096139270390267e-01
5.821192805960890837e-01
5.905688720408761583e-01
5.929860431615452399e-01
5.695096139270390267e-01
4.178807190974112018e-01
4.070139574023414752e-01
4.304903855122574896e-01
4.094311274975552806e-01
4.178807190974112018e-01
4.094311274975552806e-01
4.070139574023414752e-01
4.304903855122574896e-01
5.872172429153579287e-01
6.312724440522288205e-01
5.746986659905815031e-01
6.039966747339349240e-01
5.872172429153579287e-01
6.312724440522288205e-01
5.746986659905815031e-01
6.039966747339349240e-01
4.253013342022313736e-01
3.960033251496497542e-01
4.127827567426720634e-01
3.687275557022076100e-01
4.127827567426720634e-01
3.687275557022076100e-01
4.253013342022313736e-01
3.960033251496497542e-01
6.113823973519174615e-01
6.300713483901745349e-01
6.058945008394402976e-01
6.075252141999953892e-01
6.113823973519174615e-01
6.300713483901745349e-01
6.058945008394402976e-01
6.075252141999953892e-01
3.886176031246577622e-01
3.699286518244662147e-01
3.941054991787495965e-01
3.924747854930501489e-01
3.886176031246577622e-01
3.699286518244662147e-01
3.941054991787495965e-01
3.924747854930501489e-01
6.129122637057662359e-01
6.188658339769972372e-01
6.049168045856276876e-01
6.161798382040615252e-01
6.129122637057662359e-01
6.188658339769972372e-01
6.049168045856276876e-01
6.161798382040615252e-01
3.870877364224725170e-01
3.811341664813880925e-01
3.950831952952285064e-01
3.838201614917124971e-01
3.870877364224725170e-01
3.811341664813880925e-01
3.950831952952285064e-01
3.838201614917124971e-01
6.194771950504218694e-01
6.095395594211368007e-01
6.162803084307597601e-01
6.111518102370609995e-01
6.194771950504218694e-01
6.095395594211368007e-01
6.162803084307597601e-01
6.111518102370609995e-01
3.805228053834071034e-01
3.904604404797282768e-01
3.837196920840142411e-01
3.888481891362971510e-01
3.805228053834071034e-01
3.904604404797282768e-01
3.837196920840142411e-01
3.888481891362971510e-01
6.064657853903554496e-01
5.981530105518686469e-01
6.083906269373073883e-01
5.858727648701460566e-01
6.064657853903554496e-01
5.981530105518686469e-01
6.083906269373073883e-01
5.858727648701460566e-01
3.935342151062286575e-01
4.018469893408109783e-01
3.916093736443144735e-01
4.141272354991087923e-01
3.935342151062286575e-01
4.018469893408109783e-01
3.916093736443144735e-01
4.141272354991087923e-01
6.187746449322730768e-01
6.030191029803972924e-01
6.245309836476735654e-01
6.120716194591295789e-01
6.187746449322730768e-01
6.030191029803972924e-01
6.245309836476735654e-01
6.120716194591295789e-01
3.812253556052382919e-01
3.969808965648553567e-01
3.754690164141720743e-01
3.879283799433324020e-01
3.812253556052382919e-01
3.969808965648553567e-01
3.754690164141720743e-01
3.879283799433324020e-01
5.911274988893637783e-01
6.044536432764289202e-01
6.013258645452879136e-01
6.046779769185377518e-01
6.044536432764289202e-01
5.911274988893637783e-01
6.013258645452879136e-01
6.046779769185377518e-01
3.986741354801779380e-01
3.955463571219297592e-01
4.088725014016745263e-01
3.953220225048426073e-01
3.955463571219297592e-01
4.088725014016745263e-01
3.986741354801779380e-01
3.953220225048426073e-01
6.332554514306139026e-01
5.971305831881181803e-01
6.057871109032930690e-01
6.151724113101408875e-01
6.332554514306139026e-01
5.971305831881181803e-01
6.057871109032930690e-01
6.151724113101408875e-01
3.667445486430551682e-01
4.028694164971966529e-01
3.942128886169484758e-01
3.848275884556642268e-01
3.667445486430551682e-01
4.028694164971966529e-01
3.942128886169484758e-01
3.848275884556642268e-01
6.017839883006672608e-01
6.260859610301849898e-01
5.791323869689222192e-01
5.947521250000136206e-01
6.017839883006672608e-01
6.260859610301849898e-01
5.791323869689222192e-01
5.947521250000136206e-01
3.982160119412583299e-01
3.739140392499393784e-01
4.208676134421693860e-01
4.052478749872534536e-01
3.982160119412583299e-01
3.739140392499393784e-01
4.208676134421693860e-01
4.052478749872534536e-01
6.204369157153450942e-01
6.066678255156148225e-01
6.007294129412912298e-01
6.286461180834521656e-01
6.204369157153450942e-01
6.066678255156148225e-01
6.007294129412912298e-01
6.286461180834521656e-01
3.795630839667865075e-01
3.933321743361375411e-01
3.992705871414727881e-01
3.713538816964501166e-01
3.795630839667865075e-01
3.933321743361375411e-01
3.992705871414727881e-01
3.713538816964501166e-01
5.956155774983926676e-01
5.836189686924626585e-01
5.986008112449781038e-01
6.194176094222711981e-01
5.956155774983926676e-01
5.836189686924626585e-01
5.986008112449781038e-01
6.194176094222711981e-01
4.043844230500326375e-01
4.163810310265034786e-01
3.805823909124228521e-01
4.013991883039125241e-01
4.043844230500326375e-01
4.163810310265034786e-01
4.013991883039125241e-01
3.805823909124228521e-01
6.188970341859203472e-01
6.237308560644123645e-01
6.070789288351079449e-01
6.060747987930881209e-01
6.188970341859203472e-01
6.237308560644123645e-01
6.070789288351079449e-01
6.060747987930881209e-01
3.811029668659102754e-01
3.762691441611423215e-01
3.929210713304200908e-01
3.939252009163283219e-01
3.811029668659102754e-01
3.762691441611423215e-01
3.929210713304200908e-01
3.939252009163283219e-01
5.649865747427611495e-01
6.297931615608831635e-01
5.190912988709897036e-01
6.261459117959020659e-01
5.649865747427611495e-01
6.297931615608831635e-01
5.190912988709897036e-01
6.261459117959020659e-01
4.350134251362760551e-01
3.702068389393389225e-01
4.809087017411002307e-01
3.738540884496615035e-01
4.350134251362760551e-01
3.702068389393389225e-01
4.809087017411002307e-01
3.738540884496615035e-01
6.150815545524892514e-01
6.139819334111962235e-01
6.078563681835476018e-01
6.162936706923574093e-01
6.150815545524892514e-01
6.139819334111962235e-01
6.078563681835476018e-01
6.162936706923574093e-01
3.849184449409221997e-01
3.860180665305961156e-01
3.921436319596978137e-01
3.837063296123233158e-01
3.849184449409221997e-01
3.860180665305961156e-01
3.921436319596978137e-01
3.837063296123233158e-01
5.985847726296924520e-01
6.854106096943723969e-01
5.293455864266434219e-01
6.417334866382589098e-01
5.985847726296924520e-01
6.854106096943723969e-01
5.293455864266434219e-01
6.417334866382589098e-01
4.014152274976368062e-01
3.145893897490168456e-01
4.706544136170123238e-01
3.582665135218121577e-01
4.014152274976368062e-01
3.145893897490168456e-01
4.706544136170123238e-01
3.582665135218121577e-01
6.021694409523661307e-01
6.015352764707131428e-01
5.989110056780191371e-01
5.910953699449237320e-01
6.021694409523661307e-01
6.015352764707131428e-01
5.989110056780191371e-01
5.910953699449237320e-01
3.978305588348121091e-01
3.984647240449703531e-01
4.010889941596360586e-01
4.089046297385721118e-01
3.978305588348121091e-01
3.984647240449703531e-01
4.010889941596360586e-01
4.089046297385721118e-01
5.666194256768903870e-01
6.137807293671357911e-01
5.741154208262742031e-01
5.864435024418526154e-01
6.137807293671357911e-01
5.666194256768903870e-01
5.864435024418526154e-01
5.741154208262742031e-01
4.333805743949596945e-01
3.862192708229486016e-01
4.258845787389873294e-01
4.258845787389873294e-01
4.135564974176304531e-01
4.135564974176304531e-01
4.333805743949596945e-01
3.862192708229486016e-01
6.158912300525116734e-01
6.137163872017481481e-01
6.158062699596484890e-01
6.112432830523175653e-01
6.158912300525116734e-01
6.137163872017481481e-01
6.158062699596484890e-01
6.112432830523175653e-01
3.841087696628164849e-01
3.862836125772446394e-01
3.841937303905069712e-01
3.887567170177135267e-01
3.841087696628164849e-01
3.862836125772446394e-01
3.841937303905069712e-01
3.887567170177135267e-01
5.906133580765526858e-01
5.769460072870060685e-01
5.798045957735666889e-01
5.878223501331376610e-01
5.906133580765526858e-01
5.769460072870060685e-01
5.798045957735666889e-01
5.878223501331376610e-01
4.093866424909720081e-01
4.230539926174969878e-01
4.201954044410740607e-01
4.121776498232065933e-01
4.093866424909720081e-01
4.230539926174969878e-01
4.201954044410740607e-01
4.121776498232065933e-01
5.849566812066768762e-01
5.796463104570648284e-01
5.932051537592997192e-01
5.879547448248558794e-01
5.849566812066768762e-01
5.796463104570648284e-01
5.932051537592997192e-01
5.879547448248558794e-01
4.150433190607145661e-01
4.203536890863688313e-01
4.067948469792099786e-01
4.120452548149842187e-01
4.150433190607145661e-01
4.203536890863688313e-01
4.067948469792099786e-01
4.120452548149842187e-01
5.409598058213305194e-01
5.833362592838966521e-01
6.198580851560109295e-01
5.847401125211035833e-01
5.409598058213305194e-01
5.833362592838966521e-01
6.198580851560109295e-01
5.847401125211035833e-01
4.590401943023607600e-01
4.166637403432105202e-01
3.801419153642200399e-01
4.152598876135016326e-01
4.590401943023607600e-01
4.166637403432105202e-01
3.801419153642200399e-01
4.152598876135016326e-01
5.875671728972520214e-01
5.802525948270158551e-01
5.886780467035350739e-01
5.849093439383068471e-01
5.875671728972520214e-01
5.886780467035350739e-01
5.849093439383068471e-01
4.113219527616820415e-01
4.197474051479730406e-01
5.802525948270158551e-01
4.150906557251801132e-01
4.124328265015719808e-01
4.124328265015719808e-01
4.113219527616820415e-01
4.197474051479730406e-01
4.150906557251801132e-01
5.713313499991272693e-01
5.959163382667611586e-01
5.957551346109539736e-01
5.757501147995753854e-01
5.959163382667611586e-01
5.713313499991272693e-01
5.957551346109539736e-01
5.757501147995753854e-01
4.040836618432877003e-01
4.242498851704112894e-01
4.286686507102785981e-01
4.040836618432877003e-01
4.042448650875485328e-01
4.286686507102785981e-01
4.042448650875485328e-01
4.242498851704112894e-01
5.989088944443210494e-01
6.064823367751159822e-01
5.967942283064076037e-01
5.922729781163980078e-01
5.989088944443210494e-01
6.064823367751159822e-01
5.967942283064076037e-01
5.922729781163980078e-01
4.010911051773291547e-01
3.935176635486641317e-01
4.032057714875918464e-01
4.077270221741855494e-01
4.010911051773291547e-01
3.935176635486641317e-01
4.032057714875918464e-01
4.077270221741855494e-01
6.279588283850898733e-01
5.832797078355724807e-01
6.223079304972998216e-01
6.276003483990280074e-01
6.279588283850898733e-01
5.832797078355724807e-01
6.223079304972998216e-01
6.276003483990280074e-01
3.720411718359173392e-01
4.167202921662465087e-01
3.776920696063825744e-01
3.723996518219792051e-01
3.720411718359173392e-01
4.167202921662465087e-01
3.776920696063825744e-01
3.723996518219792051e-01
5.923163512352402904e-01
6.060312159106615582e-01
6.201301430401144898e-01
5.779905756994594412e-01
6.060312159106615582e-01
5.923163512352402904e-01
6.201301430401144898e-01
5.779905756994594412e-01
3.939687848596804542e-01
4.076836488575281692e-01
3.798698576147216954e-01
4.220094250440524775e-01
4.076836488575281692e-01
3.939687848596804542e-01
3.798698576147216954e-01
4.220094250440524775e-01
6.068781593658059137e-01
6.357469354713884968e-01
6.093277774389207480e-01
6.059119507517607417e-01
6.068781593658059137e-01
6.357469354713884968e-01
6.093277774389207480e-01
6.059119507517607417e-01
3.931218408583845303e-01
3.642530648112369818e-01
3.906722228139187791e-01
3.931218408583845303e-01
3.940880491713869560e-01
3.642530648112369818e-01
3.906722228139187791e-01
3.940880491713869560e-01
6.010115576755197253e-01
5.915109978222972131e-01
5.938111850728091667e-01
6.110225527309012250e-01
6.010115576755197253e-01
5.915109978222972131e-01
5.938111850728091667e-01
6.110225527309012250e-01
3.989884417096618563e-01
4.084890019357771962e-01
4.061888149208243703e-01
3.889774479148400133e-01
3.989884417096618563e-01
4.084890019357771962e-01
4.061888149208243703e-01
3.889774479148400133e-01
6.224117704969103215e-01
6.083819657342246501e-01
6.170656243848497979e-01
6.116881428451961256e-01
6.224117704969103215e-01
6.083819657342246501e-01
6.170656243848497979e-01
6.116881428451961256e-01
3.775882297431962797e-01
3.916180346050168737e-01
3.829343763582073734e-01
3.883118569292491884e-01
3.775882297431962797e-01
3.916180346050168737e-01
3.829343763582073734e-01
3.883118569292491884e-01
5.535507129425241146e-01
5.952104583939217264e-01
5.675500126289989566e-01
6.215155397876515053e-01
5.535507129425241146e-01
5.952104583939217264e-01
5.675500126289989566e-01
6.215155397876515053e-01
4.464492870265530655e-01
4.047895421626890311e-01
4.324499877420748817e-01
3.784844599504140206e-01
4.464492870265530655e-01
4.047895421626890311e-01
4.324499877420748817e-01
3.784844599504140206e-01
6.175806348110199906e-01
6.124396211052953731e-01
6.233897411075304262e-01
6.032051772072009044e-01
6.124396211052953731e-01
6.175806348110199906e-01
6.233897411075304262e-01
6.032051772072009044e-01
3.875603794003836811e-01
3.824193654527334729e-01
3.766102582394523779e-01
3.967948227127635619e-01
3.875603794003836811e-01
3.824193654527334729e-01
3.766102582394523779e-01
3.967948227127635619e-01
6.021730400789238047e-01
5.918907246305025183e-01
6.006511797240818851e-01
6.043883479323994834e-01
6.021730400789238047e-01
5.918907246305025183e-01
6.006511797240818851e-01
6.043883479323994834e-01
3.978269601211650297e-01
3.956116522604133934e-01
4.081092753258417360e-01
3.993488204614550341e-01
3.978269601211650297e-01
4.081092753258417360e-01
3.993488204614550341e-01
3.956116522604133934e-01
5.970189016838958196e-01
5.636015744007636386e-01
6.017978790928282251e-01
5.725556905899793492e-01
5.970189016838958196e-01
5.636015744007636386e-01
6.017978790928282251e-01
5.725556905899793492e-01
4.029810985839503701e-01
4.363984258643540670e-01
3.982021212264044152e-01
4.274443097883704468e-01
4.029810985839503701e-01
4.363984258643540670e-01
3.982021212264044152e-01
4.274443097883704468e-01
6.046595095403972664e-01
5.786724410754686687e-01
6.409476174703740980e-01
5.753312880469820811e-01
6.046595095403972664e-01
5.786724410754686687e-01
6.409476174703740980e-01
5.753312880469820811e-01
3.953404906987998402e-01
4.213275593037906219e-01
3.590523823013427318e-01
4.246687122031289618e-01
3.953404906987998402e-01
4.213275593037906219e-01
3.590523823013427318e-01
4.246687122031289618e-01
5.998521564588372712e-01
5.820327407855074853e-01
6.108423367377326940e-01
6.099444807887266506e-01
5.820327407855074853e-01
5.998521564588372712e-01
6.099444807887266506e-01
6.108423367377326940e-01
4.179672591753842426e-01
4.001478434411183116e-01
3.891576633322983980e-01
3.900555190803061123e-01
4.179672591753842426e-01
4.001478434411183116e-01
3.891576633322983980e-01
3.900555190803061123e-01
5.907259735135994561e-01
6.138107073170431249e-01
6.545065644399983285e-01
6.016464865397210815e-01
5.907259735135994561e-01
6.138107073170431249e-01
6.545065644399983285e-01
6.016464865397210815e-01
4.092740272099035792e-01
3.861892932927730726e-01
3.454934354685974540e-01
3.983535133684199536e-01
4.092740272099035792e-01
3.861892932927730726e-01
3.454934354685974540e-01
3.983535133684199536e-01
6.062547086903578020e-01
5.874279435793141602e-01
6.076807929593996960e-01
6.024093377300232532e-01
6.062547086903578020e-01
5.874279435793141602e-01
6.076807929593996960e-01
6.024093377300232532e-01
3.937452916652546264e-01
4.125720561805792386e-01
3.923192069532888127e-01
3.975906627574659069e-01
3.937452916652546264e-01
4.125720561805792386e-01
3.923192069532888127e-01
3.975906627574659069e-01
6.380197593025513925e-01
5.933367769639517064e-01
6.209076839286353788e-01
6.052868337346808403e-01
6.380197593025513925e-01
5.933367769639517064e-01
6.209076839286353788e-01
6.052868337346808403e-01
3.619802411312775803e-01
4.066632228514208691e-01
3.790923161359387450e-01
3.947131668082874967e-01
3.619802411312775803e-01
4.066632228514208691e-01
3.790923161359387450e-01
3.947131668082874967e-01
6.002965811585454503e-01
6.051974247266116436e-01
5.953280631501911557e-01
5.995609005303776939e-01
6.002965811585454503e-01
6.051974247266116436e-01
5.953280631501911557e-01
5.995609005303776939e-01
3.997034190524573205e-01
3.948025750414672075e-01
4.046719361258510617e-01
4.004390992686239770e-01
4.046719361258510617e-01
3.997034190524573205e-01
3.948025750414672075e-01
4.004390992686239770e-01
6.021053064037005242e-01
6.298681072798899550e-01
6.247936692780058365e-01
6.298681072798899550e-01
6.034401541851366346e-01
6.021053064037005242e-01
6.034401541851366346e-01
6.247936692780058365e-01
3.978946929591984372e-01
3.701318918947436032e-01
3.752063311940219137e-01
3.978946929591984372e-01
3.965598458780732471e-01
3.701318918947436032e-01
3.965598458780732471e-01
3.752063311940219137e-01
5.622280109637358692e-01
6.212923795210372191e-01
5.718059840683054063e-01
5.873045346434082603e-01
6.212923795210372191e-01
5.873045346434082603e-01
3.787076205344419577e-01
5.622280109637358692e-01
4.126954653042957943e-01
5.718059840683054063e-01
4.377719894960137026e-01
4.281940164701154572e-01
4.377719894960137026e-01
3.787076205344419577e-01
4.281940164701154572e-01
4.126954653042957943e-01
6.197786986585924751e-01
6.042627509013982490e-01
6.229529476904644980e-01
6.120716408495354699e-01
6.197786986585924751e-01
6.042627509013982490e-01
6.229529476904644980e-01
6.120716408495354699e-01
3.802213017388567096e-01
3.957372485911037074e-01
3.770470516747082002e-01
3.879283594342268771e-01
3.802213017388567096e-01
3.957372485911037074e-01
3.770470516747082002e-01
3.879283594342268771e-01
5.867939596046198858e-01
5.364408514888054924e-01
6.039578176842042012e-01
6.032376432594901416e-01
5.364408514888054924e-01
5.867939596046198858e-01
6.039578176842042012e-01
6.032376432594901416e-01
4.635591484893666347e-01
4.132060403389914427e-01
3.960421819319890346e-01
3.967623571752483258e-01
4.635591484893666347e-01
4.132060403389914427e-01
3.960421819319890346e-01
3.967623571752483258e-01
6.098080993269832106e-01
6.199315318244771333e-01
6.219050093732221285e-01
6.040422588266665116e-01
6.199315318244771333e-01
6.098080993269832106e-01
6.219050093732221285e-01
6.040422588266665116e-01
3.800684677080425899e-01
3.901919005238596583e-01
3.780949908705224516e-01
3.959577408077166183e-01
3.800684677080425899e-01
3.901919005238596583e-01
3.780949908705224516e-01
3.959577408077166183e-01
5.900839296054982697e-01
5.793788744967969251e-01
5.871821093560356530e-01
5.848207335166080156e-01
5.900839296054982697e-01
5.871821093560356530e-01
5.793788744967969251e-01
5.848207335166080156e-01
4.099160702007793589e-01
4.128178901883075014e-01
4.206211249847910949e-01
4.151792665052198572e-01
4.099160702007793589e-01
4.128178901883075014e-01
4.206211249847910949e-01
4.151792665052198572e-01
6.131829877494965331e-01
6.178849202524361317e-01
6.059964143660181435e-01
6.161190660545798892e-01
6.131829877494965331e-01
6.178849202524361317e-01
6.059964143660181435e-01
6.161190660545798892e-01
3.868170128480414860e-01
3.821150789854073082e-01
3.940035854038796970e-01
3.838809336684789741e-01
3.868170128480414860e-01
3.821150789854073082e-01
3.940035854038796970e-01
3.838809336684789741e-01
6.123596735897081089e-01
6.154623351749251015e-01
6.108877895067053032e-01
6.180280838407270494e-01
6.123596735897081089e-01
6.154623351749251015e-01
6.108877895067053032e-01
6.180280838407270494e-01
3.876403270605806028e-01
3.845376646568183787e-01
3.891122105478643789e-01
3.819719163666377426e-01
3.876403270605806028e-01
3.845376646568183787e-01
3.891122105478643789e-01
3.819719163666377426e-01
5.877672540882485919e-01
6.292604514528647996e-01
5.780017730248800945e-01
6.023513274994911626e-01
5.877672540882485919e-01
6.292604514528647996e-01
5.780017730248800945e-01
6.023513274994911626e-01
4.122327467230206821e-01
3.707395476121746469e-01
4.122327467230206821e-01
4.219982264330610633e-01
3.707395476121746469e-01
3.976486723404377699e-01
4.219982264330610633e-01
3.976486723404377699e-01
6.120852958938485244e-01
6.186753674692226923e-01
6.122281668467621785e-01
6.130208598078752402e-01
6.120852958938485244e-01
6.186753674692226923e-01
6.122281668467621785e-01
6.130208598078752402e-01
3.879147042225667974e-01
3.813246330619222135e-01
3.877718332250879030e-01
3.869791398192319321e-01
3.879147042225667974e-01
3.813246330619222135e-01
3.877718332250879030e-01
3.869791398192319321e-01
5.988134428052944713e-01
5.804795401868432236e-01
6.491561637340055313e-01
5.724847131004935363e-01
5.988134428052944713e-01
5.804795401868432236e-01
6.491561637340055313e-01
5.724847131004935363e-01
4.011865571292219101e-01
4.195204595471295761e-01
3.508438365088295541e-01
4.275152863328912645e-01
4.011865571292219101e-01
4.195204595471295761e-01
3.508438365088295541e-01
4.275152863328912645e-01
6.200374340314738220e-01
6.221478070642660896e-01
6.100516667843294272e-01
6.019435067400991102e-01
6.200374340314738220e-01
6.221478070642660896e-01
6.100516667843294272e-01
6.019435067400991102e-01
3.799625662054495479e-01
3.778521930416900432e-01
3.899483332565978344e-01
3.980564930075161101e-01
3.799625662054495479e-01
3.778521930416900432e-01
3.899483332565978344e-01
3.980564930075161101e-01
5.843819934716520947e-01
5.874124410120202811e-01
5.828706871798203792e-01
5.863749821046440047e-01
5.843819934716520947e-01
5.874124410120202811e-01
5.828706871798203792e-01
5.863749821046440047e-01
4.156180067402601708e-01
4.125875592681040871e-01
4.171293125618831255e-01
4.136250177725742105e-01
4.156180067402601708e-01
4.125875592681040871e-01
4.171293125618831255e-01
4.136250177725742105e-01
6.111310204814799363e-01
6.070299453931511380e-01
6.353328017903550062e-01
6.014838038026937284e-01
6.353328017903550062e-01
6.070299453931511380e-01
6.111310204814799363e-01
6.014838038026937284e-01
3.646671979386155726e-01
3.929700541666534264e-01
3.888689788036572281e-01
3.985161965047154808e-01
3.646671979386155726e-01
3.929700541666534264e-01
3.888689788036572281e-01
3.985161965047154808e-01
6.366546602175731095e-01
5.957657243779976852e-01
6.177482438952210941e-01
6.087513457923705573e-01
6.366546602175731095e-01
5.957657243779976852e-01
6.177482438952210941e-01
6.087513457923705573e-01
3.633453393294985290e-01
4.042342759303210187e-01
3.822517561829954502e-01
3.912486539311430533e-01
3.633453393294985290e-01
4.042342759303210187e-01
3.822517561829954502e-01
3.912486539311430533e-01
6.067486162478417100e-01
5.950581446954856801e-01
6.164372674052174261e-01
5.783999568056970020e-01
6.067486162478417100e-01
6.164372674052174261e-01
5.950581446954856801e-01
5.783999568056970020e-01
3.932513835798090440e-01
4.049418546401284402e-01
3.835627318367187399e-01
4.216000435390014900e-01
3.932513835798090440e-01
4.049418546401284402e-01
3.835627318367187399e-01
4.216000435390014900e-01
6.281901152806312894e-01
5.913931777631660225e-01
6.112600820174520777e-01
6.292202558684039104e-01
6.281901152806312894e-01
5.913931777631660225e-01
6.112600820174520777e-01
6.292202558684039104e-01
3.718098848967201775e-01
4.086068224478367483e-01
3.887399177974657505e-01
3.707797445094911382e-01
3.718098848967201775e-01
4.086068224478367483e-01
3.887399177974657505e-01
3.707797445094911382e-01
5.933842906251811655e-01
5.990691716269793687e-01
5.875198619942239020e-01
6.197653902509046020e-01
5.933842906251811655e-01
5.875198619942239020e-01
5.990691716269793687e-01
6.197653902509046020e-01
4.066157086299426737e-01
4.124801378266056417e-01
3.802346096235851292e-01
4.009308279910328565e-01
4.066157086299426737e-01
4.124801378266056417e-01
4.009308279910328565e-01
3.802346096235851292e-01
6.125173995874320099e-01
6.198549201135392650e-01
6.072103546248399653e-01
6.149221153041253274e-01
6.125173995874320099e-01
6.198549201135392650e-01
6.072103546248399653e-01
6.149221153041253274e-01
3.874826009705429897e-01
3.801450797818688443e-01
3.927896448867613799e-01
3.850778848382105934e-01
3.874826009705429897e-01
3.801450797818688443e-01
3.927896448867613799e-01
3.850778848382105934e-01
6.016444759197838721e-01
5.997488185257680016e-01
5.976717372632265324e-01
5.999757653835331439e-01
6.016444759197838721e-01
5.997488185257680016e-01
5.976717372632265324e-01
5.999757653835331439e-01
3.983555238091867068e-01
4.002511812195734819e-01
4.023282628786546411e-01
4.000242343718127813e-01
3.983555238091867068e-01
4.002511812195734819e-01
4.023282628786546411e-01
4.000242343718127813e-01
5.907759913243353367e-01
5.644167346808899310e-01
5.828096096865920117e-01
6.010074476453155512e-01
5.828096096865920117e-01
5.907759913243353367e-01
5.644167346808899310e-01
6.010074476453155512e-01
4.092240085356024792e-01
4.355832657465725788e-01
4.171903898468372063e-01
4.171903898468372063e-01
3.989925533969653770e-01
4.092240085356024792e-01
4.355832657465725788e-01
3.989925533969653770e-01
6.623913401472236728e-01
5.675738468016788829e-01
5.271601090935291722e-01
6.436138457247579936e-01
6.623913401472236728e-01
5.675738468016788829e-01
5.271601090935291722e-01
6.436138457247579936e-01
3.376086587450117804e-01
4.324261531037336681e-01
4.728398899533203803e-01
3.563861543807433918e-01
3.376086587450117804e-01
4.324261531037336681e-01
4.728398899533203803e-01
3.563861543807433918e-01
5.988206925030681305e-01
6.227655769598641200e-01
5.767119617339631077e-01
6.000500322079460602e-01
5.988206925030681305e-01
6.227655769598641200e-01
5.767119617339631077e-01
6.000500322079460602e-01
4.011793069985287730e-01
3.772344236895150971e-01
4.232880378513073083e-01
3.999499673445825465e-01
4.011793069985287730e-01
3.772344236895150971e-01
4.232880378513073083e-01
3.999499673445825465e-01
6.067186724080784188e-01
6.057332970003699302e-01
5.985010704935120884e-01
5.890337164992160979e-01
6.067186724080784188e-01
5.985010704935120884e-01
6.057332970003699302e-01
5.890337164992160979e-01
3.932813273268038756e-01
4.014989295856139506e-01
3.942667025521586766e-01
4.109662837463474716e-01
3.932813273268038756e-01
3.942667025521586766e-01
4.014989295856139506e-01
4.109662837463474716e-01
6.378508809430059046e-01
5.929460655038383265e-01
5.947548085136986629e-01
6.293803510966426984e-01
6.378508809430059046e-01
5.929460655038383265e-01
5.947548085136986629e-01
6.293803510966426984e-01
3.621491186977436882e-01
4.070539345111683360e-01
4.052451918105361983e-01
3.706196496282245789e-01
3.621491186977436882e-01
4.070539345111683360e-01
4.052451918105361983e-01
3.706196496282245789e-01
5.729677446479399805e-01
6.531556242057376949e-01
5.615817376642553427e-01
6.147549645133949525e-01
5.729677446479399805e-01
6.531556242057376949e-01
5.615817376642553427e-01
6.147549645133949525e-01
4.270322549054981209e-01
3.468443758911234909e-01
4.384182619842249551e-01
3.852450355916516855e-01
4.270322549054981209e-01
3.468443758911234909e-01
4.384182619842249551e-01
3.852450355916516855e-01
6.044195150952873519e-01
6.057706381743628299e-01
6.044195150952873519e-01
5.905686238365888130e-01
5.953060613155685132e-01
5.905686238365888130e-01
6.057706381743628299e-01
5.953060613155685132e-01
3.955804845427337568e-01
4.094313761106604943e-01
4.046939389518229291e-01
3.955804845427337568e-01
3.942293621348653687e-01
4.094313761106604943e-01
3.942293621348653687e-01
4.046939389518229291e-01
6.176155211910554499e-01
6.250847679411890567e-01
6.095016977255909296e-01
6.030071187128669408e-01
6.176155211910554499e-01
6.250847679411890567e-01
6.095016977255909296e-01
6.030071187128669408e-01
3.823844790631483193e-01
3.749152320306166075e-01
3.904983023026034061e-01
3.969928822116344236e-01
3.823844790631483193e-01
3.749152320306166075e-01
3.904983023026034061e-01
3.969928822116344236e-01
5.765673726800741861e-01
5.989132333970701438e-01
5.426768224870102131e-01
6.239865818324688007e-01
5.989132333970701438e-01
5.765673726800741861e-01
5.426768224870102131e-01
6.239865818324688007e-01
4.010867666484045913e-01
4.234326284586131806e-01
4.573231775711974478e-01
3.760134185349670588e-01
4.234326284586131806e-01
4.010867666484045913e-01
4.573231775711974478e-01
3.760134185349670588e-01
5.776086633827617334e-01
5.842394071455601079e-01
5.890219480588712031e-01
5.855389735024800757e-01
5.776086633827617334e-01
5.842394071455601079e-01
5.890219480588712031e-01
5.855389735024800757e-01
4.223913372534298105e-01
4.157605928280645458e-01
4.109780516519094817e-01
4.144610263474532985e-01
4.223913372534298105e-01
4.157605928280645458e-01
4.109780516519094817e-01
4.144610263474532985e-01
6.049476876432891004e-01
5.916673511064800550e-01
6.201510296323249349e-01
5.807602387394581456e-01
6.049476876432891004e-01
5.916673511064800550e-01
6.201510296323249349e-01
5.807602387394581456e-01
3.950523121911828639e-01
4.083326489580940688e-01
3.798489705141037120e-01
4.192397610631815041e-01
3.950523121911828639e-01
4.083326489580940688e-01
3.798489705141037120e-01
4.192397610631815041e-01
6.065678957093041390e-01
5.981394352093047928e-01
6.119239299696346279e-01
5.821906748524270370e-01
6.065678957093041390e-01
5.981394352093047928e-01
6.119239299696346279e-01
5.821906748524270370e-01
3.934321052774976124e-01
4.018605641940666828e-01
3.880760697038567741e-01
4.178093251603058889e-01
3.934321052774976124e-01
4.018605641940666828e-01
3.880760697038567741e-01
4.178093251603058889e-01
6.115351603243652789e-01
6.015210383916382852e-01
5.987065753197384765e-01
5.858413469113656902e-01
6.115351603243652789e-01
6.015210383916382852e-01
5.987065753197384765e-01
5.858413469113656902e-01
3.884648401835875120e-01
3.984789615265071916e-01
4.012934250054058793e-01
4.141586534028647293e-01
3.884648401835875120e-01
3.984789615265071916e-01
4.012934250054058793e-01
4.141586534028647293e-01
6.117404426704524667e-01
5.742470081968349405e-01
6.110510788066676469e-01
5.966705941245891154e-01
6.117404426704524667e-01
5.742470081968349405e-01
6.110510788066676469e-01
5.966705941245891154e-01
3.882595574441438657e-01
3.889489212688204134e-01
3.882595574441438657e-01
4.257529920905653853e-01
4.257529920905653853e-01
4.033294061073320336e-01
3.889489212688204134e-01
4.033294061073320336e-01
5.872328776495123748e-01
5.797642748793805367e-01
5.852472258966372465e-01
5.890794005708812620e-01
5.872328776495123748e-01
5.797642748793805367e-01
5.852472258966372465e-01
5.890794005708812620e-01
4.127671224350706325e-01
4.202357252461297321e-01
4.147527743052705773e-01
4.109205997929166188e-01
4.127671224350706325e-01
4.202357252461297321e-01
4.147527743052705773e-01
4.109205997929166188e-01
6.005633069498799159e-01
6.052234533331102284e-01
5.938806400849898637e-01
5.994335751738617546e-01
6.005633069498799159e-01
6.052234533331102284e-01
5.994335751738617546e-01
5.938806400849898637e-01
3.994366935608013591e-01
4.061193599427497247e-01
3.947765468556099222e-01
4.005664245928528544e-01
3.994366935608013591e-01
3.947765468556099222e-01
4.061193599427497247e-01
4.005664245928528544e-01
6.072616787046172249e-01
5.946047332072339486e-01
6.029307396142939979e-01
5.902694867190803052e-01
6.072616787046172249e-01
5.946047332072339486e-01
6.029307396142939979e-01
5.902694867190803052e-01
3.927383212749191443e-01
4.053952669705722656e-01
3.970692606262673507e-01
4.097305135655915365e-01
3.927383212749191443e-01
4.053952669705722656e-01
3.970692606262673507e-01
4.097305135655915365e-01
5.883778575189353433e-01
6.827411798185494263e-01
5.593219849506567698e-01
6.220143446662405040e-01
5.883778575189353433e-01
6.827411798185494263e-01
5.593219849506567698e-01
6.220143446662405040e-01
4.116221430558653083e-01
3.172588201778125949e-01
4.406780148165125865e-01
3.779856551263947040e-01
4.116221430558653083e-01
3.172588201778125949e-01
4.406780148165125865e-01
3.779856551263947040e-01
5.860004067676527484e-01
6.378706328455336916e-01
5.850275974530632084e-01
5.952648905558817205e-01
5.860004067676527484e-01
6.378706328455336916e-01
5.850275974530632084e-01
5.952648905558817205e-01
4.139995930418081116e-01
3.621293666860765370e-01
4.149724025469367916e-01
4.047351095628073381e-01
4.139995930418081116e-01
3.621293666860765370e-01
4.149724025469367916e-01
4.047351095628073381e-01
5.826241369459239650e-01
5.935110286500275834e-01
5.744348775961043430e-01
5.921133360461681150e-01
5.826241369459239650e-01
5.935110286500275834e-01
5.744348775961043430e-01
5.921133360461681150e-01
4.173758624274341855e-01
4.064889714345554239e-01
4.255651225785186398e-01
4.078866646368624060e-01
4.173758624274341855e-01
4.064889714345554239e-01
4.255651225785186398e-01
4.078866646368624060e-01
6.022311367041766061e-01
6.160597552034232649e-01
5.706319781425008841e-01
5.589847321516572265e-01
6.022311367041766061e-01
6.160597552034232649e-01
5.706319781425008841e-01
5.589847321516572265e-01
3.977688638674408139e-01
3.839402455337221909e-01
4.293680211994796991e-01
4.410152674968230713e-01
3.977688638674408139e-01
3.839402455337221909e-01
4.293680211994796991e-01
4.410152674968230713e-01
6.033367927557264920e-01
5.897934873100894038e-01
5.988541322694800328e-01
6.070292013992002467e-01
6.033367927557264920e-01
5.897934873100894038e-01
3.966632069459592458e-01
5.988541322694800328e-01
6.070292013992002467e-01
4.011458684435638133e-01
4.102065128936374094e-01
3.929707986499124672e-01
3.966632069459592458e-01
4.102065128936374094e-01
4.011458684435638133e-01
3.929707986499124672e-01
6.191013769694109214e-01
5.719966445540194400e-01
6.187441701140414807e-01
5.843890892037961748e-01
6.187441701140414807e-01
5.843890892037961748e-01
6.191013769694109214e-01
3.808986229460060713e-01
5.719966445540194400e-01
4.280033560426090844e-01
3.812558301060562371e-01
4.156109109408134827e-01
3.808986229460060713e-01
3.812558301060562371e-01
4.280033560426090844e-01
4.156109109408134827e-01
5.631825933915024507e-01
6.237418507316760952e-01
5.362259693147279904e-01
6.179761594894443988e-01
5.631825933915024507e-01
6.237418507316760952e-01
5.362259693147279904e-01
6.179761594894443988e-01
4.368174072424153564e-01
3.762581490227603354e-01
4.637740304024191573e-01
3.820238411999525852e-01
4.368174072424153564e-01
3.762581490227603354e-01
4.637740304024191573e-01
3.820238411999525852e-01
6.145940666465321556e-01
6.147422995345550589e-01
6.138331833208212629e-01
6.136767816260544350e-01
6.145940666465321556e-01
6.147422995345550589e-01
6.138331833208212629e-01
6.136767816260544350e-01
3.854059339137165807e-01
3.861668165209266590e-01
3.852577002908219583e-01
3.863232175935991108e-01
3.854059339137165807e-01
3.852577002908219583e-01
3.861668165209266590e-01
3.863232175935991108e-01
5.938239877896194230e-01
5.894891852940418175e-01
5.586012133298936533e-01
6.561143486869696062e-01
5.894891852940418175e-01
5.938239877896194230e-01
6.561143486869696062e-01
5.586012133298936533e-01
4.061760125578075531e-01
4.105108145049598534e-01
3.438856512893835315e-01
4.413987865464150673e-01
4.061760125578075531e-01
4.105108145049598534e-01
3.438856512893835315e-01
4.413987865464150673e-01
5.210365777238621376e-01
4.864619519157713512e-01
5.093346091471175896e-01
4.820173011539736763e-01
5.210365777238621376e-01
4.864619519157713512e-01
5.093346091471175896e-01
4.820173011539736763e-01
4.789634221051528584e-01
5.135380476604041178e-01
4.906653914276830619e-01
5.179826990988658508e-01
4.789634221051528584e-01
5.135380476604041178e-01
4.906653914276830619e-01
5.179826990988658508e-01
5.863901840866674320e-01
6.454043682533665560e-01
6.009132504036642786e-01
6.240394672518050356e-01
6.454043682533665560e-01
5.863901840866674320e-01
6.009132504036642786e-01
6.240394672518050356e-01
3.545956321486301022e-01
4.136098161689005792e-01
3.990867500697277137e-01
3.759605337054381380e-01
3.545956321486301022e-01
4.136098161689005792e-01
3.990867500697277137e-01
3.759605337054381380e-01
6.084745501320867334e-01
6.165396175892965402e-01
6.035626493176096119e-01
6.274215301782533061e-01
6.084745501320867334e-01
6.165396175892965402e-01
6.035626493176096119e-01
6.274215301782533061e-01
3.915254496387206018e-01
3.834603835239249747e-01
3.964373505441471934e-01
3.725784705093246885e-01
3.915254496387206018e-01
3.834603835239249747e-01
3.964373505441471934e-01
3.725784705093246885e-01
6.063124748402515252e-01
5.983702025696402416e-01
6.092433298986179580e-01
5.846436022834495816e-01
6.063124748402515252e-01
5.983702025696402416e-01
6.092433298986179580e-01
5.846436022834495816e-01
3.936875249992226600e-01
4.016297970774758141e-01
3.907566696425419650e-01
4.153563977924932260e-01
3.936875249992226600e-01
4.016297970774758141e-01
4.153563977924932260e-01
3.907566696425419650e-01
6.269492841829560348e-01
5.813613907521357760e-01
6.292812558267542045e-01
6.252798791265377076e-01
6.269492841829560348e-01
5.813613907521357760e-01
6.292812558267542045e-01
6.252798791265377076e-01
3.730507160926208599e-01
4.186386094424960902e-01
3.707187435838932288e-01
3.747201213418520638e-01
3.730507160926208599e-01
4.186386094424960902e-01
3.707187435838932288e-01
3.747201213418520638e-01
5.939565900071102078e-01
6.229546601880429080e-01
5.934546475659772113e-01
5.925126711586017336e-01
5.939565900071102078e-01
6.229546601880429080e-01
5.934546475659772113e-01
5.925126711586017336e-01
4.060434101602368173e-01
3.770453403376450296e-01
4.065453519929178583e-01
4.074873289769129769e-01
4.060434101602368173e-01
3.770453403376450296e-01
4.065453519929178583e-01
4.074873289769129769e-01
5.838467350417886337e-01
6.361520757059224707e-01
5.719834551741769246e-01
6.090406172006623819e-01
5.838467350417886337e-01
6.361520757059224707e-01
5.719834551741769246e-01
6.090406172006623819e-01
4.161532653452013619e-01
3.638479248120347620e-01
4.280165441041390295e-01
3.909593816515553044e-01
4.161532653452013619e-01
3.638479248120347620e-01
4.280165441041390295e-01
3.909593816515553044e-01
6.055557882100401912e-01
5.909825346052457462e-01
6.217327436534105800e-01
5.787617367623170139e-01
6.055557882100401912e-01
5.909825346052457462e-01
6.217327436534105800e-01
3.944442116644495400e-01
5.787617367623170139e-01
3.782672558972990373e-01
4.090174650873450446e-01
4.212382634550522198e-01
3.944442116644495400e-01
4.090174650873450446e-01
3.782672558972990373e-01
4.212382634550522198e-01
5.987245807436920586e-01
6.007873494145314908e-01
5.974714609510556329e-01
6.012406657528117648e-01
6.007873494145314908e-01
5.987245807436920586e-01
5.974714609510556329e-01
6.012406657528117648e-01
3.992126499197183875e-01
4.012754186360325548e-01
4.025285394372986048e-01
3.987593337051293929e-01
3.992126499197183875e-01
4.012754186360325548e-01
4.025285394372986048e-01
3.987593337051293929e-01
6.087277807673672214e-01
6.115841531482146820e-01
5.796951584688940784e-01
5.985284265225345735e-01
6.087277807673672214e-01
6.115841531482146820e-01
5.796951584688940784e-01
5.985284265225345735e-01
3.912722186469181906e-01
3.884158465116342995e-01
4.203048411363852210e-01
4.014715729463205207e-01
3.884158465116342995e-01
3.912722186469181906e-01
4.203048411363852210e-01
4.014715729463205207e-01
6.774749384694587206e-01
4.966825007013540016e-01
6.862088274938287213e-01
5.967989074633806013e-01
6.774749384694587206e-01
4.966825007013540016e-01
6.862088274938287213e-01
5.967989074633806013e-01
3.225250611576484516e-01
5.033175001226481982e-01
3.137911725134472363e-01
4.032010927985538729e-01
3.225250611576484516e-01
5.033175001226481982e-01
3.137911725134472363e-01
4.032010927985538729e-01
5.891560386298806407e-01
6.800641898807953112e-01
5.618196271170745604e-01
6.221605862010619603e-01
5.891560386298806407e-01
6.800641898807953112e-01
5.618196271170745604e-01
6.221605862010619603e-01
4.108439611882204190e-01
3.199358098900120240e-01
4.381803732212574687e-01
3.778394133332767524e-01
4.108439611882204190e-01
3.199358098900120240e-01
4.381803732212574687e-01
3.778394133332767524e-01
5.986037954785388138e-01
6.169552659584951471e-01
5.947159118350100471e-01
5.904736420156950771e-01
5.986037954785388138e-01
6.169552659584951471e-01
5.947159118350100471e-01
5.904736420156950771e-01
4.013962043918581912e-01
3.830447334744349064e-01
4.052840878612187225e-01
4.095263580270511738e-01
4.013962043918581912e-01
3.830447334744349064e-01
4.052840878612187225e-01
4.095263580270511738e-01
5.861613782212771184e-01
5.887221513685290120e-01
5.824070895464501518e-01
5.843831929933003266e-01
5.861613782212771184e-01
5.887221513685290120e-01
5.824070895464501518e-01
5.843831929933003266e-01
4.138386215945502045e-01
4.112778482021894888e-01
4.175929099010318168e-01
4.156168068475381006e-01
4.138386215945502045e-01
4.112778482021894888e-01
4.156168068475381006e-01
4.175929099010318168e-01
6.053690738026489271e-01
5.890352415781308082e-01
6.030065742133956519e-01
6.048530145189943141e-01
6.053690738026489271e-01
5.890352415781308082e-01
6.030065742133956519e-01
6.048530145189943141e-01
3.946309260245470796e-01
4.109647592949841055e-01
3.969934259239380481e-01
3.951469852763693780e-01
3.946309260245470796e-01
4.109647592949841055e-01
3.969934259239380481e-01
3.951469852763693780e-01
5.995509915310321958e-01
6.050544423251267290e-01
5.963725406572848442e-01
5.983146381213373388e-01
5.995509915310321958e-01
6.050544423251267290e-01
5.963725406572848442e-01
5.983146381213373388e-01
4.004490080710638722e-01
3.949455580873291183e-01
4.036274593213420303e-01
4.016853618882123556e-01
4.004490080710638722e-01
3.949455580873291183e-01
4.036274593213420303e-01
4.016853618882123556e-01
5.735415417784679448e-01
5.947177678217485663e-01
5.855050867503450718e-01
5.851620932576224732e-01
5.735415417784679448e-01
5.947177678217485663e-01
5.855050867503450718e-01
5.851620932576224732e-01
4.264584579636903072e-01
4.052822319854385569e-01
4.144949132419242233e-01
4.264584579636903072e-01
4.052822319854385569e-01
4.144949132419242233e-01
4.148379065941298904e-01
4.148379065941298904e-01
6.189681553132686531e-01
6.199721617635987059e-01
6.095936838069064834e-01
6.035550079895983799e-01
6.199721617635987059e-01
6.189681553132686531e-01
6.095936838069064834e-01
6.035550079895983799e-01
3.800278383887416567e-01
3.810318449559417786e-01
3.904063156751362840e-01
3.964449919353683072e-01
3.800278383887416567e-01
3.810318449559417786e-01
3.904063156751362840e-01
3.964449919353683072e-01
5.968111319698437001e-01
5.773146624342189170e-01
5.758354317049452220e-01
5.882899319840362296e-01
5.968111319698437001e-01
5.773146624342189170e-01
5.758354317049452220e-01
5.882899319840362296e-01
4.031888681947748410e-01
4.226853370137177990e-01
4.241645681486261310e-01
4.117100682642558240e-01
4.031888681947748410e-01
4.226853370137177990e-01
4.241645681486261310e-01
4.117100682642558240e-01
5.926186423457693309e-01
5.766005241925995506e-01
5.824661903670858010e-01
5.838413582841894822e-01
5.926186423457693309e-01
5.766005241925995506e-01
5.824661903670858010e-01
5.838413582841894822e-01
4.073813572413200745e-01
4.233994749556586612e-01
4.175338099194050301e-01
4.161586414829798741e-01
4.073813572413200745e-01
4.233994749556586612e-01
4.175338099194050301e-01
4.161586414829798741e-01
6.041131152342131827e-01
5.768885073011915665e-01
6.216984286384104053e-01
5.340107360279944260e-01
6.041131152342131827e-01
5.768885073011915665e-01
6.216984286384104053e-01
5.340107360279944260e-01
3.958868846493714955e-01
4.231114930225885473e-01
3.783015709304891061e-01
4.659892635027063079e-01
3.958868846493714955e-01
4.231114930225885473e-01
3.783015709304891061e-01
4.659892635027063079e-01
6.249922543183856760e-01
5.971112725492275786e-01
6.220944557599068503e-01
6.107839703809077037e-01
6.249922543183856760e-01
5.971112725492275786e-01
6.220944557599068503e-01
6.107839703809077037e-01
3.750077459071690100e-01
4.028887282875075471e-01
3.779055439226794988e-01
3.892160298364615301e-01
3.750077459071690100e-01
4.028887282875075471e-01
3.779055439226794988e-01
3.892160298364615301e-01
5.933104211803765793e-01
5.661849595608146046e-01
5.994170601211408211e-01
5.756971943142161763e-01
5.933104211803765793e-01
5.661849595608146046e-01
5.994170601211408211e-01
5.756971943142161763e-01
4.066895779578771908e-01
4.338150403414147149e-01
4.005829396369335882e-01
4.243028056976072548e-01
4.066895779578771908e-01
4.338150403414147149e-01
4.005829396369335882e-01
4.243028056976072548e-01
6.454261926928666071e-01
5.694273875560611486e-01
6.420675478648263379e-01
5.951127982889374834e-01
6.454261926928666071e-01
5.694273875560611486e-01
6.420675478648263379e-01
5.951127982889374834e-01
3.545738077609712491e-01
4.305726124048305792e-01
3.579324519732836052e-01
4.048872016437599086e-01
3.545738077609712491e-01
4.305726124048305792e-01
3.579324519732836052e-01
4.048872016437599086e-01
5.931177349052632053e-01
5.794725324931278010e-01
5.932129776851979841e-01
5.696149234800031991e-01
5.794725324931278010e-01
5.931177349052632053e-01
5.932129776851979841e-01
4.205274678542991751e-01
4.068822651775008126e-01
5.696149234800031991e-01
4.067870224553189473e-01
4.303850769492783002e-01
4.205274678542991751e-01
4.068822651775008126e-01
4.067870224553189473e-01
4.303850769492783002e-01
6.196129523923445959e-01
6.400959311376936967e-01
6.022581434644962428e-01
5.930058965841453755e-01
6.400959311376936967e-01
6.196129523923445959e-01
5.930058965841453755e-01
6.022581434644962428e-01
3.599040679182508029e-01
3.803870478932367405e-01
4.069941038396791555e-01
3.977418558351928368e-01
3.599040679182508029e-01
3.803870478932367405e-01
4.069941038396791555e-01
3.977418558351928368e-01
5.861440354174192180e-01
5.888845081835825113e-01
5.828206734695413616e-01
5.856794793135122745e-01
4.138559643688495271e-01
5.828206734695413616e-01
5.856794793135122745e-01
5.861440354174192180e-01
5.888845081835825113e-01
4.111154921774868853e-01
4.171793266805252642e-01
4.143205213749752147e-01
4.138559643688495271e-01
4.143205213749752147e-01
4.111154921774868853e-01
4.171793266805252642e-01
6.357388715296110604e-01
5.892639326739299577e-01
6.004988900958778686e-01
6.277093439266536734e-01
6.357388715296110604e-01
5.892639326739299577e-01
6.004988900958778686e-01
3.642611279638003907e-01
6.277093439266536734e-01
4.107360669349873206e-01
3.995011095876179752e-01
3.722906565108132781e-01
3.642611279638003907e-01
4.107360669349873206e-01
3.995011095876179752e-01
3.722906565108132781e-01
6.381814446067437530e-01
5.909968517071320093e-01
6.245385611618985422e-01
6.025370914512677700e-01
6.381814446067437530e-01
5.909968517071320093e-01
6.245385611618985422e-01
6.025370914512677700e-01
3.618185554860247066e-01
4.090031482446647715e-01
3.754614385634340579e-01
3.974629085332708200e-01
3.618185554860247066e-01
4.090031482446647715e-01
3.754614385634340579e-01
3.974629085332708200e-01
5.650394687145308126e-01
6.336563637723884312e-01
5.136559596185179544e-01
6.261718474661392975e-01
5.650394687145308126e-01
6.336563637723884312e-01
5.136559596185179544e-01
4.349605319184774999e-01
3.663436366914538667e-01
3.738281528003426502e-01
6.261718474661392975e-01
3.663436366914538667e-01
4.863440403223648900e-01
4.863440403223648900e-01
4.349605319184774999e-01
3.738281528003426502e-01
5.932070570474934357e-01
5.821370709004440869e-01
5.829493375008496514e-01
5.784131923519453267e-01
5.932070570474934357e-01
5.784131923519453267e-01
5.821370709004440869e-01
5.829493375008496514e-01
4.067929431166703580e-01
4.215868078172206879e-01
4.178629301031833165e-01
4.170506627433496760e-01
4.067929431166703580e-01
4.215868078172206879e-01
4.178629301031833165e-01
4.170506627433496760e-01
5.936901415443571750e-01
6.071480758328107186e-01
5.893574171241198201e-01
6.084840730836731382e-01
5.936901415443571750e-01
6.071480758328107186e-01
4.063098588994762395e-01
6.084840730836731382e-01
5.893574171241198201e-01
3.928519246837822720e-01
4.106425830177613534e-01
3.915159258503990714e-01
4.063098588994762395e-01
3.928519246837822720e-01
4.106425830177613534e-01
3.915159258503990714e-01
6.209143886226229370e-01
6.057644371285277884e-01
6.206519194929569494e-01
6.119148212183063151e-01
6.209143886226229370e-01
6.057644371285277884e-01
6.206519194929569494e-01
6.119148212183063151e-01
3.790856111327229883e-01
3.942355626713833772e-01
3.793480808635649737e-01
3.880851783769685426e-01
3.790856111327229883e-01
3.942355626713833772e-01
3.793480808635649737e-01
3.880851783769685426e-01
6.082539317940245382e-01
5.937721309060179919e-01
6.034957173733346281e-01
5.904464507871125534e-01
6.082539317940245382e-01
5.937721309060179919e-01
6.034957173733346281e-01
5.904464507871125534e-01
3.917460689231120341e-01
4.062278687847538095e-01
3.965042825498130696e-01
4.095535494343494065e-01
3.917460689231120341e-01
4.062278687847538095e-01
3.965042825498130696e-01
4.095535494343494065e-01
5.941522985594929196e-01
6.060484159534098580e-01
5.884820045466767624e-01
6.099878211025497876e-01
5.941522985594929196e-01
6.060484159534098580e-01
5.884820045466767624e-01
6.099878211025497876e-01
4.058477008584304713e-01
3.939515840065723751e-01
4.115179943582916167e-01
3.900121785954979714e-01
4.058477008584304713e-01
3.939515840065723751e-01
4.115179943582916167e-01
3.900121785954979714e-01
6.750655209034448490e-01
5.074096216849284247e-01
6.552988160856330069e-01
6.175490708865254419e-01
6.750655209034448490e-01
5.074096216849284247e-01
6.175490708865254419e-01
6.552988160856330069e-01
3.249344783544074744e-01
4.925903784824186005e-01
3.447011831412964966e-01
3.824509287405817304e-01
3.249344783544074744e-01
4.925903784824186005e-01
3.447011831412964966e-01
3.824509287405817304e-01
5.820736520518039470e-01
5.903439181747671682e-01
5.786532266856738715e-01
5.903439181747671682e-01
5.897940610384466709e-01
5.820736520518039470e-01
5.786532266856738715e-01
5.897940610384466709e-01
4.096560815787597676e-01
4.179263485511910403e-01
4.213467729487092583e-01
4.102059386932523921e-01
4.096560815787597676e-01
4.179263485511910403e-01
4.213467729487092583e-01
4.102059386932523921e-01
6.000217443142901175e-01
6.034398401397993439e-01
5.986829492276228848e-01
5.990215752763106138e-01
6.000217443142901175e-01
6.034398401397993439e-01
5.986829492276228848e-01
5.990215752763106138e-01
3.999782552273245528e-01
3.965601599784349673e-01
4.013170511198040913e-01
4.009784253812540555e-01
3.999782552273245528e-01
3.965601599784349673e-01
4.013170511198040913e-01
4.009784253812540555e-01
5.756801976294809720e-01
5.925041909108585969e-01
5.772342972018122964e-01
5.947425933954946231e-01
5.947425933954946231e-01
5.756801976294809720e-01
5.925041909108585969e-01
5.772342972018122964e-01
4.052574071424714930e-01
4.243198023136756092e-01
4.074958090404834365e-01
4.227657032188290032e-01
4.052574071424714930e-01
4.074958090404834365e-01
4.243198023136756092e-01
4.227657032188290032e-01
6.292976983395419666e-01
5.878663210496597458e-01
6.221357763943160535e-01
6.159638739300135057e-01
6.292976983395419666e-01
5.878663210496597458e-01
6.221357763943160535e-01
6.159638739300135057e-01
3.707023014712831355e-01
4.121336788221015013e-01
3.778642228189710295e-01
3.840361257152835606e-01
3.707023014712831355e-01
4.121336788221015013e-01
3.778642228189710295e-01
3.840361257152835606e-01
6.241281185020852718e-01
6.020986032472137595e-01
5.986470433344948106e-01
6.316117420119553572e-01
6.241281185020852718e-01
6.020986032472137595e-01
5.986470433344948106e-01
3.758718813687664806e-01
6.316117420119553572e-01
3.979013974103509099e-01
4.013529560797906015e-01
3.683882577151962323e-01
3.758718813687664806e-01
3.979013974103509099e-01
4.013529560797906015e-01
3.683882577151962323e-01
6.209309673577081412e-01
6.093036776801454835e-01
5.325077069237522664e-01
5.768031847628662945e-01
6.209309673577081412e-01
6.093036776801454835e-01
5.768031847628662945e-01
5.325077069237522664e-01
3.790690328023629263e-01
3.906963220842953888e-01
4.674922939311727532e-01
4.231968157992014312e-01
3.790690328023629263e-01
3.906963220842953888e-01
4.674922939311727532e-01
4.231968157992014312e-01
6.146024918953116867e-01
6.115622767711101915e-01
6.114004515375199844e-01
6.188529347864459851e-01
6.146024918953116867e-01
6.115622767711101915e-01
6.114004515375199844e-01
6.188529347864459851e-01
3.853975085457932437e-01
3.884377231506732642e-01
3.885995488699336420e-01
3.811470658074540552e-01
3.853975085457932437e-01
3.884377231506732642e-01
3.885995488699336420e-01
3.811470658074540552e-01
6.456982136769511271e-01
6.177526529572787695e-01
5.805692014055239270e-01
6.124702228389651282e-01
6.456982136769511271e-01
6.177526529572787695e-01
5.805692014055239270e-01
6.124702228389651282e-01
3.543017869960749522e-01
3.822473472519050119e-01
4.194307989200751763e-01
3.875297770027827937e-01
3.543017869960749522e-01
3.822473472519050119e-01
4.194307989200751763e-01
3.875297770027827937e-01
5.961863538723264355e-01
6.687131390281138010e-01
5.684353090255171992e-01
6.210177683060464915e-01
5.961863538723264355e-01
6.687131390281138010e-01
5.684353090255171992e-01
6.210177683060464915e-01
4.038136460185342003e-01
3.312868603134120349e-01
4.315646905306493863e-01
3.789822320759412833e-01
4.038136460185342003e-01
3.312868603134120349e-01
4.315646905306493863e-01
3.789822320759412833e-01
6.008892002973880153e-01
5.976050456156372093e-01
5.894887773210939486e-01
6.128745497189811431e-01
6.008892002973880153e-01
5.976050456156372093e-01
5.894887773210939486e-01
6.128745497189811431e-01
3.991108001755492296e-01
4.023949532602273393e-01
3.871254504774697125e-01
4.105112232755345758e-01
3.991108001755492296e-01
4.023949532602273393e-01
4.105112232755345758e-01
3.871254504774697125e-01
6.217535344203497516e-01
6.036369045978062786e-01
6.183774404935320490e-01
6.118416211002113414e-01
6.217535344203497516e-01
6.036369045978062786e-01
6.183774404935320490e-01
6.118416211002113414e-01
3.782464658888784470e-01
3.963630959260626696e-01
3.816225596347067039e-01
3.881583792808669386e-01
3.782464658888784470e-01
3.963630959260626696e-01
3.816225596347067039e-01
3.881583792808669386e-01
6.248252496620807506e-01
6.100734782016843383e-01
6.090111251942289528e-01
6.075988612869878125e-01
6.248252496620807506e-01
6.100734782016843383e-01
6.090111251942289528e-01
6.075988612869878125e-01
3.751747506798892573e-01
3.899265215222840197e-01
3.909888749121819274e-01
3.924011386684469471e-01
3.751747506798892573e-01
3.899265215222840197e-01
3.909888749121819274e-01
3.924011386684469471e-01
5.940283754280244466e-01
6.803283767440007068e-01
5.586694766643631738e-01
6.203210407002188731e-01
5.940283754280244466e-01
6.803283767440007068e-01
5.586694766643631738e-01
6.203210407002188731e-01
4.059716244773881044e-01
3.196716232232574839e-01
3.796789596235612407e-01
4.413305240377667360e-01
4.059716244773881044e-01
3.196716232232574839e-01
4.413305240377667360e-01
3.796789596235612407e-01
6.455727187494630925e-01
6.162986198050930398e-01
5.749292513191903709e-01
6.206842025549121900e-01
6.455727187494630925e-01
6.162986198050930398e-01
5.749292513191903709e-01
6.206842025549121900e-01
3.544272813360294094e-01
3.837013798129191855e-01
4.250707482715370134e-01
3.793157970667380141e-01
3.544272813360294094e-01
3.837013798129191855e-01
4.250707482715370134e-01
3.793157970667380141e-01
6.066841707142884843e-01
5.983152328585674695e-01
6.070999629255311447e-01
5.873371843176755647e-01
6.066841707142884843e-01
5.983152328585674695e-01
6.070999629255311447e-01
5.873371843176755647e-01
3.933158284553428530e-01
4.016847667280671885e-01
4.126628159920073813e-01
3.929000368689230527e-01
3.929000368689230527e-01
3.933158284553428530e-01
4.016847667280671885e-01
4.126628159920073813e-01
6.309712841584769194e-01
6.014480694011581363e-01
6.166674879505080753e-01
6.102730229358712677e-01
6.309712841584769194e-01
6.014480694011581363e-01
6.166674879505080753e-01
6.102730229358712677e-01
3.690287153285680688e-01
3.985519307871072670e-01
3.833325115574552910e-01
3.897269768931437284e-01
3.690287153285680688e-01
3.985519307871072670e-01
3.833325115574552910e-01
3.897269768931437284e-01
6.074538432098961493e-01
6.030488221340419841e-01
5.973796359153311641e-01
5.885496698620045208e-01
6.074538432098961493e-01
6.030488221340419841e-01
5.973796359153311641e-01
5.885496698620045208e-01
3.925461571043342701e-01
3.969511777791012719e-01
4.026203638113656780e-01
4.114503304049321741e-01
3.925461571043342701e-01
3.969511777791012719e-01
4.026203638113656780e-01
4.114503304049321741e-01
5.916956708065299608e-01
5.859792780656789546e-01
5.916956708065299608e-01
5.758445945789389953e-01
5.814263242873494164e-01
5.814263242873494164e-01
5.859792780656789546e-01
5.758445945789389953e-01
4.083043290356727084e-01
4.241554057216490037e-01
4.185736761273801676e-01
4.140207218606519746e-01
4.083043290356727084e-01
4.185736761273801676e-01
4.140207218606519746e-01
4.241554057216490037e-01
5.750647537033728440e-01
5.890825033761757368e-01
5.883726260294679378e-01
5.854616651286050910e-01
5.750647537033728440e-01
5.890825033761757368e-01
5.883726260294679378e-01
5.854616651286050910e-01
4.249352468596043764e-01
4.109174967734361417e-01
4.116273739373355056e-01
4.145383345544360054e-01
4.249352468596043764e-01
4.109174967734361417e-01
4.116273739373355056e-01
4.145383345544360054e-01
5.885451262256538030e-01
5.776499771209273604e-01
5.867562065723177511e-01
5.891771412907473859e-01
5.885451262256538030e-01
5.776499771209273604e-01
5.867562065723177511e-01
5.891771412907473859e-01
4.114548741572434665e-01
4.223500226435135119e-01
4.132437935086272773e-01
4.108228587720077485e-01
4.114548741572434665e-01
4.223500226435135119e-01
4.132437935086272773e-01
4.108228587720077485e-01
6.141867322594407597e-01
6.208066212798257766e-01
6.086214153333457944e-01
6.116820295947036357e-01
6.141867322594407597e-01
6.208066212798257766e-01
6.086214153333457944e-01
6.116820295947036357e-01
3.858132677214598516e-01
3.791933783718377526e-01
3.913785845156780852e-01
3.883179698673302482e-01
3.858132677214598516e-01
3.791933783718377526e-01
3.913785845156780852e-01
3.883179698673302482e-01
5.832163646664412227e-01
5.879880352440522984e-01
5.823116553656291217e-01
5.880730502767619328e-01
5.832163646664412227e-01
5.879880352440522984e-01
5.823116553656291217e-01
5.880730502767619328e-01
4.167836349279241404e-01
4.120119654289737809e-01
4.176883448408261756e-01
4.119269500533846440e-01
4.167836349279241404e-01
4.120119654289737809e-01
4.176883448408261756e-01
4.119269500533846440e-01
5.889493726272121421e-01
6.260627134261085303e-01
5.780495029061967216e-01
6.066155246480775531e-01
5.889493726272121421e-01
6.260627134261085303e-01
5.780495029061967216e-01
6.066155246480775531e-01
4.110506280362642428e-01
3.739372864292818122e-01
4.219504970569687430e-01
3.933844756311373203e-01
4.110506280362642428e-01
3.739372864292818122e-01
4.219504970569687430e-01
3.933844756311373203e-01
6.136255766168687842e-01
6.175242530807736330e-01
6.128460945292317774e-01
6.128331587851789664e-01
6.136255766168687842e-01
6.175242530807736330e-01
6.128460945292317774e-01
6.128331587851789664e-01
3.863744234477053396e-01
3.824757472375495126e-01
3.871539049760031048e-01
3.871668410047277575e-01
3.863744234477053396e-01
3.824757472375495126e-01
3.871539049760031048e-01
3.871668410047277575e-01
6.105127653663657838e-01
6.171064301051956136e-01
6.235298039664485259e-01
6.045902544083219254e-01
6.105127653663657838e-01
6.171064301051956136e-01
6.235298039664485259e-01
3.894872343880706467e-01
6.045902544083219254e-01
3.828935693509265548e-01
3.764701951240567723e-01
3.954097454607108375e-01
3.894872343880706467e-01
3.828935693509265548e-01
3.764701951240567723e-01
3.954097454607108375e-01
6.310426259410633065e-01
6.010980365695104410e-01
6.091373048693640158e-01
6.092630869270578842e-01
6.310426259410633065e-01
6.010980365695104410e-01
6.091373048693640158e-01
6.092630869270578842e-01
3.689573744941299083e-01
3.989019634573196527e-01
3.908626952488702955e-01
3.907369132630265085e-01
3.689573744941299083e-01
3.989019634573196527e-01
3.908626952488702955e-01
3.907369132630265085e-01
6.037100443877534417e-01
5.993933874615322566e-01
5.999718498183028714e-01
5.907408006864898198e-01
6.037100443877534417e-01
5.993933874615322566e-01
5.999718498183028714e-01
5.907408006864898198e-01
3.962899556577212934e-01
4.006066119209208409e-01
4.000281498483673204e-01
4.092591998587522539e-01
3.962899556577212934e-01
4.006066119209208409e-01
4.000281498483673204e-01
4.092591998587522539e-01
6.684461722434207331e-01
5.531853758784563979e-01
6.012160343270807061e-01
6.313280152098741382e-01
6.684461722434207331e-01
5.531853758784563979e-01
6.012160343270807061e-01
6.313280152098741382e-01
3.315538280003238469e-01
4.468146244762465358e-01
3.987839660730969626e-01
3.686719852521491703e-01
3.315538280003238469e-01
4.468146244762465358e-01
3.987839660730969626e-01
3.686719852521491703e-01
5.939364742616817239e-01
5.934706420321163023e-01
5.939364742616817239e-01
6.508771786939178128e-01
5.586715527333581122e-01
5.934706420321163023e-01
6.508771786939178128e-01
5.586715527333581122e-01
4.060635260766503052e-01
4.065293580251818639e-01
3.491228212842543144e-01
4.413284478532659705e-01
4.060635260766503052e-01
4.065293580251818639e-01
3.491228212842543144e-01
4.413284478532659705e-01
6.061815476996343932e-01
6.049170546866662335e-01
6.061815476996343932e-01
6.049170546866662335e-01
5.878267062662416720e-01
6.041160777576806140e-01
6.041160777576806140e-01
3.938184524386088015e-01
5.878267062662416720e-01
4.121732943931419868e-01
3.950829455434359261e-01
3.958839225197152700e-01
3.938184524386088015e-01
4.121732943931419868e-01
3.950829455434359261e-01
3.958839225197152700e-01
6.059547546956309816e-01
5.836709512932429789e-01
5.836709512932429789e-01
6.015600834980432410e-01
6.015600834980432410e-01
6.107989406427805079e-01
6.059547546956309816e-01
6.107989406427805079e-01
4.163290483847958967e-01
3.984399171167751774e-01
3.892010600529829389e-01
3.940452459273728891e-01
4.163290483847958967e-01
3.940452459273728891e-01
3.984399171167751774e-01
3.892010600529829389e-01
6.005937968793659820e-01
6.008770010721491417e-01
5.998590958097338444e-01
5.995501963452625205e-01
6.005937968793659820e-01
6.008770010721491417e-01
5.998590958097338444e-01
5.995501963452625205e-01
3.994062033161753789e-01
3.991229987477709074e-01
4.001409046286426019e-01
4.004498035646975040e-01
3.994062033161753789e-01
3.991229987477709074e-01
4.001409046286426019e-01
4.004498035646975040e-01
6.050748226102768967e-01
5.978354438889255107e-01
5.993087766100870795e-01
5.969181325667705096e-01
6.050748226102768967e-01
5.978354438889255107e-01
5.993087766100870795e-01
5.969181325667705096e-01
3.949251774361073331e-01
4.021645561447257933e-01
4.006912241097779770e-01
4.030818669043583213e-01
3.949251774361073331e-01
4.021645561447257933e-01
4.006912241097779770e-01
4.030818669043583213e-01
6.049815506175946211e-01
5.901878443692112342e-01
6.017429525472834939e-01
6.051162596741050947e-01
6.049815506175946211e-01
5.901878443692112342e-01
6.017429525472834939e-01
6.051162596741050947e-01
3.950184497334703337e-01
4.098121556280602817e-01
3.982570471061990247e-01
3.948837395864757127e-01
3.950184497334703337e-01
4.098121556280602817e-01
3.982570471061990247e-01
3.948837395864757127e-01
6.135700048007493024e-01
6.157068681659438880e-01
6.124327901879951241e-01
6.150917247896359186e-01
6.135700048007493024e-01
6.157068681659438880e-01
6.124327901879951241e-01
6.150917247896359186e-01
3.864299948236293858e-01
3.842931314766246942e-01
3.875672097829010454e-01
3.849082751094101695e-01
3.864299948236293858e-01
3.842931314766246942e-01
3.875672097829010454e-01
3.849082751094101695e-01
5.987982855313020991e-01
5.793436977273813682e-01
6.280930028369766660e-01
5.937582367514551152e-01
5.987982855313020991e-01
5.793436977273813682e-01
6.280930028369766660e-01
5.937582367514551152e-01
4.012017142667900771e-01
4.206563026746152900e-01
3.719069974922604160e-01
4.062417632248980226e-01
4.012017142667900771e-01
4.206563026746152900e-01
3.719069974922604160e-01
4.062417632248980226e-01
6.043540813298022840e-01
6.389112586075498257e-01
5.905538781662471592e-01
6.209403215871134307e-01
6.043540813298022840e-01
6.389112586075498257e-01
5.905538781662471592e-01
6.209403215871134307e-01
3.956459187393193133e-01
3.610887422000814695e-01
4.094461218628566712e-01
3.790596788639959414e-01
3.956459187393193133e-01
3.610887422000814695e-01
4.094461218628566712e-01
3.790596788639959414e-01
6.277760961329477141e-01
5.975238523169537075e-01
6.008670647324834135e-01
6.317828584606104414e-01
6.277760961329477141e-01
5.975238523169537075e-01
6.008670647324834135e-01
6.317828584606104414e-01
3.722239037278995966e-01
4.024761481623500003e-01
3.991329346790735144e-01
3.682171413111063885e-01
3.722239037278995966e-01
4.024761481623500003e-01
3.991329346790735144e-01
3.682171413111063885e-01
5.921994855270895641e-01
6.808098831461393274e-01
5.579731302386790048e-01
6.216618054895661771e-01
5.921994855270895641e-01
6.808098831461393274e-01
5.579731302386790048e-01
6.216618054895661771e-01
4.078005148767260835e-01
3.191901173813675996e-01
4.420268695866980124e-01
3.783381945031578653e-01
4.078005148767260835e-01
3.191901173813675996e-01
4.420268695866980124e-01
3.783381945031578653e-01
6.012670017316850135e-01
5.805873497283755569e-01
6.254347552967374213e-01
5.931339948838285636e-01
6.012670017316850135e-01
5.805873497283755569e-01
5.931339948838285636e-01
6.254347552967374213e-01
3.987329981064249296e-01
4.194126504626183305e-01
3.745652444049483165e-01
4.068660048142191954e-01
3.987329981064249296e-01
4.194126504626183305e-01
3.745652444049483165e-01
4.068660048142191954e-01
6.230454014512361027e-01
6.043251200644590426e-01
6.253806518561759731e-01
6.034158980128268013e-01
6.230454014512361027e-01
6.043251200644590426e-01
6.253806518561759731e-01
6.034158980128268013e-01
3.769545989907783223e-01
3.956748804121161811e-01
3.746193483057140838e-01
3.965841019835352199e-01
3.769545989907783223e-01
3.956748804121161811e-01
3.746193483057140838e-01
3.965841019835352199e-01
6.290593740213807905e-01
5.971316321756603429e-01
5.934318243689631345e-01
5.801840591502696043e-01
5.971316321756603429e-01
5.801840591502696043e-01
6.290593740213807905e-01
5.934318243689631345e-01
4.028683679516689153e-01
4.198159408824722050e-01
3.709406262605625670e-01
4.028683679516689153e-01
3.709406262605625670e-01
4.065681767533533275e-01
4.065681767533533275e-01
4.198159408824722050e-01
5.896768226211861474e-01
5.747779882722170441e-01
5.933327487809947343e-01
5.869340910912796971e-01
5.896768226211861474e-01
5.747779882722170441e-01
5.933327487809947343e-01
5.869340910912796971e-01
4.103231772987783188e-01
4.252220118860350340e-01
4.066672511808064883e-01
4.130659085321894963e-01
4.103231772987783188e-01
4.252220118860350340e-01
4.066672511808064883e-01
4.130659085321894963e-01
6.065515127947946894e-01
6.067484193722521013e-01
5.931443236386257922e-01
5.935697125455590140e-01
6.067484193722521013e-01
6.065515127947946894e-01
5.931443236386257922e-01
5.935697125455590140e-01
3.932515805463481229e-01
3.934484871974746056e-01
4.068556764614186250e-01
4.064302877382033330e-01
3.932515805463481229e-01
3.934484871974746056e-01
4.068556764614186250e-01
4.064302877382033330e-01
6.027133539319038391e-01
5.970241789982537739e-01
5.998630194517318159e-01
6.027537564659724012e-01
6.027133539319038391e-01
5.970241789982537739e-01
5.998630194517318159e-01
6.027537564659724012e-01
3.972866463445825502e-01
4.029758208853309043e-01
4.001369803372654133e-01
3.972462436868227087e-01
3.972866463445825502e-01
4.029758208853309043e-01
4.001369803372654133e-01
3.972462436868227087e-01
5.703242172075988492e-01
6.571690179239340068e-01
5.608818995378896943e-01
6.140297807646675210e-01
5.703242172075988492e-01
6.571690179239340068e-01
5.608818995378896943e-01
6.140297807646675210e-01
4.296757822635299817e-01
3.428309825558244484e-01
4.391180998964046012e-01
3.859702192494296469e-01
4.296757822635299817e-01
3.428309825558244484e-01
4.391180998964046012e-01
3.859702192494296469e-01
6.332859209678645129e-01
5.835365707653181744e-01
6.221108098061449709e-01
6.163996972945824382e-01
6.332859209678645129e-01
5.835365707653181744e-01
6.221108098061449709e-01
6.163996972945824382e-01
3.667140792495047208e-01
4.164634288790693972e-01
3.778891912097606109e-01
3.836003026881371625e-01
3.667140792495047208e-01
4.164634288790693972e-01
3.778891912097606109e-01
3.836003026881371625e-01
5.781395247577165719e-01
5.883681137420353480e-01
5.818385788243176648e-01
5.927389725493412698e-01
5.781395247577165719e-01
5.883681137420353480e-01
5.818385788243176648e-01
5.927389725493412698e-01
4.218604762045288226e-01
4.116318857650185237e-01
4.181614209628605749e-01
4.072610271687153727e-01
4.218604762045288226e-01
4.116318857650185237e-01
4.181614209628605749e-01
4.072610271687153727e-01
6.185076967585700913e-01
6.022758419439924182e-01
6.245577630888874410e-01
6.125582224594836589e-01
6.185076967585700913e-01
6.022758419439924182e-01
6.245577630888874410e-01
6.125582224594836589e-01
3.814923036497930298e-01
3.977241579041219666e-01
3.754422364836500492e-01
3.874417775396068464e-01
3.814923036497930298e-01
3.977241579041219666e-01
3.754422364836500492e-01
3.874417775396068464e-01
6.376929526240928681e-01
5.665450127144140424e-01
6.247830256133966031e-01
6.248642166956415167e-01
6.376929526240928681e-01
5.665450127144140424e-01
6.247830256133966031e-01
6.248642166956415167e-01
3.623070479352463735e-01
4.334549871146009536e-01
3.752169750459870556e-01
3.751357831570203416e-01
3.623070479352463735e-01
4.334549871146009536e-01
3.752169750459870556e-01
3.751357831570203416e-01
5.773736505634587957e-01
5.936278457515982154e-01
5.693452257864919375e-01
5.960784592989512021e-01
5.773736505634587957e-01
5.960784592989512021e-01
5.936278457515982154e-01
5.693452257864919375e-01
4.226263488790209522e-01
4.039215416219121835e-01
4.063721545139742375e-01
4.306547743544797413e-01
4.226263488790209522e-01
4.039215416219121835e-01
4.063721545139742375e-01
4.306547743544797413e-01
6.115810601368139032e-01
5.999826370020855393e-01
5.984927163804059091e-01
5.864676161413626687e-01
6.115810601368139032e-01
5.999826370020855393e-01
5.984927163804059091e-01
5.864676161413626687e-01
3.884189401155708765e-01
4.000173624935996486e-01
4.015072841966684791e-01
4.135323836599127389e-01
3.884189401155708765e-01
4.000173624935996486e-01
4.015072841966684791e-01
4.135323836599127389e-01
5.856247605743192253e-01
5.892693601253995439e-01
5.800544524927317980e-01
5.860735286669296329e-01
5.856247605743192253e-01
5.892693601253995439e-01
5.800544524927317980e-01
5.860735286669296329e-01
4.143752388872599113e-01
4.107306406986026559e-01
4.199455472044064663e-01
4.139264716086472617e-01
4.143752388872599113e-01
4.107306406986026559e-01
4.199455472044064663e-01
4.139264716086472617e-01
6.054461446774439537e-01
5.963233610636962112e-01
6.017610776543733664e-01
5.904547379391260620e-01
6.054461446774439537e-01
5.963233610636962112e-01
6.017610776543733664e-01
5.904547379391260620e-01
3.945538559532906220e-01
4.036766385393093515e-01
3.982389224911457859e-01
4.095452615483736736e-01
3.945538559532906220e-01
4.036766385393093515e-01
3.982389224911457859e-01
4.095452615483736736e-01
5.939965366828801052e-01
5.826046062111345236e-01
5.822191686575024505e-01
5.833587250290293014e-01
5.826046062111345236e-01
5.939965366828801052e-01
5.822191686575024505e-01
5.833587250290293014e-01
4.060034629083020263e-01
4.166412754420889542e-01
4.060034629083020263e-01
4.173953936515317764e-01
4.173953936515317764e-01
4.177808318845563917e-01
4.177808318845563917e-01
4.166412754420889542e-01
6.389989306289862725e-01
5.635936098233287339e-01
6.305504223973912303e-01
6.221101418668695260e-01
6.389989306289862725e-01
5.635936098233287339e-01
6.305504223973912303e-01
6.221101418668695260e-01
3.610010690899798647e-01
4.364063905259172316e-01
3.694495777472184272e-01
3.778898580885652336e-01
3.610010690899798647e-01
4.364063905259172316e-01
3.694495777472184272e-01
3.778898580885652336e-01
5.957966143341764109e-01
6.112939594768249663e-01
5.989822600404295372e-01
5.989822600404295372e-01
5.943594796026445692e-01
5.957966143341764109e-01
6.112939594768249663e-01
5.943594796026445692e-01
4.010177392174227862e-01
4.042033847254060674e-01
3.887060408960678615e-01
4.056405208066280466e-01
4.010177392174227862e-01
4.042033847254060674e-01
3.887060408960678615e-01
4.056405208066280466e-01
6.246836276704925695e-01
6.068404844945689547e-01
6.165843877342922497e-01
6.109300764519502991e-01
6.246836276704925695e-01
6.068404844945689547e-01
6.165843877342922497e-01
6.109300764519502991e-01
3.753163727324135834e-01
3.931595160829601809e-01
3.834156122002241318e-01
3.890699230923928553e-01
3.753163727324135834e-01
3.834156122002241318e-01
3.931595160829601809e-01
3.890699230923928553e-01
5.839228902550530620e-01
5.768922781171568204e-01
5.839228902550530620e-01
5.768922781171568204e-01
6.357230333378538489e-01
5.990486028858867940e-01
5.990486028858867940e-01
6.357230333378538489e-01
4.160771092065260746e-01
3.642769658763427287e-01
4.231077213335083798e-01
4.009513970086118206e-01
4.160771092065260746e-01
3.642769658763427287e-01
4.009513970086118206e-01
4.231077213335083798e-01
6.000759239504986908e-01
5.979442191837733844e-01
6.046877792259692797e-01
5.982094120217880118e-01
5.982094120217880118e-01
5.979442191837733844e-01
6.000759239504986908e-01
6.046877792259692797e-01
3.999240762223053025e-01
4.017905880800753948e-01
4.020557805633870885e-01
3.953122206858097343e-01
3.999240762223053025e-01
4.017905880800753948e-01
4.020557805633870885e-01
3.953122206858097343e-01
6.145001418808533344e-01
5.951849106841109460e-01
5.801625697004055837e-01
6.097911376455158461e-01
6.097911376455158461e-01
5.951849106841109460e-01
6.145001418808533344e-01
4.048150894050195348e-01
5.801625697004055837e-01
3.854998579517996404e-01
4.198374299303395674e-01
3.902088616669061594e-01
4.048150894050195348e-01
3.854998579517996404e-01
4.198374299303395674e-01
3.902088616669061594e-01
6.016710584854081389e-01
5.999439835486555239e-01
5.982525734107184689e-01
6.009295411349739879e-01
6.016710584854081389e-01
5.999439835486555239e-01
5.982525734107184689e-01
6.009295411349739879e-01
3.983289410716679413e-01
4.000560167605726747e-01
4.017474261127063073e-01
3.990704592342808610e-01
3.983289410716679413e-01
4.000560167605726747e-01
4.017474261127063073e-01
3.990704592342808610e-01
6.000665433111862512e-01
5.855413886729365913e-01
6.084996688259707298e-01
5.451830360161693534e-01
6.000665433111862512e-01
5.855413886729365913e-01
6.084996688259707298e-01
5.451830360161693534e-01
3.999334565742174163e-01
4.144586116635764483e-01
3.915003308611630928e-01
4.548169644549489021e-01
3.999334565742174163e-01
4.144586116635764483e-01
3.915003308611630928e-01
4.548169644549489021e-01
5.808739077510836069e-01
6.395599402239895426e-01
5.808582917452440597e-01
5.943249116135120858e-01
5.808739077510836069e-01
6.395599402239895426e-01
5.808582917452440597e-01
4.191417082874977496e-01
5.943249116135120858e-01
4.191260929364943877e-01
3.604400597359926905e-01
4.056750880736217368e-01
4.191260929364943877e-01
3.604400597359926905e-01
4.191417082874977496e-01
4.056750880736217368e-01
5.797248041862985701e-01
6.451280721003058716e-01
5.642544714373798342e-01
6.137917880041641183e-01
5.797248041862985701e-01
6.451280721003058716e-01
5.642544714373798342e-01
6.137917880041641183e-01
4.202751961552166904e-01
3.548719277760028490e-01
4.357455290783036617e-01
3.862082125979213743e-01
4.202751961552166904e-01
3.548719277760028490e-01
4.357455290783036617e-01
3.862082125979213743e-01
6.048797056992043508e-01
5.952941796276718378e-01
6.006717688533171895e-01
6.006717688533171895e-01
5.989436999284407648e-01
6.048797056992043508e-01
5.989436999284407648e-01
5.952941796276718378e-01
3.951202943298994796e-01
3.993282316569093382e-01
4.010563001893387991e-01
4.047058209071110468e-01
3.951202943298994796e-01
3.993282316569093382e-01
4.010563001893387991e-01
4.047058209071110468e-01
5.810553607147994626e-01
5.834347882491783821e-01
5.944948684227711055e-01
5.944948684227711055e-01
5.834347882491783821e-01
5.832480248382125865e-01
5.832480248382125865e-01
5.810553607147994626e-01
4.055051312370778760e-01
4.189446392529134755e-01
4.165652113288160763e-01
4.167519752254520427e-01
4.055051312370778760e-01
4.165652113288160763e-01
4.189446392529134755e-01
4.167519752254520427e-01
6.133430299178144196e-01
6.185218844429982710e-01
6.047664018428804411e-01
6.159052319353577332e-01
6.133430299178144196e-01
6.185218844429982710e-01
6.047664018428804411e-01
6.159052319353577332e-01
3.866569700776381069e-01
3.814781152168507106e-01
3.952335980729912990e-01
3.840947676462747040e-01
3.866569700776381069e-01
3.814781152168507106e-01
3.952335980729912990e-01
3.840947676462747040e-01
6.059447549714604975e-01
6.042855305522607523e-01
5.880719998604035936e-01
6.043772162711320561e-01
6.059447549714604975e-01
5.880719998604035936e-01
6.042855305522607523e-01
6.043772162711320561e-01
3.940552453259442700e-01
4.119280003869789653e-01
3.940552453259442700e-01
3.957144697860712768e-01
4.119280003869789653e-01
3.956227839253187994e-01
3.957144697860712768e-01
3.956227839253187994e-01
5.829647345772173139e-01
5.902320101386067108e-01
5.816288630730923614e-01
5.829647345772173139e-01
5.866359806150285294e-01
5.902320101386067108e-01
5.816288630730923614e-01
5.866359806150285294e-01
4.170352657083640224e-01
4.097679896094632568e-01
4.183711363930342486e-01
4.133640197187560261e-01
4.170352657083640224e-01
4.097679896094632568e-01
4.183711363930342486e-01
4.133640197187560261e-01
5.842013900191886933e-01
5.932404475870498572e-01
5.652101473251605057e-01
5.999353588540543569e-01
5.842013900191886933e-01
5.932404475870498572e-01
5.652101473251605057e-01
5.999353588540543569e-01
4.157986102145514451e-01
4.067595521391922375e-01
4.347898527676079539e-01
4.000646404256258393e-01
4.157986102145514451e-01
4.067595521391922375e-01
4.347898527676079539e-01
4.000646404256258393e-01
5.941200620500239893e-01
6.262381685310174362e-01
6.393115585874511453e-01
6.019968773380242055e-01
5.941200620500239893e-01
6.262381685310174362e-01
6.393115585874511453e-01
4.058799376616661903e-01
6.019968773380242055e-01
3.737618309401113947e-01
3.606884413375155418e-01
3.980031224650701915e-01
4.058799376616661903e-01
3.737618309401113947e-01
3.606884413375155418e-01
3.980031224650701915e-01
5.181227127068268601e-01
7.289560196818456461e-01
5.533985999727519811e-01
6.061503547534812242e-01
5.181227127068268601e-01
7.289560196818456461e-01
5.533985999727519811e-01
6.061503547534812242e-01
4.818772866888139106e-01
2.710439800821404788e-01
4.466013999317510752e-01
3.938496458476947737e-01
4.818772866888139106e-01
2.710439800821404788e-01
4.466013999317510752e-01
3.938496458476947737e-01
5.528436952808988281e-01
6.281036003601911943e-01
5.718622581589443143e-01
5.804031234365538694e-01
5.528436952808988281e-01
6.281036003601911943e-01
5.718622581589443143e-01
5.804031234365538694e-01
4.471563043043715879e-01
3.718963992723729461e-01
4.281377413790323772e-01
4.195968760468531400e-01
4.471563043043715879e-01
3.718963992723729461e-01
4.281377413790323772e-01
4.195968760468531400e-01
6.181301932056157966e-01
5.875119343027108698e-01
6.015740608290798264e-01
5.940823718920000829e-01
6.181301932056157966e-01
5.875119343027108698e-01
6.015740608290798264e-01
5.940823718920000829e-01
3.818698068798767054e-01
4.124880657300309394e-01
3.984259393964748597e-01
4.059176277251026477e-01
3.818698068798767054e-01
4.124880657300309394e-01
4.059176277251026477e-01
3.984259393964748597e-01
6.130032012492847571e-01
6.200105571051608422e-01
6.110134261389248422e-01
6.130062398092377407e-01
6.130032012492847571e-01
6.200105571051608422e-01
6.110134261389248422e-01
6.130062398092377407e-01
3.869967990822260617e-01
3.799894424782905844e-01
3.889865740447930875e-01
3.869937602321442682e-01
3.869967990822260617e-01
3.799894424782905844e-01
3.889865740447930875e-01
3.869937602321442682e-01
6.183641573925342527e-01
6.033914634836037294e-01
6.178332715699070832e-01
6.178672220448788721e-01
6.183641573925342527e-01
6.033914634836037294e-01
6.178332715699070832e-01
6.178672220448788721e-01
3.816358419207972474e-01
3.966085366773768328e-01
3.821667284919385565e-01
3.821327775422105333e-01
3.816358419207972474e-01
3.966085366773768328e-01
3.821667284919385565e-01
3.821327775422105333e-01
6.481728880789887626e-01
5.630732156587328063e-01
6.446097418056524475e-01
5.956690537350368686e-01
6.481728880789887626e-01
6.446097418056524475e-01
5.630732156587328063e-01
5.956690537350368686e-01
3.518271117918629898e-01
4.369267845686408691e-01
3.553902582598311710e-01
4.043309467797371326e-01
3.518271117918629898e-01
4.369267845686408691e-01
3.553902582598311710e-01
4.043309467797371326e-01
5.365575076966706547e-01
5.955881277041044086e-01
5.411384486133101746e-01
6.061405079703945376e-01
5.365575076966706547e-01
5.955881277041044086e-01
5.411384486133101746e-01
6.061405079703945376e-01
4.634424928858607018e-01
4.044118719907601189e-01
4.588615511170246464e-01
3.938594913925044239e-01
4.634424928858607018e-01
4.044118719907601189e-01
4.588615511170246464e-01
3.938594913925044239e-01
6.079135449122077262e-01
5.923059241040391498e-01
5.620415659586797119e-01
6.079135449122077262e-01
5.923059241040391498e-01
5.773580563409268507e-01
5.620415659586797119e-01
5.773580563409268507e-01
3.920864552646889933e-01
4.076940752929658629e-01
4.379584328880810062e-01
4.226419438382436056e-01
3.920864552646889933e-01
4.076940752929658629e-01
4.379584328880810062e-01
4.226419438382436056e-01
6.224591615173267201e-01
6.167811649338545976e-01
6.123243955657926563e-01
6.017910362047587114e-01
6.224591615173267201e-01
6.167811649338545976e-01
6.123243955657926563e-01
6.017910362047587114e-01
3.775408383016838343e-01
3.832188347464580147e-01
3.876756049462528608e-01
3.982089641781385581e-01
3.775408383016838343e-01
3.832188347464580147e-01
3.876756049462528608e-01
3.982089641781385581e-01
6.718233313349628588e-01
5.271089362813654589e-01
6.263710111015825532e-01
6.276503368644625880e-01
6.718233313349628588e-01
5.271089362813654589e-01
6.263710111015825532e-01
6.276503368644625880e-01
3.281766684522153810e-01
4.728910642552364152e-01
3.736289896842208691e-01
3.723496624879771844e-01
3.281766684522153810e-01
4.728910642552364152e-01
3.736289896842208691e-01
3.723496624879771844e-01
6.353066192059486639e-01
6.164753383800416486e-01
5.763361620920477435e-01
6.286924085707141785e-01
6.353066192059486639e-01
6.164753383800416486e-01
5.763361620920477435e-01
6.286924085707141785e-01
3.646933804375294130e-01
3.835246614908101037e-01
4.236638382753881160e-01
3.713075910491170362e-01
3.646933804375294130e-01
3.835246614908101037e-01
4.236638382753881160e-01
3.713075910491170362e-01
6.066326861628112965e-01
5.947616819207723893e-01
6.179691692100277578e-01
5.770204918335366528e-01
6.066326861628112965e-01
5.947616819207723893e-01
6.179691692100277578e-01
5.770204918335366528e-01
3.933673135834396817e-01
4.052383179814569303e-01
3.820308315807778854e-01
4.052383179814569303e-01
4.229795077226299327e-01
3.820308315807778854e-01
3.933673135834396817e-01
4.229795077226299327e-01
6.140244580619764747e-01
6.004410146279042237e-01
6.277018263672289322e-01
6.222552809449553024e-01
6.004410146279042237e-01
6.140244580619764747e-01
6.277018263672289322e-01
6.222552809449553024e-01
3.859755420307919849e-01
3.995589857568120351e-01
3.722981739283568459e-01
3.777447194743217551e-01
3.859755420307919849e-01
3.995589857568120351e-01
3.722981739283568459e-01
3.777447194743217551e-01
6.253834076087514404e-01
5.944757987545017386e-01
6.226447541466768598e-01
6.119228270717940177e-01
6.253834076087514404e-01
5.944757987545017386e-01
6.226447541466768598e-01
6.119228270717940177e-01
3.746165933762313216e-01
4.055242017966520507e-01
3.773552458769700024e-01
3.880771724752776208e-01
3.746165933762313216e-01
4.055242017966520507e-01
3.773552458769700024e-01
3.880771724752776208e-01
6.434458256335346960e-01
6.189237059766128368e-01
5.682582416538934922e-01
6.288970645596236864e-01
6.434458256335346960e-01
6.189237059766128368e-01
5.682582416538934922e-01
6.288970645596236864e-01
3.565541741636479856e-01
3.810762941020584549e-01
4.317417586980809574e-01
3.711029355508799199e-01
3.565541741636479856e-01
3.810762941020584549e-01
4.317417586980809574e-01
3.711029355508799199e-01
6.088035801267324132e-01
5.911976572479034076e-01
6.037873463319556322e-01
5.996380803762804135e-01
6.088035801267324132e-01
5.911976572479034076e-01
6.037873463319556322e-01
5.996380803762804135e-01
3.911964193493986386e-01
4.088023427339066984e-01
3.962126530077512143e-01
4.003619197546868236e-01
3.911964193493986386e-01
4.088023427339066984e-01
3.962126530077512143e-01
4.003619197546868236e-01
6.046900314395315945e-01
5.931397065833152737e-01
6.050499937391577987e-01
5.960087106104765553e-01
5.931397065833152737e-01
5.960087106104765553e-01
6.046900314395315945e-01
6.050499937391577987e-01
3.953099689497321378e-01
4.068602928909967886e-01
3.949500062790320953e-01
4.039912898315378698e-01
3.953099689497321378e-01
4.068602928909967886e-01
3.949500062790320953e-01
4.039912898315378698e-01
5.967574782735027838e-01
6.014758813471416943e-01
5.886535543286299799e-01
6.127087873355776537e-01
5.967574782735027838e-01
6.014758813471416943e-01
5.886535543286299799e-01
6.127087873355776537e-01
4.032425212935777381e-01
3.872912127335439436e-01
3.985241178452270105e-01
4.032425212935777381e-01
4.113464461624971591e-01
3.985241178452270105e-01
4.113464461624971591e-01
3.872912127335439436e-01
6.146666076151632296e-01
6.155850922959871241e-01
6.066659009275099379e-01
6.159946104176015069e-01
6.146666076151632296e-01
6.155850922959871241e-01
6.066659009275099379e-01
6.159946104176015069e-01
3.853333918495991384e-01
3.844149074247980025e-01
3.933340987914561993e-01
3.840053898957194178e-01
3.853333918495991384e-01
3.844149074247980025e-01
3.933340987914561993e-01
3.840053898957194178e-01
6.224435497952072183e-01
6.080092625597899314e-01
5.985407435655361041e-01
6.294292949551163474e-01
6.224435497952072183e-01
6.080092625597899314e-01
5.985407435655361041e-01
6.294292949551163474e-01
3.775564503484929446e-01
3.919907374583999626e-01
4.014592557032301556e-01
3.705707051958597731e-01
3.775564503484929446e-01
3.919907374583999626e-01
4.014592557032301556e-01
3.705707051958597731e-01
5.989526348303115810e-01
6.229474490592110669e-01
6.189113501568499487e-01
6.242537100315530552e-01
6.229474490592110669e-01
5.989526348303115810e-01
6.189113501568499487e-01
6.242537100315530552e-01
3.770525513482425595e-01
4.010473655644091195e-01
3.810886496721650474e-01
3.757462895491698873e-01
3.770525513482425595e-01
4.010473655644091195e-01
3.810886496721650474e-01
3.757462895491698873e-01
5.683784609009308042e-01
5.988631836789863883e-01
5.689311427850043401e-01
6.078823841580742737e-01
5.683784609009308042e-01
5.988631836789863883e-01
5.689311427850043401e-01
6.078823841580742737e-01
4.316215395519975573e-01
4.011368161427526502e-01
4.310688565274176653e-01
3.921176165058568586e-01
4.316215395519975573e-01
4.011368161427526502e-01
4.310688565274176653e-01
3.921176165058568586e-01
5.919335234884783858e-01
5.753588596307963599e-01
5.765707980353909079e-01
5.980202775699581252e-01
5.753588596307963599e-01
5.919335234884783858e-01
5.765707980353909079e-01
5.980202775699581252e-01
4.246411411604640307e-01
4.080664773591706762e-01
4.234292019609711133e-01
4.019797219116298947e-01
4.246411411604640307e-01
4.080664773591706762e-01
4.234292019609711133e-01
4.019797219116298947e-01
5.964647990922458121e-01
5.730510368284740252e-01
5.802662937849163427e-01
5.964647990922458121e-01
5.902675001352690742e-01
5.902675001352690742e-01
5.730510368284740252e-01
5.802662937849163427e-01
4.097325003303922131e-01
4.269489627477014437e-01
4.197337065879764850e-01
4.035352008122572443e-01
4.097325003303922131e-01
4.035352008122572443e-01
4.269489627477014437e-01
4.197337065879764850e-01
6.139952991825339268e-01
6.160553559120671707e-01
6.142570841147971805e-01
6.119741944830821012e-01
6.139952991825339268e-01
6.160553559120671707e-01
6.142570841147971805e-01
6.119741944830821012e-01
3.860047007037792355e-01
3.839446443507767981e-01
3.857429162262633326e-01
3.880258059152765782e-01
3.860047007037792355e-01
3.839446443507767981e-01
3.857429162262633326e-01
3.880258059152765782e-01
5.751489712774855434e-01
5.993783828007508419e-01
5.940027991841816402e-01
5.690752699119911995e-01
5.751489712774855434e-01
5.993783828007508419e-01
5.940027991841816402e-01
5.690752699119911995e-01
4.248510287579847500e-01
4.006216178854629106e-01
4.059972007007672801e-01
4.309247301098366734e-01
4.248510287579847500e-01
4.006216178854629106e-01
4.059972007007672801e-01
4.309247301098366734e-01
6.182042711639041954e-01
6.089743451739195734e-01
6.041566738986148266e-01
6.243841955988500558e-01
6.182042711639041954e-01
6.089743451739195734e-01
6.041566738986148266e-01
6.243841955988500558e-01
3.817957291703351075e-01
3.910256541130365804e-01
3.958433259440425900e-01
3.756158046799100703e-01
3.817957291703351075e-01
3.910256541130365804e-01
3.958433259440425900e-01
3.756158046799100703e-01
5.996092090199454105e-01
6.040406324173090979e-01
5.958003813166214968e-01
6.009679571361630224e-01
5.996092090199454105e-01
6.040406324173090979e-01
5.958003813166214968e-01
6.009679571361630224e-01
4.003907908554538153e-01
3.959593673744166153e-01
4.041996189707788290e-01
3.990320434841123642e-01
4.003907908554538153e-01
3.959593673744166153e-01
4.041996189707788290e-01
3.990320434841123642e-01
6.266239136457443237e-01
6.082012167435095762e-01
6.079889633138009231e-01
6.078781222227007675e-01
6.266239136457443237e-01
6.082012167435095762e-01
6.079889633138009231e-01
6.078781222227007675e-01
3.733760866753073060e-01
3.917987825789168710e-01
3.920110360259059235e-01
3.921218783279982745e-01
3.733760866753073060e-01
3.917987825789168710e-01
3.920110360259059235e-01
3.921218783279982745e-01
5.709015458078283700e-01
6.101098752887992305e-01
5.933221450509336137e-01
5.670089293344062753e-01
5.709015458078283700e-01
6.101098752887992305e-01
5.933221450509336137e-01
5.670089293344062753e-01
4.066778549786249641e-01
4.290984543767990544e-01
4.329910702645065612e-01
3.898901251750430674e-01
4.290984543767990544e-01
3.898901251750430674e-01
4.066778549786249641e-01
4.329910702645065612e-01
6.113886149314566865e-01
6.193311717006508843e-01
6.116169261613322305e-01
6.135402618028820143e-01
6.113886149314566865e-01
6.193311717006508843e-01
6.116169261613322305e-01
6.135402618028820143e-01
3.886113846810985706e-01
3.806688284394112998e-01
3.883830733420836623e-01
3.864597383417276433e-01
3.886113846810985706e-01
3.806688284394112998e-01
3.883830733420836623e-01
3.864597383417276433e-01
6.063083633480346180e-01
5.879827103399293264e-01
6.075543007236774429e-01
6.019760515155212488e-01
6.063083633480346180e-01
5.879827103399293264e-01
6.075543007236774429e-01
6.019760515155212488e-01
3.936916368083984707e-01
4.120172897028169245e-01
3.924456984605058096e-01
3.980239485763377161e-01
3.936916368083984707e-01
4.120172897028169245e-01
3.924456984605058096e-01
3.980239485763377161e-01
6.101122698946710443e-01
5.993612412889888219e-01
5.873550129558680055e-01
6.101122698946710443e-01
5.991806886263475462e-01
5.993612412889888219e-01
5.991806886263475462e-01
5.873550129558680055e-01
4.006387588633515406e-01
3.898877304213783646e-01
4.008193112517801637e-01
4.126449872551347653e-01
3.898877304213783646e-01
4.006387588633515406e-01
4.008193112517801637e-01
4.126449872551347653e-01
5.335489210201558308e-01
6.512067240673786728e-01
5.689732763639767654e-01
5.908158884776639752e-01
5.335489210201558308e-01
6.512067240673786728e-01
5.689732763639767654e-01
5.908158884776639752e-01
4.664510785337370180e-01
3.487932760081093875e-01
4.310267236810432223e-01
4.091841115896386327e-01
4.664510785337370180e-01
3.487932760081093875e-01
4.310267236810432223e-01
4.091841115896386327e-01
5.796595463398261927e-01
5.865104958920710487e-01
5.850138729947502725e-01
5.893797735989210196e-01
5.796595463398261927e-01
5.865104958920710487e-01
5.850138729947502725e-01
5.893797735989210196e-01
4.203404537074675318e-01
4.134895038951071911e-01
4.149861266523657832e-01
4.106202259063138627e-01
4.203404537074675318e-01
4.134895038951071911e-01
4.149861266523657832e-01
4.106202259063138627e-01
6.741110740640579024e-01
5.148226813544170000e-01
6.408060277772165136e-01
6.242823814445728203e-01
6.741110740640579024e-01
5.148226813544170000e-01
6.408060277772165136e-01
6.242823814445728203e-01
3.258889259705028962e-01
4.851773182163015008e-01
3.591939720608934294e-01
3.757176190738391597e-01
3.258889259705028962e-01
4.851773182163015008e-01
3.591939720608934294e-01
3.757176190738391597e-01
5.973566437096451409e-01
5.823402612268182565e-01
6.125735287387215067e-01
6.100555889015595312e-01
5.823402612268182565e-01
5.973566437096451409e-01
6.125735287387215067e-01
6.100555889015595312e-01
4.176597384093838627e-01
4.026433556891788612e-01
3.874264714622768224e-01
3.899444105391012272e-01
4.026433556891788612e-01
4.176597384093838627e-01
3.874264714622768224e-01
3.899444105391012272e-01
6.121177360573710757e-01
6.244109698245665641e-01
5.715584456697797577e-01
6.121177360573710757e-01
5.356683491886542470e-01
5.356683491886542470e-01
6.244109698245665641e-01
5.715584456697797577e-01
3.755890303596061131e-01
4.284415547062963014e-01
3.878822640208454686e-01
3.878822640208454686e-01
3.755890303596061131e-01
4.643316510682780063e-01
4.643316510682780063e-01
4.284415547062963014e-01
6.013161062264771317e-01
5.996374414326055557e-01
5.975565104172346764e-01
6.001557738445626455e-01
6.013161062264771317e-01
3.986838940827510669e-01
5.996374414326055557e-01
4.003625585837653489e-01
5.975565104172346764e-01
4.024434891380224144e-01
6.001557738445626455e-01
3.998442265701669385e-01
3.986838940827510669e-01
4.003625585837653489e-01
4.024434891380224144e-01
3.998442265701669385e-01
6.161912924440002826e-01
6.265651303592676413e-01
6.090162016607791884e-01
6.040141002767995815e-01
6.161912924440002826e-01
6.265651303592676413e-01
6.090162016607791884e-01
6.040141002767995815e-01
3.838087077119780588e-01
3.734348700577356794e-01
3.909837983060242550e-01
3.959858997818628268e-01
3.838087077119780588e-01
3.734348700577356794e-01
3.909837983060242550e-01
3.959858997818628268e-01
6.641077352378488285e-01
5.661227216223778669e-01
5.273678810135606909e-01
6.435092495194112416e-01
5.273678810135606909e-01
6.641077352378488285e-01
5.661227216223778669e-01
6.435092495194112416e-01
3.358922644038102590e-01
4.338772785813489463e-01
4.726321188572910614e-01
3.564907503168797120e-01
3.358922644038102590e-01
4.726321188572910614e-01
4.338772785813489463e-01
3.564907503168797120e-01
6.129985891702744993e-01
6.138236973147286335e-01
6.107403115584020270e-01
6.186640365640414529e-01
6.129985891702744993e-01
6.138236973147286335e-01
6.107403115584020270e-01
6.186640365640414529e-01
3.870014110343618086e-01
3.861763022568993620e-01
3.892596894020243781e-01
3.813359634323205682e-01
3.870014110343618086e-01
3.861763022568993620e-01
3.892596894020243781e-01
3.813359634323205682e-01
5.826101402035419596e-01
5.902499874164277571e-01
5.808348584632767597e-01
5.874586923109745840e-01
5.826101402035419596e-01
5.902499874164277571e-01
5.808348584632767597e-01
5.874586923109745840e-01
4.173898598346568178e-01
4.097500120669792523e-01
4.191651421551796375e-01
4.125413073106756201e-01
4.173898598346568178e-01
4.097500120669792523e-01
4.191651421551796375e-01
4.125413073106756201e-01
6.171012860795599408e-01
5.473739616190869128e-01
5.986071409051874070e-01
5.771675384385162033e-01
6.171012860795599408e-01
5.986071409051874070e-01
5.473739616190869128e-01
5.771675384385162033e-01
3.828987141596371657e-01
4.013928587355621858e-01
4.228324621317369747e-01
4.013928587355621858e-01
4.526260379343511886e-01
4.526260379343511886e-01
4.228324621317369747e-01
3.828987141596371657e-01
5.638106601800245699e-01
6.616354810939810704e-01
5.676417812101135496e-01
6.007751526922220364e-01
5.638106601800245699e-01
6.616354810939810704e-01
5.676417812101135496e-01
6.007751526922220364e-01
4.361893397035601083e-01
3.383645188259833958e-01
4.323582188299042173e-01
3.992248466929595452e-01
4.361893397035601083e-01
3.383645188259833958e-01
4.323582188299042173e-01
3.992248466929595452e-01
6.068590774902986595e-01
5.970087116179456643e-01
6.130540682815990294e-01
5.806442017701556324e-01
6.068590774902986595e-01
5.970087116179456643e-01
6.130540682815990294e-01
5.806442017701556324e-01
3.931409222022921313e-01
4.029912875303125475e-01
3.869459319748784765e-01
4.193557988555767224e-01
3.931409222022921313e-01
4.029912875303125475e-01
3.869459319748784765e-01
4.193557988555767224e-01
6.104554904086398892e-01
6.145769146096426994e-01
6.030058369542530272e-01
6.280120520677883178e-01
6.104554904086398892e-01
6.145769146096426994e-01
6.030058369542530272e-01
3.895445106281840708e-01
6.280120520677883178e-01
3.854230857323273085e-01
3.969941628638480324e-01
3.719879472191678360e-01
3.895445106281840708e-01
3.854230857323273085e-01
3.969941628638480324e-01
3.719879472191678360e-01
5.835542053091558046e-01
5.820549098689298262e-01
5.923864089427297586e-01
5.877125078050084994e-01
5.835542053091558046e-01
5.820549098689298262e-01
5.923864089427297586e-01
5.877125078050084994e-01
4.164457948354538530e-01
4.179450901237942162e-01
4.076135907498610322e-01
4.122874923768904409e-01
4.164457948354538530e-01
4.179450901237942162e-01
4.076135907498610322e-01
4.122874923768904409e-01
6.403039750971402100e-01
5.864468957752251299e-01
6.026555238790933799e-01
6.271480284312929143e-01
6.403039750971402100e-01
5.864468957752251299e-01
6.026555238790933799e-01
6.271480284312929143e-01
3.596960252443750505e-01
4.135531041456488310e-01
3.973444759585618158e-01
3.728519715778020327e-01
3.596960252443750505e-01
4.135531041456488310e-01
3.973444759585618158e-01
3.728519715778020327e-01
5.898840397126150492e-01
5.806372360279965505e-01
5.713601996194483945e-01
5.945525733595786733e-01
5.898840397126150492e-01
5.806372360279965505e-01
5.713601996194483945e-01
5.945525733595786733e-01
4.101159605288557941e-01
4.193627636177552631e-01
4.286398004087459412e-01
4.054474262047733646e-01
4.101159605288557941e-01
4.193627636177552631e-01
4.286398004087459412e-01
4.054474262047733646e-01
5.831237054535449715e-01
6.177271792021201691e-01
5.971807374107811484e-01
5.971807374107811484e-01
5.977954421568938415e-01
5.831237054535449715e-01
4.028192627429234562e-01
5.977954421568938415e-01
6.177271792021201691e-01
4.168762939498265041e-01
4.022045581104976009e-01
3.822728205086605158e-01
4.028192627429234562e-01
4.168762939498265041e-01
4.022045581104976009e-01
3.822728205086605158e-01
5.724049232267134357e-01
5.955504151497734711e-01
5.718946784636500524e-01
6.030014277075679274e-01
5.724049232267134357e-01
5.955504151497734711e-01
5.718946784636500524e-01
6.030014277075679274e-01
4.275950765058951220e-01
4.044495847301732283e-01
4.281053214363055304e-01
3.969985728472238407e-01
4.275950765058951220e-01
4.044495847301732283e-01
4.281053214363055304e-01
3.969985728472238407e-01
5.908354008570313454e-01
6.209489626489812508e-01
5.821706114111293573e-01
5.908354008570313454e-01
6.047618652373785153e-01
5.821706114111293573e-01
6.209489626489812508e-01
6.047618652373785153e-01
4.091645990265533328e-01
3.790510368089599069e-01
4.178293882505386136e-01
3.952381353374221362e-01
4.091645990265533328e-01
3.790510368089599069e-01
4.178293882505386136e-01
3.952381353374221362e-01
6.200693890355069016e-01
6.135520227794586390e-01
6.122711690509277105e-01
6.083824636671124608e-01
6.200693890355069016e-01
6.135520227794586390e-01
6.122711690509277105e-01
6.083824636671124608e-01
3.799306111573059752e-01
3.864479774356368580e-01
3.877288313860844937e-01
3.916175366975949146e-01
3.799306111573059752e-01
3.864479774356368580e-01
3.877288313860844937e-01
3.916175366975949146e-01
6.002414434315141989e-01
6.046393032515879895e-01
5.962567174296964367e-01
5.991180035553043126e-01
6.002414434315141989e-01
6.046393032515879895e-01
5.962567174296964367e-01
5.991180035553043126e-01
3.997585563788561558e-01
3.953606968520944065e-01
4.037432822110531561e-01
4.008819958571621100e-01
3.997585563788561558e-01
3.953606968520944065e-01
4.037432822110531561e-01
4.008819958571621100e-01
5.106114774503112130e-01
7.350010045929593616e-01
5.513018215242482256e-01
6.090376785800799553e-01
5.106114774503112130e-01
7.350010045929593616e-01
5.513018215242482256e-01
6.090376785800799553e-01
4.893885222586504824e-01
2.649989949391056143e-01
4.486981775153253693e-01
3.909623218296474079e-01
4.893885222586504824e-01
2.649989949391056143e-01
4.486981775153253693e-01
3.909623218296474079e-01
6.100656705370965938e-01
6.253760002373383031e-01
6.075181847186286177e-01
6.117316908519114804e-01
6.100656705370965938e-01
6.253760002373383031e-01
6.075181847186286177e-01
6.117316908519114804e-01
3.899343290231627179e-01
3.746239994916322757e-01
3.924818151867839333e-01
3.882683092574552575e-01
3.899343290231627179e-01
3.746239994916322757e-01
3.924818151867839333e-01
3.882683092574552575e-01
5.497555318806917057e-01
5.561519311863776238e-01
5.627335206290808856e-01
5.567304870228326763e-01
5.497555318806917057e-01
5.561519311863776238e-01
5.627335206290808856e-01
5.567304870228326763e-01
4.502444676950290159e-01
4.438480682370027353e-01
4.372664787001667719e-01
4.432695123550729477e-01
4.502444676950290159e-01
4.438480682370027353e-01
4.372664787001667719e-01
4.432695123550729477e-01
5.792930902571242768e-01
5.906548092862067278e-01
5.746738882880890742e-01
5.939384967714431696e-01
5.792930902571242768e-01
5.906548092862067278e-01
5.746738882880890742e-01
5.939384967714431696e-01
4.207069089279684704e-01
4.093451907392591238e-01
4.253261116464273073e-01
4.060615037014940754e-01
4.207069089279684704e-01
4.093451907392591238e-01
4.253261116464273073e-01
4.060615037014940754e-01
5.227884727132732223e-01
5.079181644841810339e-01
5.136949985171668231e-01
5.112154916228064394e-01
5.227884727132732223e-01
5.079181644841810339e-01
5.136949985171668231e-01
5.112154916228064394e-01
4.772115276450676902e-01
4.920818353748472873e-01
4.863050020335322188e-01
4.887845092016505077e-01
4.772115276450676902e-01
4.920818353748472873e-01
4.863050020335322188e-01
4.887845092016505077e-01
5.781683107297794777e-01
5.706511560792932869e-01
5.656917848496050283e-01
5.713288213987652853e-01
5.781683107297794777e-01
5.706511560792932869e-01
5.656917848496050283e-01
5.713288213987652853e-01
4.218316894894087454e-01
4.293488442135640071e-01
4.343082150408008602e-01
4.286711787717649713e-01
4.218316894894087454e-01
4.293488442135640071e-01
4.343082150408008602e-01
4.286711787717649713e-01
6.098961814295762451e-01
6.371704877401498379e-01
5.585947660420060856e-01
4.238414195169752929e-01
4.238414195169752929e-01
6.098961814295762451e-01
5.585947660420060856e-01
6.371704877401498379e-01
4.414052338870533276e-01
3.628295126436569262e-01
5.761585807194933295e-01
3.901038187505037058e-01
4.414052338870533276e-01
5.761585807194933295e-01
3.628295126436569262e-01
3.901038187505037058e-01
5.661856578699371312e-01
5.662018600705778226e-01
5.693994479697721545e-01
5.661856578699371312e-01
5.662018600705778226e-01
5.693994479697721545e-01
5.813975440578360576e-01
5.813975440578360576e-01
4.338143428030889481e-01
4.337981405406026170e-01
4.306005524122156203e-01
4.186024551854643505e-01
4.338143428030889481e-01
4.337981405406026170e-01
4.306005524122156203e-01
4.186024551854643505e-01
5.612237980421923567e-01
5.543282010880830057e-01
5.600163926928871660e-01
5.528895978063701477e-01
5.612237980421923567e-01
5.543282010880830057e-01
5.600163926928871660e-01
4.387762015103362501e-01
4.456717991324694594e-01
4.399836074635459227e-01
5.528895978063701477e-01
4.471104021185965394e-01
4.387762015103362501e-01
4.456717991324694594e-01
4.399836074635459227e-01
4.471104021185965394e-01
5.725940918555352255e-01
5.736151624450940290e-01
5.750837405557831516e-01
5.646854798051208491e-01
5.725940918555352255e-01
5.736151624450940290e-01
5.750837405557831516e-01
5.646854798051208491e-01
4.274059082099483931e-01
4.263848379450791981e-01
4.249162592950597173e-01
4.353145202321684337e-01
4.274059082099483931e-01
4.263848379450791981e-01
4.249162592950597173e-01
4.353145202321684337e-01
5.731805890745818033e-01
5.657825161260916502e-01
5.733405827259048237e-01
5.738316867018511402e-01
5.731805890745818033e-01
5.657825161260916502e-01
5.733405827259048237e-01
5.738316867018511402e-01
4.268194120431871852e-01
4.342174844568944536e-01
4.266594166720096837e-01
4.261683132644975558e-01
4.268194120431871852e-01
4.342174844568944536e-01
4.266594166720096837e-01
4.261683132644975558e-01
5.591603959758231213e-01
5.574737342799380713e-01
5.553936412816256052e-01
5.565208944935875479e-01
5.574737342799380713e-01
5.553936412816256052e-01
5.565208944935875479e-01
4.408396040021216322e-01
4.425262659101463214e-01
5.591603959758231213e-01
4.446063585323827283e-01
4.434791052353830310e-01
4.408396040021216322e-01
4.425262659101463214e-01
4.446063585323827283e-01
4.434791052353830310e-01
5.828741781861026539e-01
5.843885978447360685e-01
5.764995106783317169e-01
5.379602257617079886e-01
5.828741781861026539e-01
5.843885978447360685e-01
5.764995106783317169e-01
5.379602257617079886e-01
4.171258223759650718e-01
4.156114025208808016e-01
4.235004892616416328e-01
4.620397742946806829e-01
4.171258223759650718e-01
4.156114025208808016e-01
4.235004892616416328e-01
4.620397742946806829e-01
6.117350580734637333e-01
5.728855169072630815e-01
5.697200011109089246e-01
5.823496904686180642e-01
5.728855169072630815e-01
6.117350580734637333e-01
5.697200011109089246e-01
5.823496904686180642e-01
4.271144825943338219e-01
3.882649414808838628e-01
4.302799993965891190e-01
4.176503093076462392e-01
4.271144825943338219e-01
3.882649414808838628e-01
4.302799993965891190e-01
4.176503093076462392e-01
5.422604252853489015e-01
5.750405193175538443e-01
5.635382463442510925e-01
5.989539079782844055e-01
5.422604252853489015e-01
5.750405193175538443e-01
5.635382463442510925e-01
5.989539079782844055e-01
4.577395750020514242e-01
4.249594815482851118e-01
4.364617536157311406e-01
4.010460925346706063e-01
4.249594815482851118e-01
4.364617536157311406e-01
4.577395750020514242e-01
4.010460925346706063e-01
5.481379611519514583e-01
5.144442279370196047e-01
5.481147707191666996e-01
5.582490838005469413e-01
5.481379611519514583e-01
5.144442279370196047e-01
5.481147707191666996e-01
5.582490838005469413e-01
4.518620389726493158e-01
4.855557715932263818e-01
4.518852295991564461e-01
4.417509164263719867e-01
4.518620389726493158e-01
4.855557715932263818e-01
4.518852295991564461e-01
4.417509164263719867e-01
5.599281441118364455e-01
5.502208843854532461e-01
5.295966751282321638e-01
5.846936287298376556e-01
5.599281441118364455e-01
5.502208843854532461e-01
5.295966751282321638e-01
5.846936287298376556e-01
4.400718555471030413e-01
4.497791156418315950e-01
4.704033257266928558e-01
4.153063712583389133e-01
4.400718555471030413e-01
4.497791156418315950e-01
4.704033257266928558e-01
4.153063712583389133e-01
5.604582799282979977e-01
5.824602570191927953e-01
5.689187033699454332e-01
5.712193973645298684e-01
5.604582799282979977e-01
5.824602570191927953e-01
5.689187033699454332e-01
5.712193973645298684e-01
4.395417201067175483e-01
4.175397428989526816e-01
4.310812966868979856e-01
4.287806024171914032e-01
4.395417201067175483e-01
4.175397428989526816e-01
4.310812966868979856e-01
4.287806024171914032e-01
5.560624641739195795e-01
5.477280367722414667e-01
5.624763843543405528e-01
5.576763336903240997e-01
5.560624641739195795e-01
5.477280367722414667e-01
5.624763843543405528e-01
5.576763336903240997e-01
4.439375358397228410e-01
4.522719625529134646e-01
4.375236160549320630e-01
4.423236662692033860e-01
4.439375358397228410e-01
4.522719625529134646e-01
4.375236160549320630e-01
4.423236662692033860e-01


==> data/global_vol_frac_kde.csv <==
kde,x
1.84737966740409E-06,0.2
2.62429790862435E-06,0.201001669449082
3.6972478550978E-06,0.202003338898164
5.1661058252591E-06,0.203005008347245
7.15944226513942E-06,0.204006677796327
9.8409993975945E-06,0.205008347245409
1.34170641254366E-05,0.206010016694491
1.81446882320181E-05,0.207011686143573
2.43406457918102E-05,0.208013355592654
3.23909442004228E-05,0.209015025041736
4.27606228048248E-05,0.210016694490818
5.60034857535202E-05,0.2110183639399
7.2771328975982E-05,0.212020033388982
9.38221421848322E-05,0.213021702838063
0.000120026703645,0.214023372287145
0.000152372946922,0.215025041736227
0.000191967473457,0.216026711185309
0.000240033620129,0.217028380634391
0.000297905572213,0.218030050083472
0.000367018141764,0.219031719532554
0.000448892007688,0.220033388981636
0.000545114430748,0.221035058430718
0.00065731570394,0.2220367278798
0.000787141861595,0.223038397328881
0.000936224431538,0.224040066777963
0.001106148254455,0.225041736227045
0.00129841859394,0.226043405676127
0.001514428902554,0.227045075125209
0.001755430680055,0.22804674457429
0.002022506851797,0.229048414023372
0.002316550005796,0.230050083472454
0.002638246660028,0.231051752921536
0.00298806849572,0.232053422370618
0.003366271200091,0.2330550918197
0.003772901226716,0.234056761268781
0.004207810416273,0.235058430717863
0.004670678035629,0.236060100166945
0.005161039396414,0.237061769616027
0.005678319810424,0.238063439065109
0.006221872232504,0.23906510851419
0.006791016538333,0.240066777963272
0.00738507799697,0.241068447412354
0.008003422148092,0.242070116861436
0.008645483015441,0.243071786310518
0.00931078142829,0.244073455759599
0.009998930239498,0.245075125208681
0.010709623485312,0.246076794657763
0.011442607088645,0.247078464106845
0.01219762960989,0.248080133555927
0.012974372816307,0.249081803005008
0.013772363452866,0.25008347245409
0.014590869486327,0.251085141903172
0.015428786140254,0.252086811352254
0.016284519071988,0.253088480801336
0.017155873853845,0.254090150250417
0.018039962279219,0.255091819699499
0.01893313669208,0.256093489148581
0.019830963339897,0.257095158597663
0.020728244541497,0.258096828046745
0.021619097197612,0.259098497495826
0.022497091915404,0.260100166944908
0.023355452948038,0.26110183639399
0.024187314556162,0.262103505843072
0.024986024661222,0.263105175292154
0.025745482219877,0.264106844741235
0.026460491057441,0.265108514190317
0.02712711037282,0.266110183639399
0.027742981097424,0.267111853088481
0.028307607954407,0.268113522537563
0.028822579456605,0.269115191986644
0.029291712057168,0.270116861435726
0.029721109907107,0.271118530884808
0.030119137711002,0.27212020033389
0.030496310433969,0.273121869782972
0.030865109481987,0.274123539232053
0.031239739857957,0.275125208681135
0.031635846180307,0.276126878130217
0.032070206981546,0.277128547579299
0.032560426216688,0.278130217028381
0.033124638460204,0.279131886477462
0.033781240128178,0.280133555926544
0.034548653696838,0.281135225375626
0.035445125914283,0.282136894824708
0.036488555115823,0.28313856427379
0.037696337658532,0.284140233722871
0.039085219819133,0.285141903171953
0.040671139739159,0.286143572621035
0.042469044438422,0.287145242070117
0.044492669599036,0.288146911519199
0.046754274543533,0.28914858096828
0.049264331152419,0.290150250417362
0.05203117275474,0.291151919866444
0.05506061651505,0.292153589315526
0.058355579714327,0.293155258764608
0.061915715798329,0.294156928213689
0.065737099480846,0.295158597662771
0.069811991070781,0.296160267111853
0.0741287083181,0.297161936560935
0.078671629499117,0.298163606010017
0.083421344518496,0.299165275459099
0.08835496207448,0.30016694490818
0.093446571187591,0.301168614357262
0.098667845517892,0.302170283806344
0.10398876980125,0.303171953255426
0.109378460258685,0.304173622704508
0.11480604565435,0.305175292153589
0.120241573247018,0.306176961602671
0.125656904373143,0.307178631051753
0.131026567702552,0.308180300500835
0.136328543932707,0.309181969949917
0.141544963218455,0.310183639398998
0.146662705197202,0.31118530884808
0.151673900217754,0.312186978297162
0.15657633848649,0.313188647746244
0.161373800583281,0.314190317195326
0.166076327623862,0.315191986644407
0.170700451931556,0.316193656093489
0.175269409351315,0.317195325542571
0.179813352452186,0.318196994991653
0.184369580183102,0.319198664440735
0.188982794580472,0.320200333889816
0.193705389461685,0.321202003338898
0.198597770267001,0.32220367278798
0.203728698859125,0.323205342237062
0.209175652559693,0.324207011686144
0.215025183242308,0.325208681135225
0.221373259988869,0.326210350584307
0.228325577564889,0.327212020033389
0.235997812564239,0.328213689482471
0.244515809212533,0.329215358931553
0.25401567716776,0.330217028380634
0.264643783904864,0.331218697829716
0.276556624174834,0.332220367278798
0.289920548447092,0.33322203672788
0.304911331153062,0.334223706176962
0.321713558041371,0.335225375626043
0.340519810221539,0.336227045075125
0.361529620773503,0.337228714524207
0.384948178431031,0.338230383973289
0.410984752111319,0.339232053422371
0.439850810250498,0.340233722871452
0.471757810285459,0.341235392320534
0.506914636455725,0.342237061769616
0.545524668652792,0.343238731218698
0.587782471619525,0.34424040066778
0.63387010274901,0.345242070116861
0.683953048450394,0.346243739565943
0.738175813956376,0.347245409015025
0.796657209913301,0.348247078464107
0.859485401339716,0.349248747913189
0.926712810498585,0.35025041736227
0.998350994409507,0.351252086811352
1.07436564907045,0.352253756260434
1.15467192424297,0.353255425709516
1.23913026246407,0.354257095158598
1.32754300073885,0.355258764607679
1.41965198963879,0.356260434056761
1.51513748861081,0.357262103505843
1.61361858473063,0.358263772954925
1.7146553521055,0.359265442404007
1.8177529189623,0.360267111853089
1.92236753899564,0.36126878130217
2.0279146744984,0.362270450751252
2.13377899485118,0.363272120200334
2.23932608074807,0.364273789649416
2.34391550938258,0.365275459098498
2.44691488716809,0.366277128547579
2.54771430335085,0.367278797996661
2.64574060868991,0.368280467445743
2.74047088564978,0.369282136894825
2.83144447573703,0.370283806343907
2.91827296856377,0.371285475792988
3.00064763576504,0.37228714524207
3.07834390769144,0.373288814691152
3.15122263549225,0.374290484140234
3.21922804688431,0.375292153589316
3.28238247979052,0.376293823038397
3.34077815234947,0.377295492487479
3.39456638873074,0.378297161936561
3.44394485683403,0.379298831385643
3.48914347717209,0.380300500834725
3.53040972536253,0.381302170283806
3.56799406992582,0.382303839732888
3.60213626188689,0.38330550918197
3.63305312547647,0.384307178631052
3.66092839531467,0.385308848080134
3.68590501247199,0.386310517529215
3.70808013910985,0.387312186978297
3.72750298939795,0.388313856427379
3.74417541376251,0.389315525876461
3.7580550244611,0.390317195325543
3.76906052210938,0.391318864774624
3.77707878250949,0.392320534223706
3.78197319621588,0.393322203672788
3.78359272254611,0.39432387312187
3.78178112545806,0.395325542570952
3.77638589859475,0.396327212020033
3.76726645625425,0.397328881469115
3.75430125954379,0.398330550918197
3.73739365456683,0.399332220367279
3.71647631340327,0.400333889816361
3.6915142799798,0.401335559265443
3.66250672335162,0.402337228714524
3.62948758328716,0.403338898163606
3.59252535196068,0.404340567612688
3.55172226773545,0.40534223706177
3.50721320151684,0.406343906510852
3.45916449435786,0.407345575959933
3.40777296043053,0.408347245409015
3.35326520741011,0.409348914858097
3.29589735325601,0.410350584307179
3.2359551414261,0.411352253756261
3.17375438280445,0.412353923205342
3.10964158847643,0.413355592654424
3.04399460818398,0.414357262103506
2.97722305848843,0.415358931552588
2.90976831419425,0.41636060100167
2.84210284640433,0.417362270450751
2.77472871889284,0.418363939899833
2.70817509801398,0.419365609348915
2.64299468573487,0.420367278797997
2.57975904557968,0.421368948247079
2.51905285215082,0.42237061769616
2.46146715165166,0.423372287145242
2.40759176943275,0.424373956594324
2.35800703807861,0.425375626043406
2.31327504430263,0.426377295492488
2.27393060466799,0.427378964941569
2.24047217996811,0.428380634390651
2.21335292818871,0.429382303839733
2.19297207938436,0.430383973288815
2.17966679605,0.431385642737897
2.17370466320681,0.432387312186978
2.17527693660508,0.43338898163606
2.18449266753083,0.434390651085142
2.20137381991383,0.435392320534224
2.22585149965821,0.436393989983306
2.25776342582672,0.437395659432387
2.29685278565828,0.438397328881469
2.34276862647197,0.439398998330551
2.39506794273692,0.440400667779633
2.45321961125866,0.441402337228715
2.51661030730468,0.442404006677796
2.5845524963875,0.443405676126878
2.65629453877963,0.44440734557596
2.73103286712156,0.445409015025042
2.80792610443063,0.446410684474124
2.88611088540696,0.447412353923205
2.96471903513106,0.448414023372287
3.0428956544927,0.449415692821369
3.11981757015134,0.450417362270451
3.19471153752517,0.451419031719533
3.26687154615918,0.452420701168614
3.33567457375336,0.453422370617696
3.40059417130307,0.454424040066778
3.46121133711399,0.45542570951586
3.51722224835137,0.456427378964942
3.56844255843878,0.457429048414023
3.61480812746899,0.458430717863105
3.65637221937463,0.459432387312187
3.69329936167894,0.460434056761269
3.72585620935213,0.461435726210351
3.75439987336266,0.462437395659432
3.7793642592494,0.463439065108514
3.80124500709448,0.464440734557596
3.82058363097672,0.465442404006678
3.83795142629705,0.46644407345576
3.85393365342405,0.467445742904842
3.86911442440613,0.468447412353923
3.88406262583941,0.469449081803005
3.89931911531603,0.470450751252087
3.91538534017685,0.471452420701169
3.93271345260646,0.472454090150251
3.9516979389124,0.473455759599332
3.9726687447328,0.474457429048414
3.9958858607498,0.475459098497496
4.02153533173839,0.476460767946578
4.04972666030673,0.47746243739566
4.08049158956982,0.478464106844741
4.11378426045513,0.479465776293823
4.14948274450977,0.480467445742905
4.18739194865157,0.481469115191987
4.22724787285272,0.482470784641069
4.26872317578522,0.48347245409015
4.31143396923255,0.484474123539232
4.35494772311088,0.485475792988314
4.39879212347415,0.486477462437396
4.44246469020397,0.487479131886478
4.48544293299501,0.488480801335559
4.52719480654417,0.489482470784641
4.56718922006315,0.490484140233723
4.60490636250109,0.491485809682805
4.63984762203106,0.492487479131887
4.67154490420962,0.493489148580968
4.69956918484468,0.49449081803005
4.72353816778398,0.495492487479132
4.74312295144169,0.496494156928214
4.75805363824244,0.497495826377296
4.76812384631993,0.498497495826377
4.77319410167945,0.499499165275459
4.7731941014658,0.500500834724541
4.76812384569134,0.501502504173623
4.75805363723549,0.502504173622705
4.74312295011546,0.503505843071786
4.7235381662175,0.504507512520868
4.69956918313337,0.50550918196995
4.67154490246104,0.506510851419032
4.63984762036016,0.507512520868114
4.60490636102512,0.508514190317196
4.56718921889654,0.509515859766277
4.52719480579352,0.510517529215359
4.48544293275445,0.511519198664441
4.44246469055111,0.512520868113523
4.39879212446683,0.513522537562604
4.35494772478476,0.514524207011686
4.31143397159963,0.515525876460768
4.26872317883353,0.51652754590985
4.22724787654691,0.517529215358932
4.18739195293455,0.518530884808013
4.14948274930526,0.519532554257095
4.1137842656709,0.520534223706177
4.08049159510163,0.521535893155259
4.04972666604258,0.522537562604341
4.02153533756309,0.523539232053422
3.9958858665494,0.524540901502504
3.97266875039897,0.525542570951586
3.95169794434627,0.526544240400668
3.932713457722,0.52754590984975
3.9153853449035,0.528547579298832
3.89931911960058,0.529549248747913
3.88406262964695,0.530550918196995
3.86911442772027,0.531552587646077
3.85393365624619,0.532554257095159
3.83795142864498,0.53355592654424
3.82058363288253,0.534557595993322
3.80124500860201,0.535559265442404
3.77936426041125,0.536560934891486
3.7543998742371,0.537562604340568
3.72585620999991,0.53856427378965
3.69329936216024,0.539565943238731
3.65637221974628,0.540567612687813
3.61480812778208,0.541569282136895
3.56844255873668,0.542570951585977
3.51722224866832,0.543572621035058
3.46121133747419,0.54457429048414
3.40059417172032,0.545575959933222
3.33567457423123,0.546577629382304
3.26687154669157,0.547579298831386
3.1947115380973,0.548580968280468
3.119817570741,0.549582637729549
3.04289565507174,0.550584307178631
2.96471903566701,0.551585976627713
2.88611088586462,0.552587646076795
2.80792610477372,0.553589315525877
2.73103286731422,0.554590984974958
2.65629453878786,0.55559265442404
2.58455249618032,0.556594323873122
2.51661030685521,0.557595993322204
2.45321961054493,0.558597662771285
2.39506794174255,0.559599332220367
2.34276862518661,0.560601001669449
2.29685278407793,0.561602671118531
2.25776342395386,0.562604340567613
2.2258514975018,0.563606010016695
2.20137381748926,0.564607679465776
2.18449266485967,0.565609348914858
2.17527693371483,0.56661101836394
2.17370466013051,0.567612687813022
2.1796667928258,0.568614357262104
2.19297207605504,0.569616026711185
2.21335292480105,0.570617696160267
2.24047217657225,0.571619365609349
2.27393060131669,0.572621035058431
2.31327504105041,0.573622704507513
2.35800703498082,0.574624373956594
2.40759176654456,0.575626043405676
2.4614671490269,0.576627712854758
2.51905284984081,0.57762938230384
2.57975904363193,0.578631051752922
2.64299468419179,0.579632721202003
2.70817509691154,0.580634390651085
2.77472871825931,0.581636060100167
2.84210284625903,0.582637729549249
2.90976831454651,0.583639398998331
2.97722305933671,0.584641068447412
3.04399460951527,0.585642737896494
3.1096415902659,0.586644407345576
3.17375438501545,0.587646076794658
3.23595514401068,0.58864774624374
3.29589735615566,0.589649415692821
3.35326521055708,0.590651085141903
3.40777296374948,0.591652754590985
3.45916449776787,0.592654424040067
3.50721320493382,0.593656093489149
3.55172227107471,0.59465776293823
3.59252535513974,0.595659432387312
3.62948758622854,0.596661101836394
3.66250672598562,0.597662771285476
3.69151428224711,0.598664440734558
3.71647631525725,0.599666110183639
3.73739365597544,0.600667779632721
3.75430126049102,0.601669449081803
3.76726645674096,0.602671118530885
3.77638589863891,0.603672787979967
3.78178112509435,0.604674457429049
3.78359272182488,0.60567612687813
3.78197319520147,0.606677796327212
3.77707878127802,0.607679465776294
3.76906052074606,0.608681135225376
3.75805502305719,0.609682804674458
3.74417541241195,0.610684474123539
3.72750298819399,0.611686143572621
3.70808013814159,0.612687813021703
3.68590501182111,0.613689482470785
3.66092839505246,0.614691151919867
3.6330531256612,0.615692821368948
3.60213626256167,0.61669449081803
3.56799407111708,0.617696160267112
3.53040972707905,0.618697829716194
3.48914347940469,0.619699499165276
3.44394485955593,0.620701168614357
3.39456639189853,0.621702838063439
3.34077815590461,0.622704507512521
3.28238248366148,0.623706176961603
3.21922805098904,0.624707846410685
3.15122263974098,0.625709515859766
3.07834391198978,0.626711185308848
3.00064764001712,0.62771285475793
2.91827297267547,0.628714524207012
2.83144447961895,0.629716193656094
2.74047088922007,0.630717863105175
2.64574061187675,0.631719532554257
2.54771430609451,0.632721202003339
2.44691488942248,0.633722871452421
2.34391551111623,0.634724540901503
2.23932608194459,0.635726210350585
2.13377899550914,0.636727879799666
2.0279146746306,0.637729549248748
1.92236753862792,0.63873121869783
1.81775291813187,0.639732888146912
1.71465535085892,0.640734557595994
1.61361858312154,0.641736227045075
1.51513748669752,0.642737896494157
1.4196519874818,0.643739565943239
1.32754299839852,0.644741235392321
1.23913025999835,0.645742904841403
1.15467192170558,0.646744574290484
1.07436564650933,0.647746243739566
0.998350991865628,0.648747913188648
0.926712808005311,0.64974958263773
0.85948539892253,0.650751252086812
0.796657207589993,0.651752921535893
0.738175811737538,0.652754590984975
0.683953046340297,0.653756260434057
0.63387010074665,0.654757929883139
0.587782469719852,0.655759599332221
0.545524666847968,0.656761268781302
0.506914634736341,0.657762938230384
0.471757808641658,0.658764607679466
0.439850808672933,0.659766277128548
0.410984750591897,0.66076794657763
0.384948176963401,0.661769616026711
0.361529619353333,0.662771285475793
0.340519808846546,0.663772954924875
0.32171355671117,0.664774624373957
0.304911329868849,0.665776293823039
0.289920547211221,0.66677796327212
0.276556622990346,0.667779632721202
0.264643782775014,0.668781302170284
0.254015676095586,0.669782971619366
0.244515808200501,0.670784641068448
0.235997811614007,0.671786310517529
0.228325576677183,0.672787979966611
0.221373259163488,0.673789649415693
0.215025182478243,0.674791318864775
0.209175651855328,0.675792988313857
0.203728698212518,0.676794657762938
0.198597769676186,0.67779632721202
0.193705388924977,0.678797996661102
0.188982794096745,0.679799666110184
0.184369579751994,0.680801335559266
0.179813352074228,0.681803005008347
0.175269409027966,0.682804674457429
0.170700451665131,0.683806343906511
0.166076327417363,0.684808013355593
0.161373800440149,0.685809682804675
0.156576338410282,0.686811352253756
0.151673900211786,0.687813021702838
0.146662705264172,0.68881469115192
0.141544963360081,0.689816360601002
0.136328544149401,0.690818030050084
0.131026567993166,0.691819699499165
0.125656904734792,0.692821368948247
0.120241573674996,0.693823038397329
0.11480604614215,0.694824707846411
0.109378460798119,0.695826377295493
0.103988770382664,0.696828046744574
0.098667846130455,0.697829716193656
0.093446571819648,0.698831385642738
0.08835496271395,0.69983305509182
0.083421345153282,0.700834724540902
0.078671630117518,0.701836393989983
0.074128708909194,0.702838063439065
0.069811991624765,0.703839732888147
0.065737099989319,0.704841402337229
0.061915716254504,0.705843071786311
0.058355580113174,0.706844741235392
0.055060616853354,0.707846410684474
0.052031173031096,0.708848080133556
0.049264331367149,0.709849749582638
0.046754274698558,0.71085141903172
0.044492669697691,0.711853088480801
0.042469044485246,0.712854757929883
0.040671139739653,0.713856427378965
0.039085219779518,0.714858096828047
0.037696337585501,0.715859766277129
0.036488555016302,0.71686143572621
0.035445125795214,0.717863105175292
0.034548653564974,0.718864774624374
0.033781239989913,0.719866444073456
0.033124638321425,0.720868113522538
0.032560426082659,0.721869782971619
0.032070206856821,0.722871452420701
0.031635846068672,0.723873121869783
0.031239739762402,0.724874791318865
0.030865109404703,0.725876460767947
0.030496310376377,0.726878130217028
0.030119137673803,0.72787979966611
0.02972110989035,0.728881469115192
0.029291712060345,0.729883138564274
0.028822579478752,0.730884808013356
0.02830760799422,0.731886477462437
0.027742981153372,0.732888146911519
0.027127110443265,0.733889816360601
0.026460491140738,0.734891485809683
0.025745482314469,0.735893155258765
0.024986024765712,0.736894824707846
0.024187314669361,0.737896494156928
0.023355453068992,0.73889816360601
0.02249709204339,0.739899833055092
0.021619097332115,0.740901502504174
0.020728244682164,0.741903171953256
0.019830963486475,0.742904841402337
0.018933136844344,0.743906510851419
0.018039962436899,0.744908180300501
0.017155874016556,0.745909849749583
0.016284519239167,0.746911519198665
0.015428786311115,0.747913188647746
0.014590869659837,0.748914858096828
0.013772363627739,0.74991652754591
0.012974372991022,0.750918196994992
0.012197629782734,0.751919866444074
0.011442607257762,0.752921535893155
0.01070962364878,0.753923205342237
0.009998930395407,0.754924874791319
0.009310781574821,0.755926544240401
0.008645483150946,0.756928213689483
0.008003422271165,0.757929883138564
0.007385078106502,0.758931552587646
0.006791016633555,0.759933222036728
0.006221872313013,0.76093489148581
0.005678319876182,0.761936560934892
0.005161039447743,0.762938230383973
0.004670678073176,0.763939899833055
0.00420781044097,0.764941569282137
0.003772901239729,0.765943238731219
0.003366271202759,0.766944908180301
0.002988068489495,0.767946577629382
0.002638246646416,0.768948247078464
0.002316549986295,0.769949916527546
0.002022506827856,0.770951585976628
0.001755430653026,0.77195325542571
0.001514428873658,0.772954924874791
0.00129841856425,0.773956594323873
0.001106148224881,0.774958263772955
0.00093622440282,0.775959933222037
0.000787141834307,0.776961602671119
0.000657315678504,0.7779632721202
0.000545114407442,0.778964941569282
0.000448891986668,0.779966611018364
0.000367018123082,0.780968280467446
0.000297905555836,0.781969949916528
0.000240033605958,0.78297161936561
0.000191967461347,0.783973288814691
0.000152372936696,0.784974958263773
0.00012002669511,0.785976627712855
9.38221351404089E-05,0.786978297161937
7.27713232253454E-05,0.787979966611019
5.60034811090756E-05,0.7889816360601
4.27606190929651E-05,0.789983305509182
3.2390941264334E-05,0.790984974958264
2.43406434928213E-05,0.791986644407346
1.8144686449823E-05,0.792988313856428
1.34170627574602E-05,0.793989983305509
9.84099835778253E-06,0.794991652754591
7.15944148238387E-06,0.795993322203673
5.16610524163823E-06,0.796994991652755
3.69724742407314E-06,0.797996661101837
2.62429759329045E-06,0.798998330550918
1.84737943886326E-06,0.8


==> data/hybrid_p1.csv <==
kde,x
0,0.3
0,0.301005025125628
0,0.302010050251256
0,0.303015075376884
0,0.304020100502513
0,0.305025125628141
0,0.306030150753769
0,0.307035175879397
0,0.308040201005025
0,0.309045226130653
0,0.310050251256281
0,0.31105527638191
0,0.312060301507538
0,0.313065326633166
0,0.314070351758794
0,0.315075376884422
0,0.31608040201005
0,0.317085427135678
0,0.318090452261306
0,0.319095477386935
0,0.320100502512563
0,0.321105527638191
0,0.322110552763819
0,0.323115577889447
0,0.324120603015075
0,0.325125628140704
0,0.326130653266332
0,0.32713567839196
0,0.328140703517588
0,0.329145728643216
0,0.330150753768844
0,0.331155778894472
0,0.3321608040201
0,0.333165829145729
0,0.334170854271357
0,0.335175879396985
0,0.336180904522613
0,0.337185929648241
0,0.338190954773869
0,0.339195979899497
0,0.340201005025126
0,0.341206030150754
0,0.342211055276382
0,0.34321608040201
0,0.344221105527638
0,0.345226130653266
0,0.346231155778894
0,0.347236180904523
0,0.348241206030151
0,0.349246231155779
0,0.350251256281407
0,0.351256281407035
4.940656458412465442e-324,0.352261306532663
3.909288296304854849e-315,0.353266331658291
3.93562386404442E-306,0.35427135678392
2.93180795078452E-297,0.355276381909548
1.61608239090739E-288,0.356281407035176
6.59170138575739E-280,0.357286432160804
1.9894709343414E-271,0.358291457286432
4.44307576616131E-263,0.35929648241206
7.34236358839368E-255,0.360301507537688
8.97829975668459E-247,0.361306532663317
8.12378390032247E-239,0.362311557788945
5.43912037505899E-231,0.363316582914573
2.69466651393054E-223,0.364321608040201
9.87841864407661E-216,0.365326633165829
2.67963644779138E-208,0.366331658291457
5.37861392740779E-201,0.367336683417085
7.98860439181366E-194,0.368341708542713
8.77965608836241E-187,0.369346733668342
7.13986731004729E-180,0.37035175879397
4.29644072106863E-173,0.371356783919598
1.913081862888E-166,0.372361809045226
6.30324708312088E-160,0.373366834170854
1.53674268867436E-153,0.374371859296482
2.77232426712247E-147,0.375376884422111
3.70077723880401E-141,0.376381909547739
3.65550943441056E-135,0.377386934673367
2.6718306080178E-129,0.378391959798995
1.44502705797145E-123,0.379396984924623
5.78294530435077E-118,0.380402010050251
1.71249076075769E-112,0.381407035175879
3.752437230966E-107,0.382412060301508
6.08421682078814E-102,0.383417085427136
7.29964896102703E-97,0.384422110552764
6.48045225679133E-92,0.385427135678392
4.25710833485747E-87,0.38643216080402
2.06933182026733E-82,0.387437185929648
7.44306165708927E-78,0.388442211055276
1.9809756816664E-73,0.389447236180904
3.90133028184446E-69,0.390452261306533
5.68528630507067E-65,0.391457286432161
6.13052981236646E-61,0.392462311557789
4.89158634999681E-57,0.393467336683417
2.88806848558466E-53,0.394472361809045
1.26174414652967E-49,0.395477386934673
4.07888215958011E-46,0.396482412060301
9.75701716829362E-43,0.39748743718593
1.72702662852891E-39,0.398492462311558
2.26197113878855E-36,0.399497487437186
2.19220497085779E-33,0.400502512562814
1.57210429730526E-30,0.401507537688442
8.34233635319749E-28,0.40251256281407
3.27567097162752E-25,0.403517587939699
9.51742046737092E-23,0.404522613065327
2.04618540857005E-20,0.405527638190955
3.25520316893258E-18,0.406532663316583
3.83195019549723E-16,0.407537688442211
3.33789505094519E-14,0.408542713567839
2.15149965529294E-12,0.409547738693467
1.02620673838454E-10,0.410552763819096
3.6221916060433E-09,0.411557788944724
9.46207382731285E-08,0.412562814070352
1.82957200234851E-06,0.41356783919598
2.61938880995942E-05,0.414572864321608
0.000277853850299,0.415577889447236
0.002186568012979,0.416582914572864
0.012799546739341,0.417587939698492
0.056040715352528,0.418592964824121
0.185646038464972,0.419597989949749
0.476523841049359,0.420603015075377
0.993068353496571,0.421608040201005
1.81609580332635,0.422613065326633
3.1842479357866,0.423618090452261
5.57203681159566,0.424623115577889
9.43848151577341,0.425628140703518
14.717819494303,0.426633165829146
20.6057447174081,0.427638190954774
26.2051133886815,0.428643216080402
31.60239537843,0.42964824120603
37.867167337917,0.430653266331658
45.4310847584525,0.431658291457286
52.7797764827723,0.432663316582915
57.4664128019642,0.433668341708543
58.4334552256349,0.434673366834171
57.0651938281611,0.435678391959799
55.9967508376545,0.436683417085427
56.8185024838813,0.437688442211055
58.799270770875,0.438693467336683
59.8373436480322,0.439698492462312
58.5128369126688,0.44070351758794
55.075675242129,0.441708542713568
50.6242895001666,0.442713567839196
45.690497116281,0.443718592964824
39.8566963451955,0.444723618090452
32.6456006851016,0.44572864321608
24.4118650495328,0.446733668341709
16.2624746386204,0.447738693467337
9.40242069850086,0.448743718592965
4.57928414529172,0.449748743718593
1.82285689712021,0.450753768844221
0.577703645355817,0.451758793969849
0.142816700960449,0.452763819095477
0.027133166776167,0.453768844221106
0.003920147708751,0.454773869346734
0.000427571296238,0.455778894472362
3.50282450556814E-05,0.45678391959799
2.14785037174138E-06,0.457788944723618
9.83325185744836E-08,0.458793969849246
3.35538544300473E-09,0.459798994974874
8.5230935168483E-11,0.460804020100503
1.61014170255536E-12,0.461809045226131
2.26070772276872E-14,0.462814070351759
2.35780430510312E-16,0.463819095477387
1.82587428749739E-18,0.464824120603015
1.04950303764127E-20,0.465829145728643
4.4763073174139E-23,0.466834170854271
1.41634964767163E-25,0.4678391959799
3.32383568424446E-28,0.468844221105528
5.78417417834545E-31,0.469849246231156
7.46274130421053E-34,0.470854271356784
7.13739792080465E-37,0.471859296482412
5.05942421276851E-40,0.47286432160804
2.65779995080269E-43,0.473869346733668
1.03454290939005E-46,0.474874371859297
2.98352055499118E-50,0.475879396984925
6.37407374072799E-54,0.476884422110553
1.00871743302176E-57,0.477889447236181
1.18235158072765E-61,0.478894472361809
1.02638869060092E-65,0.479899497487437
6.59829296668799E-70,0.480904522613065
3.14105110832633E-74,0.481909547738693
1.10716870681928E-78,0.482914572864322
2.88949594726521E-83,0.48391959798995
5.58310974929621E-88,0.484924623115578
7.98646082392937E-93,0.485929648241206
8.45740073161664E-98,0.486934673366834
6.6298811704467E-103,0.487939698492462
3.84719690336335E-108,0.488944723618091
1.65248651454192E-113,0.489949748743719
5.25378890472386E-119,0.490954773869347
1.2363347417243E-124,0.491959798994975
2.15336169771142E-130,0.492964824120603
2.77590803205326E-136,0.493969849246231
2.64844526214984E-142,0.494974874371859
1.87010624577583E-148,0.495979899497487
9.77289432057494E-155,0.496984924623116
3.77967768588285E-161,0.497989949748744
1.0818190323728E-167,0.498994974874372
2.29148482971679E-174,0.5


==> data/hybrid_p2.csv <==
index,real,max,min
0,0.45571435528037,0.443487558080851,0.404674577225659
1,0.454184994285489,0.442152174884774,0.403146232915768
2,0.452964132803458,0.441049087631119,0.401896249988539
3,0.451813603624886,0.439992755891945,0.400675399018913
4,0.450235437463831,0.43853078824721,0.399113999595793
5,0.44912267614294,0.437456567242066,0.398052197273849
6,0.44770585852886,0.436123007396704,0.396714635541787
7,0.446406445175251,0.434736030946217,0.395362718251072
8,0.445193583372408,0.433211449553506,0.393949434781102
9,0.443176385883674,0.431553293316876,0.392376300758337
10,0.44109970036848,0.430036576232958,0.391011001696602
11,0.438935091466081,0.42817223068671,0.389268917859962
12,0.436213193884218,0.426131976313154,0.38740321213062
13,0.433843902198282,0.424122179330774,0.385578436236723
14,0.431455684787453,0.422146519240863,0.383774450904268
15,0.428992442633393,0.420136263635294,0.381963135364567
16,0.426424608681241,0.417916047134083,0.379924015020588
17,0.423843054908783,0.415685964119196,0.377913953886931
18,0.420847198109566,0.413418630489013,0.375861483268333
19,0.418007226258052,0.411118124448124,0.373779196548884
20,0.414850502838324,0.408534161983283,0.371421642714797
21,0.41171489873483,0.40604755703719,0.369186035340251
22,0.408655449532535,0.403622237888314,0.366989237714049
23,0.405587786587121,0.401067068199726,0.36467367915518
24,0.402235599211706,0.398418200178997,0.362264572031305
25,0.39890344496127,0.395648389755938,0.359750877593612
26,0.395734312447467,0.393102580257286,0.357434796056287
27,0.392557554564569,0.390577489173169,0.355131854994414
28,0.38920578556787,0.387836685316217,0.352635115367075
29,0.385854851582686,0.385191338646808,0.350225075742848
30,0.382365228896578,0.382356827834412,0.347658479149183
31,0.37897429901879,0.379745309477046,0.345290253463074
32,0.37562995384901,0.37696096524991,0.342782442146873
33,0.372209297983269,0.374293709350926,0.340283729299797
34,0.368880494933753,0.3719660979962,0.337976034200131
35,0.365653161750852,0.369384024686509,0.335501579501783
36,0.362351131150026,0.367128400794606,0.333232258591361
37,0.35910767417999,0.364457102590003,0.330675911323921
38,0.355774504024644,0.362155012869956,0.328383818856081
39,0.352688334282041,0.359993374065076,0.326238706895203
40,0.349634249139369,0.357502624957856,0.323854435256729
41,0.346421140791382,0.355285018366851,0.32165417694882
42,0.343313668817458,0.352782959702029,0.319265491426479
43,0.340164233030405,0.350674072587266,0.317145162365639
44,0.337230090482049,0.348512901390898,0.315027401467342
45,0.334504313734636,0.346277468375106,0.312910881757257
46,0.331645781550743,0.344409385283632,0.311041197874997
47,0.32908392873283,0.342085153804391,0.308901646419303
48,0.326302429233918,0.340416155883751,0.307188720721972
49,0.323687782783771,0.338342933472418,0.305221897558925
50,0.321136869611664,0.33638714450656,0.303353521700035
51,0.318591837114693,0.334873444752912,0.301796250878027
52,0.316480973996951,0.332632622739857,0.299810976785096
53,0.313906936851906,0.331352841859143,0.298460931821749
54,0.311951822391614,0.329334339355539,0.296671038113131
55,0.309704517038133,0.327988301565738,0.295310987717323
56,0.30767365352279,0.326626870382414,0.293989861554496
57,0.306086874027602,0.32484825394996,0.292462297787774
58,0.304130803431733,0.323724197724998,0.291364560203497
59,0.302631793439051,0.322032489087949,0.289930978239492
60,0.300618917444063,0.32126463068901,0.28910631662483
61,0.299205582218171,0.319739961140958,0.28783143625894
62,0.297707672236882,0.318597697451494,0.28682066387674
63,0.296253337437705,0.317749821935101,0.286014038151739
64,0.295375518293019,0.316372478436182,0.284943560240267
65,0.294039518685975,0.315847225395348,0.284449581982146
66,0.293311687774244,0.314735549776508,0.283615507206856
67,0.292266990166086,0.314111447916478,0.283110360443834
68,0.291270480819356,0.313655319991325,0.282736433825569
69,0.290912383920944,0.312544848163195,0.281967037246726
70,0.289851447407258,0.312433179198432,0.281849447405391
71,0.289514879434697,0.311535886097031,0.281274370435407
72,0.288847693589058,0.311437745631363,0.281003701709396
73,0.28863446283159,0.310995498903698,0.280624092537141
74,0.288438766870119,0.310716083948494,0.280355728617311
75,0.288297973885964,0.310542013787132,0.2802090248502
76,0.288719396912106,0.309834678417985,0.279852774561573
77,0.288122466520988,0.310447848814869,0.280077670645774
78,0.288644667926977,0.309887884141251,0.279861487625048
79,0.288562103916353,0.310154494599536,0.280051370250483
80,0.288546970979662,0.310436118036803,0.280263044790909
81,0.289301552165359,0.310115245511069,0.280249730698558
82,0.289293285353423,0.310801490392543,0.280705728295306
83,0.290433556681648,0.310361224831266,0.280748013489987
84,0.290689779571916,0.311044088103962,0.281291886981696
85,0.291146120171503,0.311591380202122,0.281819696587674
86,0.292434974099798,0.311299532962055,0.281989331268846
87,0.292334299624099,0.312594103704672,0.28287314751694
88,0.293977253132906,0.312115524659882,0.283056202224889
89,0.294317886129321,0.313087393383258,0.283826251812328
90,0.295214471503073,0.31361237667504,0.284456732301065
91,0.296373511883202,0.313999139805699,0.285069423576356
92,0.296895852775201,0.315128328846229,0.285701558868094
93,0.298753912957008,0.314902031779193,0.286404609270275
94,0.29929904288156,0.316104391223103,0.287063367484508
95,0.300548183339157,0.316594367142831,0.287794566626068
96,0.301747441049604,0.31724154378326,0.28850694550366
97,0.302258534893105,0.318590887421901,0.288824446498115
98,0.30418821164008,0.318514242563092,0.289998378612528
99,0.304706872710193,0.31991424274247,0.29033977988922
100,0.306442482067559,0.320296517633819,0.291389132896443
101,0.307490695702945,0.321686038573742,0.292057014086136
102,0.30846113285411,0.322909089304409,0.292691025425291
103,0.310045423366083,0.323666909454489,0.293710397702301
104,0.310515835793227,0.325547990839752,0.294088826555414
105,0.312580993974933,0.325762440968969,0.295396280763966
106,0.313254547392435,0.327405926176498,0.295920001289503
107,0.314544443677779,0.328182754124705,0.296790661137076
108,0.315737796358191,0.329219984191049,0.297618814299858
109,0.316645206783577,0.330588240391577,0.298307396808532
110,0.31794792775099,0.331143855518462,0.299218935817296
111,0.318889543106093,0.332365765960705,0.299953936879312
112,0.320072603483672,0.332922145810336,0.300800607312204
113,0.32105152100249,0.334116052196311,0.301576391264858
114,0.322145500889509,0.334848985357917,0.302382613901359
115,0.323156643196673,0.335391878864509,0.303136556512458
116,0.323922538718932,0.336577342548725,0.303792795895556
117,0.325087176554164,0.336873438970569,0.304641125619087
118,0.325895688856007,0.337732728304826,0.305326877515651
119,0.326734133677321,0.338187158500654,0.306006330120916
120,0.327364037546263,0.338777272582374,0.306561701976398
121,0.327984968150155,0.339579949892713,0.307158068496352
122,0.329131713405616,0.339658534399809,0.3080019601641
123,0.329491322360594,0.340303103622906,0.308415426545555
124,0.330392719961693,0.340471467991523,0.309114484143083
125,0.330712331440084,0.340989064242037,0.309492458466057
126,0.331520804161918,0.341359489739194,0.3101763177688
127,0.332011685616578,0.341233330144789,0.310615570850812
128,0.332167747916114,0.341850414297124,0.310990149186999
129,0.332860611775933,0.341622994313825,0.311517801097755
130,0.33308024223416,0.342014554100725,0.311887975558916
131,0.333517484458858,0.341956091412692,0.312309789278221
132,0.333787039020876,0.341742609214652,0.31260030483524
133,0.333877795360704,0.341891932845915,0.312877431568513
134,0.334369735177184,0.341684884677211,0.313110423006595
135,0.334338740598221,0.341915333064045,0.31324407896397
136,0.33457674592929,0.341686595491247,0.313475415014186
137,0.334525123735969,0.341786996471839,0.313403752393705
138,0.3344985149581,0.34183807234347,0.313226804771301
139,0.33465836077566,0.342064544122602,0.313363519878645
140,0.334418763281611,0.341954091895841,0.313113402442631
141,0.33444881909637,0.342111043673624,0.313144506458469
142,0.334310827713165,0.342038444203047,0.312942442995672
143,0.334221817131864,0.34205452434249,0.312810022779874
144,0.33398830026491,0.341997290106465,0.312625988779298
145,0.333720650493659,0.341808114333208,0.312391023194844
146,0.333455388593006,0.341915472555696,0.311817121364823
147,0.333238601857665,0.341649242634927,0.311855425066266
148,0.332864417119782,0.34161269846125,0.311483901878623
149,0.33251554623079,0.341415916298563,0.311141176011804
150,0.3321787809341,0.340974279565905,0.311053929082715
151,0.331763667245822,0.341195878867811,0.310191493445622
152,0.331451192090688,0.340649184934426,0.31029558732144
153,0.33091614202808,0.34055180480441,0.309665812423216
154,0.33050827423242,0.340157215029425,0.30924876272752
155,0.330067589682943,0.339873459322465,0.309014773256634
156,0.329518293890043,0.339717175664423,0.308376455294902
157,0.329103929981765,0.339127443313525,0.308117212722129
158,0.328465206758508,0.339150399149468,0.307276011954549
159,0.328067724800073,0.338604428193716,0.307197962619139
160,0.327515754367951,0.338345375883154,0.306814775268587
161,0.327008796763817,0.337815626646119,0.306162720956788
162,0.326545084088482,0.337389119268956,0.305856131221497
163,0.325832421759287,0.337226454534679,0.30511167751795
164,0.325443086538299,0.336801760511317,0.304971339792165
165,0.324776310935987,0.3366063696015,0.304455186723923
166,0.324363614351827,0.335892578650526,0.304104212084813
167,0.323905732321698,0.335433643670701,0.303717886138305
168,0.323123322549857,0.335562989888361,0.303063233771663
169,0.322886514490868,0.334701120700815,0.303012056538698
170,0.322165876008296,0.33456660698794,0.302276650362027
171,0.321844323347811,0.333867648422598,0.302128797489256
172,0.321292973758989,0.333715367175883,0.301803755127451
173,0.320740451116428,0.333453582589108,0.301323317719555
174,0.320465217401997,0.332809345163211,0.301137014245598
175,0.3197669580993,0.332805871969305,0.300465881662008
176,0.319579829507535,0.332125928830595,0.300476557869447
177,0.319036407909673,0.332056821183692,0.300178977907526
178,0.318699951835995,0.331487282770512,0.300030735031938
179,0.318430754421852,0.331095680705481,0.29972929747333
180,0.317841848910811,0.330994026042714,0.29908333731571
181,0.317714393048142,0.330540968369025,0.29945891333095
182,0.31724147269204,0.330351512765465,0.298854065565283
183,0.317099719665967,0.329846610060759,0.298851293358238
184,0.316768258331238,0.329737827786163,0.298804147704693
185,0.316429657779105,0.329679357322893,0.298573506190484
186,0.316343977956359,0.329108097371066,0.298657482758018
187,0.315949930562369,0.329115077448674,0.29826651146341
188,0.315915798991819,0.328698739921748,0.29837129017835
189,0.315702021452876,0.328615009941199,0.298322415893979
190,0.315525028891397,0.328487103182395,0.298334414032449
191,0.315519778906819,0.328062040431079,0.298317570955325
192,0.315219772695931,0.328212021787912,0.298239967389306
193,0.315323125253462,0.327812576436771,0.298335442591114
194,0.315144160383269,0.327893747181808,0.298398447827268
195,0.315142231789062,0.327730158458659,0.298430185249793
196,0.315135160331635,0.327519077319112,0.298592069146264
197,0.315022442440386,0.327592177579006,0.298548653517811
198,0.315286574368284,0.3274767625966,0.29871371774295
199,0.315085816794074,0.327468653271505,0.298712202591189
200,0.315268179731022,0.327370397490262,0.298720585649101
201,0.315258189778257,0.327341714824081,0.298766247913127
202,0.315360758163917,0.327554983236523,0.299029473981005
203,0.315548359170776,0.327506998118038,0.299074478445297
204,0.315456680835946,0.32750502216602,0.299143634239584
205,0.315769423337885,0.3275097218052,0.299245758819204
206,0.315827273134351,0.327651765223556,0.299468016177125
207,0.316123544095995,0.327735776602616,0.299642836779846
208,0.316300433611791,0.327867459916029,0.299803620222938
209,0.316242360684638,0.327851505012293,0.299914400819389
210,0.316567320114004,0.32814199803715,0.300188513565024
211,0.316716639405216,0.328116295753498,0.300324999837831
212,0.317134611242788,0.328348610944686,0.300588987637471
213,0.317208982561635,0.328451678916378,0.300751395516191
214,0.317362826173969,0.328605028677272,0.30095639340871
215,0.317880592415607,0.328932364880046,0.301263165019408
216,0.317854117926223,0.328932665830354,0.301352843696477
217,0.318214944760187,0.329208609975059,0.301488444696143
218,0.318396756099901,0.329294567056664,0.301636657902015
219,0.31882634537552,0.329594464540074,0.301835680008212
220,0.31914878325899,0.329884796488226,0.301963511954564
221,0.319060054594691,0.329930186243386,0.302179947963651
222,0.319576316426761,0.330202165004821,0.302300958334447
223,0.319907062949392,0.330364856959454,0.302551709039799
224,0.320118558238589,0.330637962308705,0.302688250552334
225,0.320519185592224,0.330897381859634,0.302862266296354
226,0.320521463516132,0.330946764127496,0.303077924162726
227,0.321013646186885,0.331516786307685,0.303244835410526
228,0.321157987246806,0.331509189167103,0.303495394436802
229,0.321506710607542,0.331746652178039,0.303606749490817
230,0.321789776788263,0.331887713314503,0.303824034509388
231,0.321886888406704,0.332094992620555,0.304015701229469
232,0.322505040557194,0.332501278415778,0.30415610309294
233,0.322453005635123,0.33250702107242,0.304428527156464
234,0.322727270913352,0.33288421169684,0.304511685664043
235,0.322864482114017,0.332915078135384,0.304748673019399
236,0.323438741527183,0.333219311504409,0.304889913629191
237,0.323555669358676,0.333382955207889,0.305028956208919
238,0.323595999184495,0.333365837278279,0.305304937639235
239,0.323796725117133,0.333842354601144,0.305354586231822
240,0.324059637916323,0.333767825497039,0.30559790705046
241,0.324367424896168,0.334116210304438,0.305644831006523
242,0.324373820346847,0.334222896998485,0.30580571061006
243,0.324481597607682,0.334256661111401,0.305787904261654
244,0.324874020023651,0.334591467007238,0.305896725296143
245,0.324843334737841,0.334570023381167,0.305943473385752
246,0.325099913819097,0.334814732977037,0.306013289636867
247,0.324968585354065,0.334775462186452,0.305951401164181
248,0.325307102365381,0.334822229197653,0.305904367911855
249,0.325458966883105,0.335180963358892,0.306164420941485
250,0.325359911800942,0.334854916293752,0.305833134897121
251,0.325452095204024,0.335413694253593,0.306296948896189
252,0.325319959978497,0.335242265082526,0.306116963556441
253,0.32574053166803,0.33535190856561,0.306148737270502
254,0.325592156230261,0.335425657161511,0.306173502408693
255,0.325558084954728,0.335275424093411,0.305951465515348
256,0.325700837467328,0.335510812294517,0.306154969925119
257,0.3256210522783,0.33536328835492,0.305998550085131
258,0.325679404501887,0.335564312382305,0.306196501809649
259,0.325519605775587,0.335480397013364,0.306045383131042
260,0.325495809433281,0.335509371948998,0.306054086138385
261,0.32574835455569,0.335507005749964,0.306042290956625
262,0.325326084870232,0.335358033118056,0.305804978467382
263,0.325461498968035,0.335465098057812,0.305932488537487
264,0.325233829986528,0.335408409339753,0.305890534454684
265,0.325205858482747,0.335392274626843,0.305877887740415
266,0.325411875292467,0.335270635493465,0.305771427077555
267,0.324909211759439,0.335293823436748,0.305783187826377
268,0.324987320638766,0.335239591354082,0.305697784264348
269,0.324714842900571,0.335140859004207,0.305543252742269
270,0.324855760686929,0.335080391430194,0.30573457262122
271,0.324654190165238,0.335016386765439,0.305578236188492
272,0.324400556302147,0.334941316423602,0.305411864028165
273,0.324484163181361,0.334807110747098,0.305356434711249
274,0.324186266430917,0.334741396564737,0.305071982389407
275,0.324131204741236,0.33468394692225,0.30504327634797
276,0.323875735036299,0.334645336949688,0.304796706229246
277,0.323744491375977,0.334569815741199,0.3046766028697
278,0.323822415110344,0.334309181059785,0.304640717367358
279,0.323417518989285,0.334355825351845,0.304344622528019
280,0.323444490309082,0.334181796781754,0.304352610825453
281,0.323115527331489,0.334288855993208,0.304150932026378
282,0.323062577508202,0.334063502519235,0.303995804576186
283,0.322925667198113,0.333982213869932,0.303953262581668
284,0.322726005690371,0.333950515383783,0.303817618016118
285,0.322649548753998,0.334162809685265,0.303638022519686
286,0.322372801613674,0.334813464948631,0.303307449288521
287,0.322083456818774,0.334296459363531,0.302479324452327
288,0.321450111718859,0.334296066798228,0.302175046083467
289,0.321160046368793,0.334130384633752,0.30182787478433
290,0.320935553754534,0.333845301463183,0.301464336939543
291,0.320673885066379,0.333662580770779,0.301214068875105
292,0.320536621171697,0.333233039874433,0.300807860507932
293,0.320355685983521,0.333062827583706,0.300593700949372
294,0.320239820561992,0.332979283427034,0.300458855330374
295,0.320040878799828,0.332317254597385,0.299956936154564
296,0.31993577357116,0.332563590644209,0.300070715191678
297,0.319798790700951,0.332040678336897,0.299620013331974
298,0.319674540274886,0.332254671292133,0.299848987676561
299,0.319558630933947,0.331953439588109,0.299534132215506
300,0.319407645242383,0.331809193326767,0.299522134128297
301,0.319364202943458,0.331930392507422,0.299587343835585
302,0.319257497667838,0.331720127778498,0.299440112389995
303,0.319272685697598,0.332223894650826,0.29994112866959
304,0.319024843714994,0.33152402400995,0.299364664840565
305,0.319139992437158,0.332121177984652,0.300000701049705
306,0.319140255815069,0.332190751698463,0.300050743438089
307,0.319107249258184,0.332132803749026,0.299912728064017
308,0.319122219674547,0.332365977677049,0.300278123366086
309,0.319140495945449,0.332267747810352,0.299996161941786
310,0.319384619506515,0.332895510405907,0.300717913475656
311,0.319486794400642,0.332982449899598,0.300682735650123
312,0.319415662122128,0.332789280979135,0.30073832220215
313,0.319695401802653,0.333162983692115,0.301169466132086
314,0.31988842268495,0.333493410664049,0.301364901404859
315,0.320289910076165,0.333947452379205,0.302255347568799
316,0.320200590518057,0.333556791849592,0.301884631096068
317,0.320511784361418,0.334052594676353,0.302584563599007
318,0.320945611534105,0.33436732689148,0.303182215331315
319,0.321136015829342,0.334412200791849,0.30324691003163
320,0.321460666606176,0.334743657725985,0.30416386413185
321,0.321601444721946,0.334756219304524,0.304187364739424
322,0.322106316939421,0.33503106047038,0.304834762983879
323,0.322423786998248,0.335184476470915,0.304949745016391
324,0.322756845932322,0.335319802170441,0.305036073189489
325,0.323116150832869,0.335503470360323,0.305591723171432
326,0.323363278304528,0.335480434229086,0.305257681003503
327,0.32380645284532,0.335758796166605,0.306107762037002
328,0.324118409405459,0.335731335799912,0.305971222477143
329,0.324481537039334,0.335915453919214,0.306299375988955
330,0.32484736607675,0.336265890412955,0.306612659149586
331,0.325099025113069,0.336470291216383,0.306500919707975
332,0.325471138158884,0.336723074857965,0.307063031916523
333,0.325769998990937,0.336995624558484,0.306997145267791
334,0.326044915789552,0.337115323801327,0.307258114693234
335,0.326339093273856,0.337276769221825,0.307344420630065
336,0.326608526046696,0.337494522337847,0.307426719139975
337,0.326722098019951,0.33733888306069,0.30762625027024
338,0.32716083985378,0.337681264717068,0.307767901637777
339,0.327094330126131,0.337401717861887,0.307728005778663
340,0.327407690387041,0.337534740573106,0.307808572580845
341,0.327488434045668,0.33744278271431,0.307867225730116
342,0.327548420898683,0.33730279589019,0.307841214516426
343,0.327804312559388,0.337362721685504,0.307907776900956
344,0.327505138004991,0.336764236201312,0.307780251015194
345,0.327780677060996,0.336890710251304,0.307819349530698
346,0.327586329206814,0.336455400383008,0.307673628107577
347,0.327585048769861,0.336209789033532,0.30762559944076
348,0.327737267468789,0.336262356909381,0.307603080052407
349,0.32707988833184,0.336341297496794,0.307278110526603
350,0.327325105362747,0.335590476502131,0.307288820372923
351,0.326783024117089,0.335871577289947,0.30695186199952
352,0.326796301936909,0.335497372792699,0.306861742357546
353,0.326452879104687,0.335257504084272,0.306498436978464
354,0.325985782588944,0.335086808878587,0.305912383549979
355,0.326060789487611,0.335105934841359,0.305703225563852
356,0.325081387011086,0.334684826274669,0.304850914964108
357,0.325145970568046,0.334663560806529,0.304573200885399
358,0.324425046438197,0.334284379234635,0.303857820492836
359,0.323945655763222,0.33404533412208,0.303313046731719
360,0.32382515407141,0.33391233043461,0.302928619029733
361,0.322559673581329,0.333149320289558,0.301846904458584
362,0.322541962857982,0.333149806498967,0.301608179530713
363,0.321588602493782,0.332466391368764,0.300688794582501
364,0.321179667893355,0.33222089221742,0.300181530335843
365,0.320462696612046,0.331818291136351,0.299578668670456
366,0.319571226523704,0.331038892489912,0.29858078623309
367,0.319212540441707,0.33096074973707,0.298309128709765
368,0.317979696982098,0.32995719217538,0.297109048886159
369,0.317799756169064,0.329835421813344,0.296817623239
370,0.316611430399741,0.329080270144966,0.295924857058448
371,0.315978252374751,0.328410228243394,0.29508832293995
372,0.31547411273624,0.328348750104487,0.294894328541765
373,0.314107426629999,0.327049671696008,0.293498629586729
374,0.313839036524217,0.327081556283961,0.29338962578426
375,0.312550453448198,0.325908915126517,0.29213631531505
376,0.311978816986025,0.325700101617896,0.291832520960094
377,0.311653357851215,0.325226981627768,0.291267680651072
378,0.310041231353834,0.32413578011029,0.290126590151781
379,0.309731499678473,0.323972225237991,0.289876718139319
380,0.308530170731319,0.322997061344482,0.288855342795048
381,0.307998778153054,0.322792585280187,0.2884854256256
382,0.307183322081837,0.322457750453607,0.287744226641354
383,0.306238947661768,0.322182881756403,0.287102469373332
384,0.306182363297921,0.322102034387967,0.286882523166923
385,0.304368124209229,0.321581435331278,0.285729677082682
386,0.304586587748609,0.321608723273394,0.285767198705153
387,0.303121142464172,0.321124717942225,0.284671512526663
388,0.303088722669203,0.321136506696121,0.284680167983311
389,0.302293607452302,0.320837439354364,0.283999702587244
390,0.301490594909575,0.32063775742279,0.283544258389845
391,0.301028550005371,0.320444558340301,0.283110111406345
392,0.300230203024993,0.320257054683195,0.282693462989361
393,0.300101964114457,0.320143110653347,0.282427661037946
394,0.299254813445838,0.319941259759111,0.281972392451886
395,0.299123094972087,0.319906701325332,0.281882333583781
396,0.298559310364778,0.319753837744793,0.281533073108949
397,0.298149113596446,0.319645608841871,0.281296165656386
398,0.297771074420532,0.319547247578677,0.281096106280789
399,0.297483198203592,0.319480179078462,0.28095940635103
400,0.297254778719434,0.319449953463845,0.280867743047565
401,0.297113867664718,0.319454684789283,0.280846252842214
402,0.296908566446456,0.319457778981208,0.28080955235661


==> data/inv_p2_1.csv <==
index,real,max,min
0,0.41389472335577,0.43228309901043,0.397771592071052
1,0.407877511613899,0.426741375094968,0.393697262504689
2,0.401200636972984,0.421549362431106,0.389664010511827
3,0.39356967232057,0.416549141203877,0.385384354304682
4,0.385858439015491,0.409736228964059,0.379456959899079
5,0.37797826028922,0.40370204850411,0.374013910489059
6,0.370074672996998,0.397272298708563,0.368148651081986
7,0.361844250932336,0.390631622377182,0.361844250932336
8,0.352894574533338,0.384143114691958,0.352894574533338
9,0.344329401715235,0.377468836643491,0.344329401715235
10,0.336284367429713,0.370921478025604,0.336284367429713
11,0.328321977270146,0.364006574496914,0.328321977270146
12,0.320477022230625,0.356330146940256,0.320477022230625
13,0.312362876534462,0.34918187084613,0.312362876534462
14,0.305105489740769,0.34247211875297,0.305105489740769
15,0.298277437879193,0.335838645183207,0.298277437879193
16,0.29161660472552,0.329508722303652,0.29161660472552
17,0.285466831659569,0.322642848278769,0.285466831659569
18,0.279920948190348,0.316761813780636,0.279920948190348
19,0.275087757800755,0.311042741512562,0.275087757800755
20,0.270249991828487,0.305443830850826,0.270249991828487
21,0.266289343583313,0.299970109925659,0.266289343583313
22,0.262620722702364,0.295190056679898,0.262620722702364
23,0.259827878610009,0.291197283784355,0.259827878610009
24,0.258123387489468,0.287329254115779,0.258123387489468
25,0.256122009646385,0.283889347349647,0.256122009646385
26,0.25526066820782,0.281163737058282,0.25526066820782
27,0.254202158600092,0.279032440627079,0.254202158600092
28,0.254710816935851,0.277403435861022,0.254710816935851
29,0.25520978444501,0.275759206670423,0.25520978444501
30,0.255691002423947,0.274750793170493,0.255691002423947
31,0.257708551220853,0.274796964149741,0.256696596625629
32,0.258759223525984,0.27432162487249,0.256366472947267
33,0.261600057384931,0.274795683970199,0.256813784742785
34,0.263514361145996,0.276134237582956,0.257851031897646
35,0.265677161287453,0.27641032494542,0.258436523575596
36,0.268883882462978,0.278784780607722,0.260354073015899
37,0.271517085058219,0.279441770308719,0.261430327600954
38,0.274873551560773,0.282107413358202,0.263749192732121
39,0.27755786491477,0.284598522679725,0.266029870958794
40,0.28043215200305,0.286678771772192,0.267717649897687
41,0.283572653076939,0.289719433269653,0.270425628103577
42,0.286209222021168,0.29213892105098,0.272424802894697
43,0.289217007121979,0.295422295840783,0.275368395825047
44,0.291574736155177,0.298106438077292,0.277693804332965
45,0.294124311740909,0.300422134209105,0.279678507313361
46,0.296578560328042,0.303633038528166,0.282592508879616
47,0.298492221629772,0.30547034695612,0.284124421204912
48,0.300271761261446,0.308702438833854,0.287114560602459
49,0.301929125244971,0.310824835682888,0.289018465201187
50,0.303406090273502,0.312941061150432,0.290946451646049
51,0.304521666605805,0.31535920301389,0.293177947919945
52,0.3055938170188,0.315976340208987,0.293710996918481
53,0.305882271895042,0.318242570215938,0.295861984405417
54,0.30673648065523,0.318851117833176,0.296530209900796
55,0.30651440345207,0.320239442991342,0.297739130446921
56,0.307026191132585,0.321152816531785,0.298090014697704
57,0.306513339843677,0.320732618171093,0.298791137787034
58,0.306205560937524,0.321503096822975,0.298711141123422
59,0.305918973330984,0.320761321986699,0.299164945141186
60,0.304664431443369,0.321294596880401,0.298514507054159
61,0.304282976686954,0.32027141702419,0.298527060074932
62,0.302929950828822,0.319618758401632,0.298094639802837
63,0.302394319121289,0.319054511912218,0.297381114277635
64,0.301304760689919,0.317420539462706,0.29704709385132
65,0.299389184825122,0.316668570273519,0.296087517587015
66,0.298916854841687,0.314976460407097,0.295500190515322
67,0.297306348569691,0.313893253683596,0.29449769385355
68,0.296485489928003,0.312901777467757,0.293602636408023
69,0.295146895238552,0.311988134368174,0.291984977386046
70,0.293966236247235,0.311164100993533,0.291224606929431
71,0.293243083606164,0.309918971364747,0.289816517446779
72,0.291229647385978,0.309157018244023,0.288795768513404
73,0.291267300616292,0.308168239644962,0.287556109842065
74,0.289707720051369,0.307358530118448,0.286417685472736
75,0.289624216292913,0.306215663866072,0.285579363259757
76,0.288985751390457,0.305161179222132,0.284129276177291
77,0.287782050402307,0.304862086529906,0.283633771072
78,0.287875946126287,0.303754995488461,0.282527349740248
79,0.286942216231307,0.303131549577329,0.282050827688247
80,0.286973308831671,0.30264873993837,0.28143432554593
81,0.287123064992621,0.301962281577623,0.280612746540681
82,0.286346202008966,0.301746928808316,0.280430605099066
83,0.286795078047359,0.300791513186952,0.27997844862492
84,0.286733848452568,0.300688894954168,0.279930366106782
85,0.28669869027276,0.300667991856114,0.279883013362633
86,0.287008226756006,0.300035749534004,0.279830928385539
87,0.287172146809512,0.300325344915222,0.280040946731751
88,0.287703217596632,0.299910599369161,0.280353572882653
89,0.287760714686623,0.300332684921047,0.28065665041446
90,0.287932130488856,0.300367225882872,0.28106068704893
91,0.288454561084509,0.301026148321163,0.281570666476141
92,0.288911950050653,0.301337194625491,0.28194431617111
93,0.288988765456567,0.302427632796713,0.282701111085473
94,0.289728090342898,0.302746825960589,0.283156730003291
95,0.289760368709501,0.303774680989773,0.28381053376476
96,0.290447217818484,0.304237388060652,0.284365813880047
97,0.290396306261143,0.304771208173337,0.284778532941277
98,0.290622862285146,0.305998063016412,0.284797787564729
99,0.291211389111621,0.306493118131683,0.284979318260968
100,0.292065942093609,0.307345183152412,0.284864685364825
101,0.293747272221044,0.307148190759625,0.285589985767763
102,0.293604897887542,0.308230762317061,0.284967717143113
103,0.295996113061424,0.308894729488102,0.284987718465323


==> data/inv_p2_1_corrected.csv <==
index,real,max,min
0,0.41389472335577,0.43228309901043,0.397771592071052
1,0.407877511613899,0.426741375094968,0.393697262504689
2,0.401200636972984,0.421549362431106,0.389664010511827
3,0.39356967232057,0.416549141203877,0.385384354304682
4,0.385858439015491,0.409736228964059,0.379456959899079
5,0.37797826028922,0.40370204850411,0.374013910489059
6,0.370074672996998,0.397272298708563,0.368148651081986
7,0.361844250932336,0.390631622377182,0.362020518836297
8,0.352894574533338,0.384143114691958,0.355993042805103
9,0.344329401715235,0.377468836643491,0.349824903482825
10,0.336284367429713,0.370921478025604,0.343863876602691
11,0.328321977270146,0.364006574496914,0.337529105154852
12,0.320477022230625,0.356330146940256,0.330745616215862
13,0.312362876534462,0.34918187084613,0.32434116207861
14,0.305105489740769,0.34247211875297,0.318413162209604
15,0.298277437879193,0.335838645183207,0.312626544007641
16,0.29161660472552,0.329508722303652,0.306848896006039
17,0.285466831659569,0.322642848278769,0.301014498199374
18,0.279920948190348,0.316761813780636,0.295527527668627
19,0.275087757800755,0.311042741512562,0.290341367476611
20,0.270249991828487,0.305443830850826,0.285000184926179
21,0.266289343583313,0.299970109925659,0.280306203540626
22,0.262620722702364,0.295190056679898,0.276127803614639
23,0.259827878610009,0.291197283784355,0.272145449968763
24,0.258123387489468,0.287329254115779,0.268578144601139
25,0.256122009646385,0.283889347349647,0.26523177987226
26,0.25526066820782,0.281163737058282,0.262808557488732
27,0.254202158600092,0.279032440627079,0.260813212982996
28,0.254710816935851,0.277403435861022,0.258954600689158
29,0.25520978444501,0.275759206670423,0.257806314705687
30,0.255691002423947,0.274750793170493,0.256810064964084
31,0.257708551220853,0.274796964149741,0.256696596625629
32,0.258759223525984,0.27432162487249,0.256366472947267
33,0.261600057384931,0.274795683970199,0.256813784742785
34,0.263514361145996,0.276134237582956,0.257851031897646
35,0.265677161287453,0.27641032494542,0.258436523575596
36,0.268883882462978,0.278784780607722,0.260354073015899
37,0.271517085058219,0.279441770308719,0.261430327600954
38,0.274873551560773,0.282107413358202,0.263749192732121
39,0.27755786491477,0.284598522679725,0.266029870958794
40,0.28043215200305,0.286678771772192,0.267717649897687
41,0.283572653076939,0.289719433269653,0.270425628103577
42,0.286209222021168,0.29213892105098,0.272424802894697
43,0.289217007121979,0.295422295840783,0.275368395825047
44,0.291574736155177,0.298106438077292,0.277693804332965
45,0.294124311740909,0.300422134209105,0.279678507313361
46,0.296578560328042,0.303633038528166,0.282592508879616
47,0.298492221629772,0.30547034695612,0.284124421204912
48,0.300271761261446,0.308702438833854,0.287114560602459
49,0.301929125244971,0.310824835682888,0.289018465201187
50,0.303406090273502,0.312941061150432,0.290946451646049
51,0.304521666605805,0.31535920301389,0.293177947919945
52,0.3055938170188,0.315976340208987,0.293710996918481
53,0.305882271895042,0.318242570215938,0.295861984405417
54,0.30673648065523,0.318851117833176,0.296530209900796
55,0.30651440345207,0.320239442991342,0.297739130446921
56,0.307026191132585,0.321152816531785,0.298090014697704
57,0.306513339843677,0.320732618171093,0.298791137787034
58,0.306205560937524,0.321503096822975,0.298711141123422
59,0.305918973330984,0.320761321986699,0.299164945141186
60,0.304664431443369,0.321294596880401,0.298514507054159
61,0.304282976686954,0.32027141702419,0.298527060074932
62,0.302929950828822,0.319618758401632,0.298094639802837
63,0.302394319121289,0.319054511912218,0.297381114277635
64,0.301304760689919,0.317420539462706,0.29704709385132
65,0.299389184825122,0.316668570273519,0.296087517587015
66,0.298916854841687,0.314976460407097,0.295500190515322
67,0.297306348569691,0.313893253683596,0.29449769385355
68,0.296485489928003,0.312901777467757,0.293602636408023
69,0.295146895238552,0.311988134368174,0.291984977386046
70,0.293966236247235,0.311164100993533,0.291224606929431
71,0.293243083606164,0.309918971364747,0.289816517446779
72,0.291229647385978,0.309157018244023,0.288795768513404
73,0.291267300616292,0.308168239644962,0.287556109842065
74,0.289707720051369,0.307358530118448,0.286417685472736
75,0.289624216292913,0.306215663866072,0.285579363259757
76,0.288985751390457,0.305161179222132,0.284129276177291
77,0.287782050402307,0.304862086529906,0.283633771072
78,0.287875946126287,0.303754995488461,0.282527349740248
79,0.286942216231307,0.303131549577329,0.282050827688247
80,0.286973308831671,0.30264873993837,0.28143432554593
81,0.287123064992621,0.301962281577623,0.280612746540681
82,0.286346202008966,0.301746928808316,0.280430605099066
83,0.286795078047359,0.300791513186952,0.27997844862492
84,0.286733848452568,0.300688894954168,0.279930366106782
85,0.28669869027276,0.300667991856114,0.279883013362633
86,0.287008226756006,0.300035749534004,0.279830928385539
87,0.287172146809512,0.300325344915222,0.280040946731751
88,0.287703217596632,0.299910599369161,0.280353572882653
89,0.287760714686623,0.300332684921047,0.28065665041446
90,0.287932130488856,0.300367225882872,0.28106068704893
91,0.288454561084509,0.301026148321163,0.281570666476141
92,0.288911950050653,0.301337194625491,0.28194431617111
93,0.288988765456567,0.302427632796713,0.282701111085473
94,0.289728090342898,0.302746825960589,0.283156730003291
95,0.289760368709501,0.303774680989773,0.28381053376476
96,0.290447217818484,0.304237388060652,0.284365813880047
97,0.290396306261143,0.304771208173337,0.284778532941277
98,0.290622862285146,0.305998063016412,0.284797787564729
99,0.291211389111621,0.306493118131683,0.284979318260968
100,0.292065942093609,0.307345183152412,0.284864685364825
101,0.293747272221044,0.307148190759625,0.285589985767763
102,0.293604897887542,0.308230762317061,0.284967717143113
103,0.295996113061424,0.308894729488102,0.284987718465323


==> data/inv_p2_2.csv <==
index,real,max,min
0,0.429304296195507,0.429304296195507,0.386330168643837
1,0.425509326204658,0.425509326204658,0.382038625387178
2,0.421908620417118,0.421908620417118,0.37807594429286
3,0.41729392550389,0.41729392550389,0.373604405851194
4,0.410590157330036,0.410590157330036,0.367209849525694
5,0.404055976457066,0.404055976457066,0.361060094358425
6,0.396781281923254,0.396781281923254,0.35472147269861
7,0.388506090313196,0.388506090313196,0.348061233708642
8,0.380298557336841,0.380298557336841,0.341554825287798
9,0.371924329045941,0.371924329045941,0.335112845088152
10,0.363632687412202,0.363632687412202,0.329045862225966
11,0.354976233512163,0.354976233512163,0.322818032347009
12,0.345831107149953,0.34688862849504,0.316344455372269
13,0.337207821835171,0.340364487000933,0.310161447169186
14,0.329223852959772,0.33437276007071,0.304570184438661
15,0.321583475962281,0.328508031067883,0.299201930877905
16,0.314156563483436,0.322649982597133,0.29379054426772
17,0.306742485533158,0.316692940879144,0.28849869845584
18,0.300385635018349,0.311459401885344,0.283784498232207
19,0.294578678650241,0.306745713456219,0.279628361007359
20,0.289215259298682,0.302046361670243,0.275421199537255
21,0.284498741237556,0.298065941513153,0.271926147030479
22,0.280483656261648,0.294848444520809,0.269044409924152
23,0.277336583076339,0.291928737333136,0.266358970405964
24,0.274362718021586,0.289434386936099,0.264110441918463
25,0.272531696555289,0.287499199707606,0.262284560554995
26,0.270775883389682,0.286271967995953,0.261191794572689
27,0.269902044597126,0.285440323570243,0.260361335043508
28,0.270396499628822,0.284898269101082,0.259440382691773
29,0.270325271219649,0.285027630175123,0.259553044123688
30,0.271531734946829,0.285435879010982,0.259714236948289
31,0.272150554180145,0.286281007940452,0.260798455859222
32,0.274500809224752,0.28728597476232,0.2614915195383
33,0.276568069216452,0.288831598745222,0.262890977684964
34,0.278216471653718,0.290593756163854,0.264914380777929
35,0.281493009401806,0.292242395198713,0.266295772212157
36,0.283195559862413,0.294554516978556,0.268877536462102
37,0.286950742986985,0.296601755340074,0.27056605493063
38,0.289100538923856,0.299110888133196,0.273302817876027
39,0.291225638821974,0.301411506035907,0.275837815653469
40,0.294479319760905,0.303362995575176,0.277710645751861
41,0.296648643786257,0.30588187370523,0.280273304316735
42,0.299466957900259,0.307729446263259,0.282151895102872
43,0.301077753593092,0.309945042999234,0.284552435539503
44,0.302884347452837,0.311582634536642,0.286331282619049
45,0.304928743853762,0.313021120968366,0.2878504688409
46,0.305928659529719,0.314818989372139,0.289393565782024
47,0.307602220617808,0.315441022669592,0.290124792045517
48,0.30797906606762,0.316989013165626,0.291349717038855
49,0.308734458694146,0.317668298321524,0.291944908747769
50,0.309301796310478,0.318354238547807,0.292353120872265
51,0.309163571642759,0.319025151103656,0.29281548380418
52,0.30944987170017,0.318482303497113,0.292332963664487
53,0.308975310580966,0.319129592652068,0.292608962609019
54,0.308759860778743,0.318732569261365,0.291943238413515
55,0.308021425942349,0.318609605942617,0.291674619872571
56,0.3073043194943,0.318446057783395,0.291236432187696
57,0.306449265376552,0.317277406746088,0.290079176719548
58,0.305746793953621,0.317168325644539,0.289555295763735
59,0.304586881360229,0.315986320219699,0.288253180610648
60,0.303747498177376,0.315646090831815,0.287737952507445
61,0.302643279874811,0.314518123072316,0.286397058620264
62,0.301727077037096,0.313701942884185,0.285332228212812
63,0.300947793199229,0.312903426298181,0.284453768966217
64,0.299705536183936,0.311787313148978,0.283044967185784
65,0.299190401032567,0.311045580118703,0.282269930882509
66,0.298258740956491,0.310085787141616,0.28107579132099
67,0.29773059592363,0.309638891192019,0.280354852142162
68,0.297309243093316,0.308642160244351,0.279598372774853
69,0.296379131509257,0.307826555770839,0.278616059343408
70,0.296446044060114,0.307301616510957,0.278298334780126
71,0.295986798326174,0.306793451732112,0.277689613749152
72,0.295888135639758,0.306315932310789,0.277502232041376
73,0.295795651068975,0.30589852261232,0.27725186503305
74,0.295606306650057,0.30557699534776,0.277133618412093
75,0.29623108852158,0.305449767111884,0.277300848384345
76,0.295916273693885,0.305268770716865,0.277191796626768
77,0.29652386017607,0.305191432086502,0.277666913634511
78,0.296576186879027,0.305295883079003,0.277820424095311
79,0.297178921635334,0.305622323491648,0.278509101628365
80,0.297794259548187,0.30614614781841,0.278972931354843
81,0.297534038232334,0.306050252191458,0.279277612316328
82,0.298546942941726,0.307443800323966,0.28000664782858
83,0.298902900378206,0.307830803810071,0.280504700102914
84,0.299656506386987,0.308899124997559,0.281199412989634
85,0.299958966771908,0.309249637548238,0.281898944203536
86,0.300378519897444,0.309385976394007,0.282249662311143
87,0.3009161456928,0.310091158973893,0.282892645474617
88,0.301537290434043,0.310446480214058,0.283414918523675
89,0.301929400144712,0.310622808578527,0.283714985434439
90,0.302087450289478,0.310368362719078,0.28388851139412
91,0.302507817494458,0.31038735269197,0.284059822396675
92,0.302949704504176,0.31091279513919,0.284273193026524
93,0.303031131081675,0.31073921364637,0.284360756153488
94,0.303286179649419,0.310801590434876,0.284569055564386
95,0.303264635920525,0.311146048303563,0.284640739133677
96,0.303474158682778,0.311344231300646,0.284776003015795
97,0.303415434675781,0.311477751584541,0.284972924561768
98,0.303338283949017,0.311701093330889,0.284927519228788
99,0.30324399108126,0.311808860100418,0.285105432196629
100,0.303088322842696,0.311987516536186,0.285112985315097
101,0.303084897940203,0.312007904339785,0.285354755710371
102,0.302798384749737,0.312179946983587,0.285375249106568
103,0.302551010357837,0.312180346890394,0.285405304151704


==> data/inv_p2_2_corrected.csv <==
index,real,max,min
0,0.429304296195507,0.427038719293036,0.386330168643837
1,0.425509326204658,0.421163230702534,0.382038625387178
2,0.421908620417118,0.416081545400563,0.37807594429286
3,0.41729392550389,0.410564312001254,0.373604405851194
4,0.410590157330036,0.402803927750819,0.367209849525694
5,0.404055976457066,0.395515256369906,0.361060094358425
6,0.396781281923254,0.38813854044258,0.35472147269861
7,0.388506090313196,0.38069749038052,0.348061233708642
8,0.380298557336841,0.373583878628499,0.341554825287798
9,0.371924329045941,0.366642375859491,0.335112845088152
10,0.363632687412202,0.360220547890925,0.329045862225966
11,0.354976233512163,0.353677738474172,0.322818032347009
12,0.345831107149953,0.34688862849504,0.316344455372269
13,0.337207821835171,0.340364487000933,0.310161447169186
14,0.329223852959772,0.33437276007071,0.304570184438661
15,0.321583475962281,0.328508031067883,0.299201930877905
16,0.314156563483436,0.322649982597133,0.29379054426772
17,0.306742485533158,0.316692940879144,0.28849869845584
18,0.300385635018349,0.311459401885344,0.283784498232207
19,0.294578678650241,0.306745713456219,0.279628361007359
20,0.289215259298682,0.302046361670243,0.275421199537255
21,0.284498741237556,0.298065941513153,0.271926147030479
22,0.280483656261648,0.294848444520809,0.269044409924152
23,0.277336583076339,0.291928737333136,0.266358970405964
24,0.274362718021586,0.289434386936099,0.264110441918463
25,0.272531696555289,0.287499199707606,0.262284560554995
26,0.270775883389682,0.286271967995953,0.261191794572689
27,0.269902044597126,0.285440323570243,0.260361335043508
28,0.270396499628822,0.284898269101082,0.259440382691773
29,0.270325271219649,0.285027630175123,0.259553044123688
30,0.271531734946829,0.285435879010982,0.259714236948289
31,0.272150554180145,0.286281007940452,0.260798455859222
32,0.274500809224752,0.28728597476232,0.2614915195383
33,0.276568069216452,0.288831598745222,0.262890977684964
34,0.278216471653718,0.290593756163854,0.264914380777929
35,0.281493009401806,0.292242395198713,0.266295772212157
36,0.283195559862413,0.294554516978556,0.268877536462102
37,0.286950742986985,0.296601755340074,0.27056605493063
38,0.289100538923856,0.299110888133196,0.273302817876027
39,0.291225638821974,0.301411506035907,0.275837815653469
40,0.294479319760905,0.303362995575176,0.277710645751861
41,0.296648643786257,0.30588187370523,0.280273304316735
42,0.299466957900259,0.307729446263259,0.282151895102872
43,0.301077753593092,0.309945042999234,0.284552435539503
44,0.302884347452837,0.311582634536642,0.286331282619049
45,0.304928743853762,0.313021120968366,0.2878504688409
46,0.305928659529719,0.314818989372139,0.289393565782024
47,0.307602220617808,0.315441022669592,0.290124792045517
48,0.30797906606762,0.316989013165626,0.291349717038855
49,0.308734458694146,0.317668298321524,0.291944908747769
50,0.309301796310478,0.318354238547807,0.292353120872265
51,0.309163571642759,0.319025151103656,0.29281548380418
52,0.30944987170017,0.318482303497113,0.292332963664487
53,0.308975310580966,0.319129592652068,0.292608962609019
54,0.308759860778743,0.318732569261365,0.291943238413515
55,0.308021425942349,0.318609605942617,0.291674619872571
56,0.3073043194943,0.318446057783395,0.291236432187696
57,0.306449265376552,0.317277406746088,0.290079176719548
58,0.305746793953621,0.317168325644539,0.289555295763735
59,0.304586881360229,0.315986320219699,0.288253180610648
60,0.303747498177376,0.315646090831815,0.287737952507445
61,0.302643279874811,0.314518123072316,0.286397058620264
62,0.301727077037096,0.313701942884185,0.285332228212812
63,0.300947793199229,0.312903426298181,0.284453768966217
64,0.299705536183936,0.311787313148978,0.283044967185784
65,0.299190401032567,0.311045580118703,0.282269930882509
66,0.298258740956491,0.310085787141616,0.28107579132099
67,0.29773059592363,0.309638891192019,0.280354852142162
68,0.297309243093316,0.308642160244351,0.279598372774853
69,0.296379131509257,0.307826555770839,0.278616059343408
70,0.296446044060114,0.307301616510957,0.278298334780126
71,0.295986798326174,0.306793451732112,0.277689613749152
72,0.295888135639758,0.306315932310789,0.277502232041376
73,0.295795651068975,0.30589852261232,0.27725186503305
74,0.295606306650057,0.30557699534776,0.277133618412093
75,0.29623108852158,0.305449767111884,0.277300848384345
76,0.295916273693885,0.305268770716865,0.277191796626768
77,0.29652386017607,0.305191432086502,0.277666913634511
78,0.296576186879027,0.305295883079003,0.277820424095311
79,0.297178921635334,0.305622323491648,0.278509101628365
80,0.297794259548187,0.30614614781841,0.278972931354843
81,0.297534038232334,0.306050252191458,0.279277612316328
82,0.298546942941726,0.307443800323966,0.28000664782858
83,0.298902900378206,0.307830803810071,0.280504700102914
84,0.299656506386987,0.308899124997559,0.281199412989634
85,0.299958966771908,0.309249637548238,0.281898944203536
86,0.300378519897444,0.309385976394007,0.282249662311143
87,0.3009161456928,0.310091158973893,0.282892645474617
88,0.301537290434043,0.310446480214058,0.283414918523675
89,0.301929400144712,0.310622808578527,0.283714985434439
90,0.302087450289478,0.310368362719078,0.28388851139412
91,0.302507817494458,0.31038735269197,0.284059822396675
92,0.302949704504176,0.31091279513919,0.284273193026524
93,0.303031131081675,0.31073921364637,0.284360756153488
94,0.303286179649419,0.310801590434876,0.284569055564386
95,0.303264635920525,0.311146048303563,0.284640739133677
96,0.303474158682778,0.311344231300646,0.284776003015795
97,0.303415434675781,0.311477751584541,0.284972924561768
98,0.303338283949017,0.311701093330889,0.284927519228788
99,0.30324399108126,0.311808860100418,0.285105432196629
100,0.303088322842696,0.311987516536186,0.285112985315097
101,0.303084897940203,0.312007904339785,0.285354755710371
102,0.302798384749737,0.312179946983587,0.285375249106568
103,0.302551010357837,0.312180346890394,0.285405304151704


==> data/inv_p2_3.csv <==
index,real,max,min
0,0.431491205513477,0.43228309901043,0.397771592071052
1,0.428081898063421,0.428081898063421,0.393697262504689
2,0.424658704221249,0.424658704221249,0.389664010511827
3,0.420379166225592,0.420379166225592,0.385384354304682
4,0.414159959226847,0.414159959226847,0.379456959899079
5,0.407983591410849,0.407983591410849,0.374013910489059
6,0.401093065783381,0.401093065783381,0.368148651081986
7,0.393280524539096,0.393280524539096,0.362020518836297
8,0.385419107752187,0.385419107752187,0.355993042805103
9,0.377396168231964,0.377468836643491,0.349824903482825
10,0.369412698827684,0.370921478025604,0.343863876602691
11,0.361069089591503,0.364006574496914,0.337529105154852
12,0.352154601491016,0.356330146940256,0.330745616215862
13,0.343613261401653,0.34918187084613,0.32434116207861
14,0.335658687832455,0.34247211875297,0.318413162209604
15,0.327898875854909,0.335838645183207,0.312626544007641
16,0.320227734082732,0.329508722303652,0.306848896006039
17,0.312516356180112,0.322642848278769,0.301014498199374
18,0.305528054058552,0.316761813780636,0.295527527668627
19,0.299190846887327,0.311042741512562,0.290341367476611
20,0.292953330861198,0.305443830850826,0.285000184926179
21,0.287424287529553,0.299970109925659,0.280306203540626
22,0.282553355600153,0.295190056679898,0.276127803614639
23,0.278179409419235,0.291197283784355,0.272145449968763
24,0.274234478450957,0.287329254115779,0.268578144601139
25,0.270812316419049,0.283889347349647,0.26523177987226
26,0.268114531639146,0.281163737058282,0.262808557488732
27,0.266152550200621,0.279032440627079,0.260813212982996
28,0.264669639879217,0.277403435861022,0.258954600689158
29,0.263691241600412,0.275759206670423,0.257806314705687
30,0.263216709476251,0.274750793170493,0.256810064964084
31,0.263408730149269,0.274796964149741,0.256696596625629
32,0.263856732546137,0.27432162487249,0.256366472947267
33,0.264751846276877,0.274795683970199,0.256813784742785
34,0.266213002014619,0.276134237582956,0.257851031897646
35,0.267656481580488,0.27641032494542,0.258436523575596
36,0.269747421222821,0.278784780607722,0.260354073015899
37,0.271576641987078,0.279441770308719,0.261430327600954
38,0.274116694551322,0.282107413358202,0.263749192732121
39,0.276652288525792,0.284598522679725,0.266029870958794
40,0.278836325951359,0.286678771772192,0.267717649897687
41,0.281543245357997,0.289719433269653,0.270425628103577
42,0.283907456678649,0.29213892105098,0.272424802894697
43,0.286692466496557,0.295422295840783,0.275368395825047
44,0.289137375640519,0.298106438077292,0.277693804332965
45,0.291094480328463,0.300422134209105,0.279678507313361
46,0.293591312521941,0.303633038528166,0.282592508879616
47,0.295213247908996,0.30547034695612,0.284124421204912
48,0.297593458943461,0.308702438833854,0.287114560602459
49,0.299285203174466,0.310824835682888,0.289018465201187
50,0.30061495550032,0.312941061150432,0.290946451646049
51,0.302435089854858,0.31535920301389,0.293177947919945
52,0.302885530994382,0.315976340208987,0.293710996918481
53,0.304376388197328,0.318242570215938,0.295861984405417
54,0.304493688606835,0.318851117833176,0.296530209900796
55,0.305561893036199,0.320239442991342,0.297739130446921
56,0.306076074229346,0.321152816531785,0.298090014697704
57,0.306208021553663,0.320732618171093,0.298791137787034
58,0.306155662380483,0.321503096822975,0.298711141123422
59,0.30603155562829,0.320761321986699,0.299164945141186
60,0.306233185993027,0.321294596880401,0.298514507054159
61,0.305781924685653,0.32027141702419,0.298527060074932
62,0.305223607689142,0.319618758401632,0.298094639802837
63,0.304886332095284,0.319054511912218,0.297381114277635
64,0.304394993216903,0.317420539462706,0.29704709385132
65,0.303774883642793,0.316668570273519,0.296087517587015
66,0.30316325186671,0.314976460407097,0.295500190515322
67,0.301922588810457,0.313893253683596,0.29449769385355
68,0.301584372413273,0.312901777467757,0.293602636408023
69,0.301356290378741,0.311988134368174,0.291984977386046
70,0.300230214208086,0.311164100993533,0.291224606929431
71,0.299497891696791,0.309918971364747,0.289816517446779
72,0.298663464130513,0.309157018244023,0.288795768513404
73,0.298107264415457,0.308168239644962,0.287556109842065
74,0.297702677639593,0.307358530118448,0.286417685472736
75,0.29616095794489,0.306215663866072,0.285579363259757
76,0.296977461150096,0.305161179222132,0.284129276177291
77,0.295419341592729,0.304862086529906,0.283633771072
78,0.295844322115183,0.303754995488461,0.282527349740248
79,0.294352077823419,0.303131549577329,0.282050827688247
80,0.29382617521286,0.30264873993837,0.28143432554593
81,0.294930262313405,0.301962281577623,0.280612746540681
82,0.293414118581821,0.301746928808316,0.280430605099066
83,0.294099598528289,0.300791513186952,0.27997844862492
84,0.293155091526299,0.300688894954168,0.279930366106782
85,0.292705090925536,0.300667991856114,0.279883013362633
86,0.293893494593492,0.300035749534004,0.279830928385539
87,0.292709618894198,0.300325344915222,0.280040946731751
88,0.293202599952618,0.299910599369161,0.280353572882653
89,0.29316750213763,0.300332684921047,0.28065665041446
90,0.29334446968221,0.300367225882872,0.28106068704893
91,0.293555711935306,0.301026148321163,0.281570666476141
92,0.29283119785949,0.301337194625491,0.28194431617111
93,0.29418417913898,0.302427632796713,0.282701111085473
94,0.293890948805316,0.302746825960589,0.283156730003291
95,0.294329564988613,0.303774680989773,0.28381053376476
96,0.294356711324257,0.304237388060652,0.284365813880047
97,0.294385748665976,0.304771208173337,0.284778532941277
98,0.29512559276449,0.305998063016412,0.284797787564729
99,0.295035831772967,0.306493118131683,0.284979318260968
100,0.295531843418457,0.307345183152412,0.284864685364825
101,0.295606214077206,0.307148190759625,0.285589985767763
102,0.295883215530943,0.308230762317061,0.284967717143113
103,0.296163080526604,0.308894729488102,0.284987718465323


==> data/inv_p2_4.csv <==
index,real,max,min
1,0.296311322599649,0.313741024583578,0.290120605379343
2,0.29244707711041,0.30415559746325,0.283131446689367
3,0.288636617362499,0.297053790092468,0.277276308834553
4,0.284028723835945,0.290041399498781,0.271138310432434
5,0.27741921544075,0.281276746094227,0.26272249519825
6,0.271076070765654,0.273335239125623,0.25539131090045
7,0.264033870771527,0.265893367429574,0.248755533869068
8,0.256313146225044,0.258572357839772,0.242256150447897
9,0.248679845726916,0.252031466790608,0.236381415011627
10,0.240917056360665,0.245924411231981,0.230153691242723
11,0.233410966815427,0.239940347149968,0.224004642339423
12,0.225438215024769,0.233021558821201,0.217073978297412
13,0.217064701182687,0.225681783712429,0.209715638471686
14,0.209051383151249,0.218280366706577,0.202398064630953
15,0.201510030465821,0.211372593883425,0.195503333738695
16,0.19418521085754,0.204587227820108,0.188747900538147
17,0.186735149858327,0.197537837228898,0.181827270008367
18,0.1792151581496,0.190863969052831,0.17516849587361
19,0.172192638243238,0.184355647489429,0.168777529771129
20,0.165623059916881,0.178497929005854,0.163008495924934
21,0.158875113663574,0.172224640949733,0.156835027142531
22,0.152638245593099,0.166732267312267,0.151377031798748
23,0.146782214247755,0.161528800321477,0.146229752632124
24,0.141120509734671,0.15606524241402,0.140958338926889
25,0.135463262775115,0.151270363657247,0.136161962790149
26,0.130021987482905,0.146072684914212,0.13118864832954
27,0.125126878844529,0.142005038515824,0.127153905880887
28,0.120754182383063,0.138433373799281,0.123612720164515
29,0.11665710391632,0.13428498521292,0.119568695081398
30,0.112677238881588,0.13156997507557,0.116355445077445
31,0.10912661247242,0.128391895586481,0.113200125929255
32,0.105870842374861,0.126994011551142,0.111115678809583
33,0.103257104288787,0.124586936516257,0.108831880470881
34,0.100919345426455,0.123372026278,0.107306446782068
35,0.098903421742412,0.123299186225407,0.106375792278693
36,0.097553751367176,0.122068046592176,0.10567727884085
37,0.096268504956051,0.123233122555049,0.105723941045111
38,0.095666986773722,0.122484529565554,0.105770869413391
39,0.095156257401311,0.124060522794964,0.106774807757428
40,0.094955013401933,0.125603217568438,0.107837358426492
41,0.09525282796034,0.126039839020985,0.108843437615125
42,0.095759052049482,0.128420735257819,0.110662302369195
43,0.096570222560937,0.129731238198777,0.112320689458607
44,0.097445650242161,0.132770176949924,0.114766726540267
45,0.09850366125979,0.13514525807627,0.116956166156075
46,0.099925726677316,0.13725752683004,0.119044125382159
47,0.101277658894454,0.14077765566029,0.121621398510386
48,0.10288037548367,0.142811810645538,0.123887340442683
49,0.104402907070165,0.146651079682143,0.126815986084311
50,0.106106262454497,0.149491141860684,0.129566047628898
51,0.10796203793107,0.152439723136248,0.132474228670752
52,0.109500599237016,0.155676706168705,0.135429005043056
53,0.111368888534259,0.157945249641184,0.137779974573573
54,0.112978102386366,0.161078713719308,0.140915159228039
55,0.115007916267248,0.163625447792893,0.143569060621109
56,0.116585232209154,0.166326692674396,0.146447148520586
57,0.11826229095459,0.168597203782863,0.149098524782393
58,0.119775421610409,0.171027585864067,0.151139461568424
59,0.121549630679352,0.172560352710602,0.153030019253492
60,0.122964637810174,0.174705787922959,0.154771852288015
61,0.124369500512161,0.175633351059304,0.156551159227017
62,0.125678012052513,0.177151476014025,0.157902074939742
63,0.126985995192081,0.177912180237472,0.159119782224298
64,0.128079710969913,0.178130674915215,0.160227140584557
65,0.128964898797373,0.179323550658645,0.160969819597624
66,0.129909758139402,0.178694182746112,0.161688756048679
67,0.130588074443194,0.17921571465174,0.162006439149099
68,0.131652710777996,0.178180255490331,0.161818678499059
69,0.13193534891336,0.177454490680248,0.162032327399804
70,0.132019194308668,0.178073612274602,0.161899315026988
71,0.132605210991106,0.176001408320164,0.161366347606494
72,0.132833375890429,0.175731542799622,0.160686041290561
73,0.133040714109766,0.173883599903563,0.159859247280863
74,0.133002700203837,0.172875881612558,0.159001734107733
75,0.132870263850489,0.171583915113651,0.157969260181324
76,0.13321944346341,0.169633595459163,0.156416297967856
77,0.13231519409906,0.169761815739255,0.154743699281807
78,0.132610485834234,0.166573376214805,0.153505430282915
79,0.131844045369015,0.166302795792299,0.151271865703166
80,0.132163380946104,0.163853939307424,0.149705536993077
81,0.131793839022517,0.162169287115335,0.148182150065899
82,0.130619282403321,0.161832304198795,0.14586913261785
83,0.130837401212563,0.159511898156433,0.144886464841427
84,0.129833718330891,0.159241193738669,0.14250849761458
85,0.129812511092011,0.157489832871369,0.141544958889267
86,0.129687125438496,0.15607804963913,0.140420696163988
87,0.128244913925511,0.155978724184999,0.138342931934133
88,0.128634350118405,0.154398692174608,0.138485631301203
89,0.127981210226814,0.15402870905896,0.136427879544596
90,0.127495710791993,0.153300839975692,0.135536915352703
91,0.1271765744831,0.152789536423774,0.134379143438612
92,0.126768945542903,0.152425573907536,0.133221672308342
93,0.127551843335673,0.152174932920463,0.133713391851889
94,0.126109136562598,0.151922840306437,0.131729948383413
95,0.126295163957723,0.152143258973956,0.132233451525199
96,0.12608808328708,0.152053158556422,0.131827146311601
97,0.1263778656839,0.152220061496843,0.132365155988668
98,0.12652518639439,0.153100645157362,0.1332275836704
99,0.126080217522494,0.152640719279092,0.132240308737903
100,0.126395890599509,0.153789588642356,0.132385192218384


==> data/p1_sec_gen.csv <==
4.039195903412559630e-01
3.990404058713465929e-01
3.712338318619147204e-01
4.275870801680082267e-01
4.336835948942119323e-01
3.988871217002252223e-01
4.309057443019221889e-01
3.614118757717055264e-01
3.595430377469051031e-01
3.769778442815603370e-01
4.155489878382022106e-01
4.019956552062877164e-01
3.857009773530686858e-01
4.252066459876540083e-01
3.514943920193450144e-01
4.362656662824983544e-01
4.015740451804709621e-01
3.324742602440071693e-01
3.730476835533729774e-01
3.699888171299415829e-01
3.789768042818953964e-01
3.708735611698334433e-01
3.974348178987080482e-01
3.991285960336087846e-01
3.822243831764139399e-01
4.237698771589089031e-01
3.813037533513909394e-01
4.167326453831229349e-01
4.430014648748671346e-01
4.155051544217356341e-01
3.796657742761240240e-01
3.922409799438444367e-01
3.857872515642906119e-01
3.721567835389435475e-01
3.900842287054960833e-01
4.453776060804432446e-01
3.862029064690931657e-01
3.602325657875661280e-01
3.699301879033537466e-01
4.026317814804439843e-01
3.947658537795730727e-01
3.681167835807975797e-01
3.491390667180074292e-01
4.273265324596899895e-01
3.774294673052032145e-01
3.706250373892686634e-01
3.558922456924383804e-01
4.052588197649182877e-01
4.491233396777590814e-01
3.906941114614407295e-01
3.430683606756193549e-01
4.209296343496580217e-01
4.297461679985966065e-01
4.004976553169042885e-01
4.432465509675881377e-01
3.662736525371049767e-01
3.831189116928726546e-01
3.600929717268502861e-01
3.897325922086761762e-01
4.674566328196840814e-01
3.415509648310641744e-01
3.918349811003780658e-01
4.038608180210633281e-01
4.144207302736592768e-01
3.974033812869011140e-01
3.831291556650516794e-01
4.117191708683237139e-01
4.020497182466308828e-01
4.042511075917704644e-01
4.393726868659951768e-01
3.934515877005955176e-01
4.232532280588559015e-01
4.201717401032938337e-01
3.609810488821262875e-01
4.158124059648709570e-01
4.045408962203153047e-01
3.362515155689370649e-01
4.518793225772314015e-01
4.017122477685631243e-01
4.463876968735883688e-01
4.128949723370811675e-01
4.229838909398691560e-01
4.154751733657630064e-01
3.929143436956127888e-01
3.855379886183357696e-01
3.713572162203490623e-01
4.083218440751307243e-01
3.848386018527854002e-01
3.557390549765698795e-01
4.087300225206669246e-01
4.218891667311682192e-01
3.680201127748553014e-01
3.730487466141508279e-01
3.732178371707799425e-01
4.420862547614995419e-01
3.925855425852989855e-01
3.789125409739676487e-01
4.061425291330499343e-01
3.626037138685419547e-01
4.320638925754738957e-01
4.031074011068352947e-01
3.869426033806567244e-01
3.949846927900616533e-01
3.661205196643577131e-01
3.561091122893141891e-01
3.979153426551241823e-01
3.888494724645187861e-01
3.784239343499911090e-01
4.108938218829423228e-01
4.307396838879761214e-01
4.168491870840536073e-01
3.663740967911686686e-01
3.510607541502252515e-01
3.935677862470494670e-01
4.164862262249431346e-01
3.786905637234632138e-01
3.995035512601116112e-01
4.027283441597212521e-01
4.208492006923930662e-01
3.824721237425418585e-01
4.181097960446540918e-01
4.267287782557747100e-01
3.832079146860860597e-01
4.264972915624122285e-01
4.055745199902494602e-01
4.463985592209021580e-01
3.457862085544084474e-01
3.862289290290837340e-01
3.991901382049499736e-01
4.082978405880138828e-01
3.932048712185967632e-01
4.869045662666287022e-01
3.787637995181641903e-01
4.010516942277842500e-01
4.443635444248131838e-01
4.175248695779409380e-01
3.914868763410577213e-01
3.977703248668809088e-01
3.870492596854911982e-01
4.428145588795636134e-01
3.710348590295396431e-01
4.151868489242213633e-01
3.549300143686944797e-01
3.601380078204195478e-01
4.160590712227584809e-01
3.964312898848826872e-01
4.086569478653152010e-01
4.022381168098517756e-01
4.057076148214001643e-01
4.054322541134395275e-01
3.480942099902998299e-01
3.843641713352910494e-01
3.843444005476639447e-01
4.159850001674403330e-01
3.924570599580000652e-01
3.325075039941379207e-01
3.733832631552336245e-01
4.201415993083797984e-01
3.821985630866359118e-01
3.604305587987434167e-01
4.259840515177404363e-01
3.454335185836124311e-01
4.154396775050782642e-01
4.093653578676429428e-01
3.707863290693756975e-01
3.658009866526459875e-01
4.143501971816352381e-01
4.382872526883147546e-01
3.653141993755364969e-01
4.056738734697266091e-01
4.295207738018065324e-01
4.206260299711835349e-01
3.917803336432496009e-01
4.030816256525177610e-01
4.106307722212673705e-01
3.953387215468739946e-01
3.659910018596908010e-01
3.972131371790287302e-01
3.800985974800663580e-01
3.623891659752082051e-01
4.084429358040877478e-01
3.462464212828004761e-01
4.162968840632660372e-01
4.131129982456674399e-01
3.966825888327816241e-01
4.078037729340733275e-01
3.987220706290328098e-01
4.532157660334134031e-01
4.165300197251067815e-01
4.152764363349050192e-01
3.889877290976252455e-01
3.726393893140815816e-01
4.171933590840803951e-01
3.860872258596560469e-01
4.103203353079437621e-01
3.961618998809260939e-01
4.203266209256195651e-01
3.807744333018348026e-01
3.888342726344525824e-01
3.731867871107419354e-01
3.926666376737913966e-01
3.817697756878082327e-01
4.086288684294284712e-01
3.817584036831177530e-01
4.327551001226347394e-01
4.169303753465760654e-01
3.963648367431197306e-01
4.366367943237955407e-01
3.605302193284253831e-01
4.203871173400650640e-01
3.967150095539788701e-01
4.518340869313652863e-01
3.710218796743920411e-01
4.242123624638599599e-01
4.291816708501702271e-01
4.354655910176042366e-01
4.234088556347962440e-01
3.762276192077015358e-01
3.580419560478926844e-01
4.009196802941790150e-01
4.181372878598231813e-01
3.820896680119867383e-01
3.749852227521877079e-01
3.449440441687828818e-01
3.826607912258409572e-01
3.930581088104815324e-01
4.133788220899399235e-01
4.134375666505565872e-01
3.251410616082412997e-01
4.016247130820855826e-01
3.666413790847667942e-01
3.821026334278833092e-01
4.085219146256956479e-01
4.015498356496476906e-01
4.062755884018306451e-01
4.055674815276528178e-01
4.177248453200959055e-01
3.947932213736588536e-01
3.854001625831348088e-01
3.587440966801973552e-01
3.802129541211031194e-01
4.086062070664804313e-01
3.702750852075862298e-01
3.593083158080631057e-01
4.245219792257629021e-01
4.303483912922149712e-01
3.953470287908452674e-01
4.045322912991704545e-01
4.022259932321806675e-01
4.022692402313445270e-01
4.066133643208327264e-01
4.733914343859342844e-01
3.651062431198535685e-01
3.814768531362014992e-01
4.356715709820171423e-01
4.382683937090868787e-01
4.184918170877020005e-01
3.711316088433651572e-01
3.897206009824431550e-01
3.686130704600181218e-01
3.926231201007669980e-01
3.875612392044607835e-01
4.750514017961298130e-01
3.837531130117199929e-01
4.008377254237511789e-01
3.671738548295608862e-01
4.005554373668250845e-01
3.823012749262738597e-01
3.610593364925543947e-01
4.157800128236047721e-01
4.695600319096782105e-01
3.801619772116799911e-01
4.601420930956545696e-01
3.656564641981294161e-01
4.231865579403900623e-01
3.832009457836986765e-01
3.770550137869648766e-01
3.728996943655040752e-01
3.795954489185675573e-01
3.920482781923412263e-01
3.878251226253661699e-01
3.687420113368288788e-01
4.115192528585812082e-01
4.106352727631946697e-01
3.737136320021532954e-01
3.407219824445087419e-01
4.028097542477588888e-01
4.347093983252039440e-01
4.196601756716001330e-01
3.722658814611278233e-01
4.186205416516053934e-01
3.335996822107071824e-01
4.299311955541591512e-01
3.750563526485005683e-01
4.293969656747089747e-01
4.077040532569620179e-01
3.844764367449006182e-01
4.044064375772780107e-01
3.867658937226652327e-01
3.641688514248623276e-01
4.313640815123696570e-01
3.871291807240934135e-01
3.918212426945055782e-01
4.578307819899682940e-01
4.026566583028647894e-01
3.986166095516334162e-01
4.008808630504919757e-01
4.404214898927831245e-01
3.914130451139428146e-01
3.560151777415098140e-01
3.684731069682896099e-01
4.364486885640550540e-01
4.160415503867518350e-01
4.218900258086767940e-01
4.334861700336321011e-01
3.819230968415664451e-01
3.927433654624858939e-01
3.535911312801580664e-01
4.463099438377527983e-01
3.707698068371517719e-01
4.275911605387341385e-01
3.955789306639310166e-01
4.294119281060856386e-01
3.983162199014651517e-01
3.356809559999508474e-01
4.067977327515608366e-01
4.786984463687986024e-01
3.525883596098305928e-01
4.053863725305407173e-01
4.246562421431436807e-01
4.360980193191162368e-01
4.034430863367686193e-01
3.542233464262429798e-01
3.792977321159103354e-01
3.886775014497449443e-01
3.776479454797820323e-01
3.654787865869116859e-01
3.724545644632741848e-01
4.513260937533249972e-01
3.825379755074048704e-01
4.216833793756771254e-01
3.830285120814783117e-01
4.207483270936006048e-01
3.643091941364201003e-01
3.384032990609970870e-01
4.452403064433704261e-01
4.595686842212636236e-01
3.995263458950920055e-01
3.890976549094250503e-01
3.974373746599417778e-01
3.963135156707436324e-01
3.705695015286990524e-01
3.750951243610139429e-01
4.225850309783994452e-01
3.814783273310418665e-01
3.800067662268274415e-01
3.970321636902642837e-01
3.776059102479313312e-01
3.707984254188725903e-01
3.957309441138789907e-01
3.949585040077092102e-01
3.759596449140386598e-01
4.061807188881086383e-01
3.594019481674859406e-01
4.009250133718346154e-01
3.663696321535526712e-01
4.397276328748785934e-01
4.922652204758395933e-01
4.008224141195088075e-01
3.246614323285244019e-01
4.030654502429944497e-01
4.262347776031888413e-01
3.762754779619474910e-01
4.217869303256556179e-01
4.151462797815089756e-01
3.949893516823923534e-01
4.266567218836737063e-01
3.834577498720118660e-01
3.878120866622410956e-01
3.661832378272140698e-01
3.918773919563083297e-01
4.051574998663043936e-01
4.024921313190704675e-01
4.525341824555367820e-01
3.379270413475038426e-01
4.200816954175631279e-01
4.293022297692540290e-01
4.327054814088577839e-01
3.641408329172169389e-01
3.735324385320293317e-01
3.902405953762925206e-01
4.566646205115259538e-01
4.125423890830692830e-01
4.099745434781937869e-01
3.978974018026800730e-01
4.418119213361220154e-01
3.988851676850269090e-01
3.946561838989260385e-01
3.975869038343137207e-01
3.819308260040285008e-01
3.825934916120661278e-01
3.987619269907465291e-01
4.082317231609896568e-01
3.726249182085488165e-01
3.902161296952387781e-01
3.843969226262404226e-01
3.777957508865488201e-01
3.832836026143209285e-01
3.851457527363855715e-01
4.502326822752936719e-01
4.007125749143169435e-01
3.733353709948121213e-01
4.171439417674407402e-01
3.804609532906290115e-01
4.427204399954016156e-01
3.890098359180139687e-01
3.755445913534940505e-01
3.808073039805772164e-01
3.958540174553134006e-01
4.020980134788973426e-01
3.954760676058118873e-01
3.987379582740330219e-01
4.421105417039464802e-01
4.124939354602247255e-01
4.208299527045192834e-01
3.994276186907846915e-01
4.527448585763682587e-01
4.024720732003961854e-01
4.014021026349498533e-01
4.239349320019576983e-01
3.862575147273566989e-01
3.909410186148449817e-01
3.884198277604345995e-01
3.546666400835795097e-01
3.961135929970837632e-01
3.544347794379527627e-01
4.138407181204278862e-01
4.003443937588884727e-01
3.818061588304665355e-01
3.548120136822427995e-01
3.890548341982888458e-01
3.922445310749953507e-01
3.966793085411921549e-01
4.183832445090600038e-01
4.124768863660374651e-01
3.786521601883292565e-01
4.064879764633837489e-01
4.229717779893190643e-01
3.685171519428966369e-01
4.637078094862255861e-01
4.184025764803164793e-01
4.451949632213012542e-01
3.995781523018034354e-01
3.991597774342688365e-01
4.187996881635056567e-01
3.906934771586355604e-01
4.021338047350153655e-01
3.912251564048632169e-01
3.811394099771575061e-01
3.628264273133348095e-01
3.669308823725098700e-01
4.166845899098096107e-01
4.195230359104279438e-01
3.614814847963405686e-01
3.791632632332324060e-01
4.104184901679628350e-01
4.730531129036463778e-01
3.678018426878706393e-01
3.506938050446264388e-01
4.025613559510412554e-01
3.901170782324876463e-01
4.097063328567481788e-01
3.629381650836234763e-01
4.075035402423464737e-01
4.148202047404815351e-01
4.071914993388596749e-01
4.208802761427838934e-01
4.145729080431491687e-01
3.568000700829240257e-01
4.040523184929042944e-01
3.881248646260549995e-01
4.840809125964548043e-01
4.392046484549520513e-01
3.944833454511621484e-01
4.114310213095307978e-01
4.431353073713241719e-01
3.880297753275098183e-01
4.036549291253893612e-01
4.250165330739144043e-01
3.913461697379163606e-01
4.203804890953881102e-01
3.916268191948605870e-01
3.739464390749002165e-01
4.551122285571752579e-01
3.395926230952289737e-01
3.908093565166471661e-01
3.904382337907366107e-01
3.796179856972622391e-01
3.773428027634508908e-01
4.064195867554813990e-01
3.827526206766966865e-01
3.878738209162382322e-01
3.385657557279474483e-01
3.768644500834246736e-01
4.029129288898890549e-01
4.354563021669438094e-01
3.630257632364245479e-01
3.694179930820075120e-01
4.330441225804023686e-01
3.728223159343150295e-01
4.050927438243639434e-01
3.651849397403352793e-01
3.629842039672475096e-01
3.886936621503064293e-01
4.097293267136110639e-01
3.988899838759144001e-01
4.254803637006118744e-01
3.891945269018155518e-01
4.100474487296214554e-01
3.516735242127313477e-01
3.785145316934943605e-01
3.709229961402860098e-01
4.164438311547022931e-01
4.051202684978716939e-01
4.226987398686070097e-01
4.142649650500685454e-01
3.943183818868563062e-01
4.381695105552709801e-01
3.864515570996730487e-01
4.062489458578912860e-01
4.486917622369147596e-01
3.540887428872177556e-01
3.520292820536768952e-01
3.994616767615262187e-01
3.960710680093981750e-01
3.716765059774522761e-01
4.217077014009085190e-01
4.080457697261818950e-01
4.313805493275069125e-01
3.815220030882925384e-01
3.651874904566462243e-01
3.612764558754860689e-01
3.766897198780640998e-01
3.795054503305650973e-01
4.123867844366103652e-01
3.898845573932882003e-01
3.717852052288613818e-01
4.075402620604590687e-01
4.009840379779537889e-01
3.839082552485314492e-01
3.739044911647557701e-01
3.800173427005681948e-01
4.325597297299799138e-01
4.012001466704532282e-01
3.729889855318355707e-01
3.801862851832993329e-01
4.653977915407249144e-01
4.181756682785264800e-01
3.994927389510706250e-01
3.739456991368320660e-01
4.154349838132403994e-01
4.013665025095071726e-01
3.629411041526598436e-01
3.993543600051791542e-01
3.993200462352594071e-01
4.095155379547755770e-01
4.327727829873123655e-01
3.805039255240676432e-01
3.601904919754494450e-01
3.896496259214758950e-01
4.051116641483032410e-01
3.988940589495149625e-01
4.250718944844122937e-01
3.832650078805255323e-01
4.628824875032638841e-01
4.019490313935367709e-01
4.090198156273211483e-01
4.078896087904771428e-01
4.144638048448399115e-01
4.277465462497453408e-01
3.923368084002468725e-01
4.544987295436965224e-01
3.709171096205382545e-01
3.831718455351815766e-01
4.052440111361005903e-01
3.745083948752532255e-01
4.198291803308416004e-01
3.681766023037626456e-01
3.756442039109327835e-01
3.878906606039141947e-01
3.695330177785317582e-01
3.955899822973080182e-01
4.062619749100550015e-01
4.092826016995982918e-01
4.079822150296440464e-01
3.921914504758794440e-01
3.758528898538583407e-01
3.989341095354700384e-01
4.357918253204985937e-01
4.162522446747650151e-01
3.574473009773475596e-01
3.992802523186101959e-01
3.630736008971272022e-01
3.934503385212784199e-01
3.903199161462230227e-01
3.946168062929977238e-01
3.671144224621136765e-01
3.980544615737801606e-01
4.128928316136201149e-01
4.453675093841464872e-01
3.587371406816494135e-01
4.135279233512633157e-01
4.160317702648028693e-01
4.583365714766414190e-01
3.798305497933909258e-01
3.976223231370871192e-01
3.869772645284184076e-01
3.596286705343564316e-01
4.299060570920689717e-01
4.228843214729910427e-01
3.547473208790453691e-01
3.982092720645881712e-01
4.198661239498167053e-01
3.971717384242105520e-01
3.987907485534236129e-01
4.101240169562800908e-01
4.066275922891994243e-01
3.858366486077726143e-01
3.890775871450565804e-01
3.926418765977608971e-01
4.037988315879678103e-01
3.993387928524730346e-01
3.980460871303198589e-01
4.127254744845569867e-01
3.992940299801857051e-01
3.869420886605831611e-01
3.953563898340707317e-01
3.279325168105025057e-01
4.281991295005176945e-01
3.909136855208963368e-01
3.827518248948834634e-01
4.480344009183931941e-01
3.673031221335644192e-01
3.895267792466078349e-01
3.746762274326208564e-01
4.079628078814815373e-01
4.065239382512849109e-01
3.808718111639951553e-01
4.247079960353599692e-01
4.677504937367641391e-01
4.207725113796472183e-01
3.766022335390980524e-01
4.539929467509044025e-01
4.178243050570873973e-01
4.232335482778795122e-01
3.763038197301747934e-01
3.533719122063998519e-01
3.818852381570739252e-01
3.958704008442331945e-01
3.475311882246066575e-01
4.716195594446331851e-01
3.837488993436244389e-01
3.508567678593738082e-01
3.887843616653744450e-01
3.899659108187929490e-01
3.826859083081431412e-01
4.238441976179898596e-01
3.631471985722801166e-01
4.047199337156580645e-01
4.232928337017987097e-01
4.014570035846155016e-01
3.663756075552573321e-01
3.731041626173856596e-01
3.999403455422497755e-01
3.568952429610505184e-01
4.347479205870745655e-01
4.179462550764939666e-01
3.829613690002018345e-01
4.059605004663086048e-01
4.259588622300903848e-01
4.105369737563545618e-01
3.922263971210329658e-01
4.569300230482922220e-01
3.576825862701333847e-01
4.286615823578162621e-01
4.002779694036672220e-01
4.143864924384865756e-01
4.016085994803100245e-01
3.995265808269180541e-01
3.949679558475812646e-01
3.727502737513871400e-01
4.385138968937098980e-01
3.754391179913106891e-01
3.708291212402685666e-01
4.028134267361761500e-01
3.892230258190858549e-01
3.700694559904399994e-01
3.722954674934347841e-01
4.178053285707445941e-01
3.752263823720425329e-01
3.751180796144421015e-01
3.888110713868894730e-01
3.725024037063121574e-01
3.760643537151718840e-01
4.202304541553352202e-01
4.124608999175275459e-01
3.970720722237328082e-01
4.241590272598698697e-01
3.743516358309516567e-01
3.768289446171062540e-01
4.144526645897285144e-01
4.273305578525383730e-01
3.494884252023207072e-01
3.947421243396021517e-01
4.561318015141010984e-01
4.016338769227777439e-01
4.169687719385632430e-01
3.890648858055618664e-01
3.775957015890847313e-01
4.360290852521417904e-01
3.974835257374626507e-01
3.899599346049202886e-01
3.648306431960972041e-01
4.342728456363592615e-01
3.840071477324646931e-01
4.077126281801610741e-01
3.565531759084585861e-01
3.687954099511033812e-01
4.714054194269884368e-01
4.139101329193377588e-01
3.494603466009721382e-01
4.109008041520913479e-01
3.976256870545957778e-01
4.311894142014138787e-01
3.583765332011834559e-01
3.538168971358305326e-01
3.616677149728524943e-01
4.332863648002054369e-01
4.403984608895638586e-01
4.130745905044022614e-01
4.281687871651157495e-01
3.958403488548071225e-01
3.951177580245569532e-01
3.762950909967698321e-01
4.353984450921416505e-01
3.619232310304034694e-01
3.959022783519079436e-01
4.252748407934811015e-01
3.745548132175292033e-01
3.579520574898696350e-01
4.096931196383986062e-01
3.760673746350221558e-01
3.593791416768605251e-01
3.921098966151476128e-01
4.554915654212784437e-01
4.107956348041839068e-01
4.179766568268521443e-01
3.979603303564420158e-01
4.153600128184931073e-01
4.368960480194301610e-01
3.573986525617667276e-01
3.552517389750802224e-01
4.421725890115268953e-01
3.745282861851521039e-01
3.938307193842917053e-01
3.409372012404834895e-01
4.197383464149692656e-01
3.712354661157244995e-01
3.983669979662141647e-01
3.693259792201513125e-01
3.748559420197909997e-01
4.059109438174203222e-01
4.001497510281920578e-01
3.890906428790413818e-01
4.287937169107061131e-01
4.008700846201356249e-01
3.811735511451557756e-01
4.251373074505953031e-01
3.639511336955953968e-01
3.872419067338912502e-01
4.225443757967749514e-01
4.960738884358137368e-01
3.364231004856764184e-01
3.891343785093768770e-01
3.858455470300909962e-01
3.820064120437474675e-01
3.760420147156087189e-01
3.485847014376857178e-01
4.073200776803252432e-01
4.221803694447575639e-01
4.049010062626763329e-01
3.895990393101694260e-01
4.024662704111131584e-01
3.992111250575558490e-01
3.632608220309895830e-01
3.792133397501482595e-01
4.177703003634187784e-01
3.805655587277393392e-01
4.288391585589623745e-01
4.030798300023318292e-01
4.301330141193581147e-01
3.805879247151132683e-01
3.735861336688542922e-01
4.732158192682226483e-01
4.123999876721177182e-01
3.762977742516965263e-01
3.833919655431208273e-01
4.496840808540583101e-01
3.696812285836238443e-01
3.651547650254203803e-01
4.144187823380799940e-01
4.383226717730946964e-01
3.418977037709041711e-01
3.880816861557975228e-01
4.029369996705403079e-01
4.560563384865721215e-01
3.249538419836693892e-01
3.846163374317043138e-01
3.728786350310068221e-01
3.962665824767421241e-01
4.377665681143601550e-01
3.588691191638216926e-01
3.786635099517583480e-01
3.800912208826618954e-01
3.521872509366777981e-01
4.359990811961538815e-01
4.199257890967761364e-01
4.224735498647479437e-01
4.265519175641969141e-01
4.149036083379578077e-01
3.833854144493885063e-01
4.113826721514045603e-01
3.743625382472779428e-01
3.794672465896891111e-01
4.021676275491093966e-01
4.059860709242011367e-01
4.826618103821779804e-01
3.884008046057002561e-01
4.149861174641296113e-01
4.000870484301783936e-01
3.636863811032883254e-01
3.954249871684712980e-01
3.889409703293851273e-01
4.018002945555410044e-01
4.272035364684758085e-01
3.696230090606738017e-01
3.799183567072830781e-01
3.645304620631185655e-01
3.881460610450719884e-01
4.169866698994940113e-01
3.909365152008831834e-01
3.859792640163361988e-01
3.642638690144225366e-01
4.252575113794163642e-01
3.943461672402918117e-01
3.749294995896372273e-01
4.099762647887509326e-01
4.094949178160259828e-01
3.794457121450892645e-01
3.556864151165035626e-01
3.991460933989169346e-01
3.775301665792415440e-01
4.593172655677121297e-01
4.574853573912096572e-01
3.865181974646654250e-01
4.402678979880303989e-01
3.562091285896980541e-01
3.981604460118950417e-01
3.963723779130983171e-01
4.071994342546745860e-01
3.767044913879705192e-01
4.025650167645996591e-01
3.983358460318698890e-01
4.237739316589546057e-01
4.243555058779961975e-01
3.851703530207148396e-01
3.358874884351868984e-01
3.584747290312924051e-01
3.699283678484076576e-01
4.299752134163224992e-01
4.613751057202142847e-01
3.995155626218583333e-01
3.761230074627069930e-01
3.882498902250446360e-01
3.990309526742089052e-01
3.908871661451663315e-01
3.908560484456007345e-01
3.787216209514322474e-01
3.721451677468733399e-01
3.336363143954134136e-01
4.079980333417873029e-01
3.835769654452508837e-01
3.846978695159230521e-01
4.307621563141069698e-01
3.994332122872127355e-01
4.079423859573937383e-01
4.157964144952083774e-01
4.346075486063080695e-01
3.534005197038984081e-01
3.984713982345591265e-01
3.921337676796076144e-01
3.747501557546795148e-01
4.082242942707356992e-01
4.061870549230234273e-01
4.080211396456933648e-01
4.247506922252439754e-01
4.042945807891002996e-01
3.892704603387791007e-01
3.703576250914849544e-01
3.869845314302902128e-01
3.820233447084605549e-01
4.250078947465939505e-01
3.988672499134040539e-01
4.789409167548714374e-01
3.871588048554828743e-01
3.971570745173285122e-01
3.788039621029634096e-01
4.121558976841305233e-01
3.745869140177234824e-01
3.726124543614466322e-01
3.827553373700984807e-01
4.069923310449310438e-01
3.951119561980971917e-01
3.797630453915973869e-01
3.964301403712335303e-01
3.411588484626811302e-01
4.117254080839783947e-01
3.898017424103968342e-01
3.717399740116853479e-01
3.750144362851393076e-01
4.167932669102560883e-01
4.203135222927028014e-01
3.579546142432281641e-01
4.085950181070788223e-01
3.885924023279335726e-01
3.254836594758956925e-01
4.021136421112198045e-01
3.709766018396133958e-01
4.310663224964895179e-01
4.142255507553379568e-01
3.454776018835129525e-01
4.304655745954197865e-01
3.697092224898583801e-01
3.576979000217226368e-01
4.227139051930577374e-01
3.972642766010454629e-01
4.039751842544944127e-01
4.414016257691900647e-01
4.412867889648267039e-01
3.684302604574637430e-01
4.189588901582265157e-01
3.911794031604978183e-01
3.668267878799644777e-01
3.819435405156885732e-01
3.921745764411182500e-01
4.121376469347844962e-01
4.108081065173097013e-01
4.187058217385235537e-01
4.082972458700704355e-01
4.181122983348163347e-01
4.188947211467095033e-01
3.283400636627429869e-01
3.888360280023120952e-01
4.574910423280123539e-01
4.075221518401567766e-01
3.960059606196248971e-01
3.562584803517286902e-01
4.062354901458556378e-01
3.803367005186337746e-01
4.061085610577434557e-01
4.122023907617903271e-01
3.566635962265233273e-01
4.562119805573613407e-01
3.820020436906191863e-01
3.892690227659163504e-01
3.786925861931533799e-01
4.069131571931910440e-01
3.967514612152716058e-01
4.407341625285791098e-01
4.101247727505716867e-01
3.823660374199058243e-01
4.526966172580917380e-01
3.398954657860575046e-01
4.424840292509863993e-01
3.758779777049580106e-01
3.779040117702428536e-01
3.705850620000787909e-01
3.906898356376070081e-01
4.349857291731727971e-01
3.699179770872361717e-01
4.278527143799389920e-01
3.969793177006638585e-01
3.878524783313931357e-01
4.723495720885694249e-01
3.909840564910029848e-01
4.103766254806781033e-01
4.031991186341745692e-01
3.925136318160951099e-01
4.061098434158838533e-01
3.909377140111710558e-01
3.966802883897816434e-01
4.117640055542556299e-01
4.026960834358618291e-01
3.680978866220981360e-01
4.183304497817481038e-01
4.273949388352989986e-01
3.521741219987983285e-01
3.665789606634015652e-01
4.423592738158927951e-01
4.340288889986992360e-01
3.995092968693843005e-01
3.591937378345642085e-01
3.591848579198852476e-01
3.676710708523351911e-01
3.703765232919478123e-01
3.963885056439275800e-01
3.927947034146271887e-01
3.978512322169491244e-01
3.998780107308251841e-01
3.675861652611809305e-01
4.154421698914922967e-01
3.744388188358724889e-01
4.117079418316921813e-01
4.115344337114662521e-01


==> data/p1_sec_real.csv <==
4.422061091181603842e-01
4.427348774142956245e-01
4.459296742561491556e-01
4.403452158931031590e-01
4.422061091181603842e-01
4.427348774142956245e-01
4.459296742561491556e-01
4.403452158931031590e-01
4.119948024899713346e-01
3.788446234821094549e-01
4.119948024899713346e-01
3.788446234821094549e-01
3.686785714053257834e-01
3.680602316599106416e-01
3.825363072260188346e-01
3.686785714053257834e-01
3.678816021702004946e-01
3.680602316599106416e-01
3.825363072260188346e-01
3.678816021702004946e-01
4.483938050348115212e-01
4.483938050348115212e-01
4.300880990831501549e-01
4.267573947254277300e-01
4.129661679107812233e-01
4.300880990831501549e-01
4.267573947254277300e-01
4.129661679107812233e-01
4.472019704735430423e-01
4.472019704735430423e-01
4.454064293404371710e-01
4.488882796613324899e-01
4.454064293404371710e-01
4.488882796613324899e-01
3.618970823627023492e-01
3.936628157389350235e-01
3.618970823627023492e-01
3.936628157389350235e-01
4.377766140205494594e-01
4.468651758252235595e-01
4.390540859967586584e-01
4.453172886569518596e-01
4.377766140205494594e-01
4.468651758252235595e-01
4.390540859967586584e-01
4.453172886569518596e-01
3.769825571635010419e-01
3.938989334856159985e-01
3.652089701818113099e-01
3.938989334856159985e-01
3.769825571635010419e-01
3.652089701818113099e-01
4.381137686077636317e-01
4.381137686077636317e-01
4.287711125125497347e-01
4.287711125125497347e-01
4.478664625748933759e-01
4.478664625748933759e-01
3.714183144065827946e-01
3.741392683741651126e-01
3.635634724560077302e-01
3.736902983127947664e-01
3.714183144065827946e-01
3.741392683741651126e-01
3.635634724560077302e-01
3.736902983127947664e-01
4.485168770625023171e-01
4.016750783957832027e-01
4.485168770625023171e-01
4.016750783957832027e-01
4.496711573588072497e-01
4.496711573588072497e-01
4.263050556028247229e-01
4.263050556028247229e-01
3.788623658037977293e-01
3.788623658037977293e-01
4.164518585821497254e-01
4.347271695078234188e-01
4.164518585821497254e-01
4.347271695078234188e-01
4.465212792624697613e-01
4.465212792624697613e-01
3.895297633698646678e-01
3.985399524699460017e-01
3.895297633698646678e-01
3.985399524699460017e-01
4.474667693275478086e-01
3.927886062911056797e-01
4.474667693275478086e-01
3.927886062911056797e-01
4.450820824531547260e-01
4.489570622718019877e-01
4.450820824531547260e-01
4.489570622718019877e-01
3.719566078411844501e-01
3.673477778074811795e-01
3.721620395485842892e-01
3.719566078411844501e-01
3.729637243154684256e-01
3.673477778074811795e-01
3.721620395485842892e-01
3.729637243154684256e-01
4.179132199024024885e-01
3.775900175205606502e-01
4.179132199024024885e-01
3.775900175205606502e-01
4.413111084872980427e-01
4.413111084872980427e-01
3.712410695079597645e-01
3.670613966160090058e-01
3.715483556834442425e-01
3.712410695079597645e-01
3.715483556834442425e-01
3.728597123581494088e-01
3.670613966160090058e-01
3.728597123581494088e-01
4.402957440761383623e-01
4.402957440761383623e-01
3.523202379092253977e-01
3.897137332678539678e-01
3.571189641725140973e-01
3.858126910517967190e-01
3.523202379092253977e-01
3.897137332678539678e-01
3.858126910517967190e-01
3.571189641725140973e-01
4.306155733015657461e-01
4.306155733015657461e-01
4.408025253032974433e-01
4.230742654908681288e-01
4.408025253032974433e-01
4.230742654908681288e-01
4.146608190130791627e-01
4.146608190130791627e-01
3.767378380834998097e-01
3.509261448416509666e-01
3.947018285662124981e-01
3.611279007536722929e-01
3.767378380834998097e-01
3.947018285662124981e-01
3.509261448416509666e-01
3.611279007536722929e-01
3.686395638824251364e-01
3.686150758830990526e-01
3.735301819688174874e-01
3.761875403947669838e-01
3.686395638824251364e-01
3.686150758830990526e-01
3.735301819688174874e-01
3.761875403947669838e-01
4.412015347807027865e-01
4.412015347807027865e-01
4.428626360504495096e-01
4.428626360504495096e-01
4.479856480093076243e-01
4.479856480093076243e-01
4.349984606164980505e-01
4.349984606164980505e-01
4.492785269653722935e-01
4.492785269653722935e-01
4.369987065729219466e-01
4.369987065729219466e-01
3.565919516731810290e-01
3.590674187544209417e-01
4.134602841804735363e-01
3.545145472562580835e-01
3.565919516731810290e-01
3.590674187544209417e-01
4.134602841804735363e-01
3.545145472562580835e-01
4.199136361712589860e-01
4.199136361712589860e-01
3.844612649263581261e-01
3.844612649263581261e-01
4.213453875536288251e-01
4.213453875536288251e-01
4.493616234030923806e-01
4.493616234030923806e-01
3.641597061578067951e-01
3.843766760946891736e-01
3.606856076366966590e-01
3.843766760946891736e-01
3.759586648011463694e-01
3.641597061578067951e-01
3.759586648011463694e-01
3.606856076366966590e-01
3.919492137829365674e-01
3.919492137829365674e-01
4.419951365298402379e-01
4.419951365298402379e-01
4.035370003366551828e-01
3.975005654283449985e-01
4.035370003366551828e-01
3.975005654283449985e-01
3.971324267149611842e-01
4.041139354521874338e-01
3.971324267149611842e-01
4.041139354521874338e-01
3.666343389559187926e-01
3.745066697192669380e-01
3.811388624162646011e-01
3.666343389559187926e-01
3.630156634535524063e-01
3.811388624162646011e-01
3.745066697192669380e-01
3.630156634535524063e-01
3.591284021968021989e-01
3.639381108841917012e-01
4.046100804662273731e-01
3.552519196782668587e-01
3.591284021968021989e-01
3.639381108841917012e-01
4.046100804662273731e-01
3.552519196782668587e-01
3.581657805243594339e-01
3.573512162583938334e-01
3.966185014323855285e-01
3.581657805243594339e-01
3.755425257750175660e-01
3.966185014323855285e-01
3.573512162583938334e-01
3.755425257750175660e-01
4.028385957026330288e-01
4.230580955008917954e-01
3.520345318011095515e-01
4.028385957026330288e-01
4.230580955008917954e-01
3.520345318011095515e-01
4.003465352616331074e-01
3.954782961118326057e-01
4.003465352616331074e-01
3.954782961118326057e-01
3.930214083702594507e-01
4.020811077280086465e-01
3.930214083702594507e-01
4.020811077280086465e-01
3.766021623041524435e-01
3.625653477320156526e-01
3.763563448301283643e-01
3.700236144650261849e-01
3.766021623041524435e-01
3.625653477320156526e-01
3.763563448301283643e-01
3.700236144650261849e-01
3.719183729986070830e-01
3.650311153396614827e-01
3.821463184431195259e-01
3.667164761918684235e-01
3.719183729986070830e-01
3.650311153396614827e-01
3.667164761918684235e-01
3.821463184431195259e-01
3.583936343238747213e-01
3.572012375079793856e-01
4.130730900433263741e-01
3.548436346063681412e-01
3.583936343238747213e-01
3.572012375079793856e-01
4.130730900433263741e-01
3.548436346063681412e-01
3.685420229194278363e-01
3.773949256374180550e-01
3.744445546180941164e-01
3.678413733969136956e-01
3.685420229194278363e-01
3.773949256374180550e-01
3.744445546180941164e-01
3.678413733969136956e-01
4.428082893937244080e-01
4.428082893937244080e-01
4.225143965850293171e-01
4.447310199047933565e-01
4.225143965850293171e-01
4.447310199047933565e-01
4.456860027225957310e-01
4.456860027225957310e-01
4.096494439581874758e-01
4.096494439581874758e-01
4.377259367538499646e-01
4.266625658829070744e-01
4.377259367538499646e-01
4.266625658829070744e-01
4.406122704822337255e-01
4.384316257201135159e-01
4.479073190814233385e-01
4.422780058812350035e-01
4.406122704822337255e-01
4.384316257201135159e-01
4.479073190814233385e-01
4.422780058812350035e-01
3.736910465700020723e-01
3.614930295889280387e-01
3.828749182202955126e-01
3.670002594917605165e-01
3.736910465700020723e-01
3.614930295889280387e-01
3.828749182202955126e-01
3.670002594917605165e-01
4.253905526279595506e-01
4.253905526279595506e-01
4.463219613571709488e-01
4.463219613571709488e-01
4.476265965472521202e-01
4.476265965472521202e-01
4.426130433289472421e-01
4.426130433289472421e-01
3.574065222451281443e-01
3.988545419874753861e-01
3.795891693971498171e-01
3.574065222451281443e-01
3.988545419874753861e-01
3.795891693971498171e-01
3.953516347355616745e-01
3.943600065103964880e-01
3.953516347355616745e-01
3.943600065103964880e-01
3.602855183271458372e-01
4.231484998363157501e-01
3.602855183271458372e-01
4.231484998363157501e-01
4.459864382670275518e-01
4.459864382670275518e-01
4.470311081458930857e-01
4.470311081458930857e-01
4.288765608944231644e-01
4.288765608944231644e-01
4.171068158539128490e-01
4.171068158539128490e-01
4.044271246239077300e-01
4.044271246239077300e-01
4.266003145703507471e-01
4.266003145703507471e-01
4.192806767300680804e-01
4.454821486569926492e-01
4.192806767300680804e-01
4.454821486569926492e-01
4.378609576679082238e-01
4.378609576679082238e-01
4.424259330276072433e-01
4.424259330276072433e-01
4.070327500903658802e-01
4.070327500903658802e-01
3.889340062032715650e-01
3.889340062032715650e-01
4.328310382625204511e-01
4.232063384806679096e-01
4.328310382625204511e-01
4.232063384806679096e-01
4.499690317929889716e-01
4.499690317929889716e-01
3.746343363673076965e-01
3.651765724680444691e-01
3.728104662850455497e-01
3.715535566398102674e-01
3.746343363673076965e-01
3.651765724680444691e-01
3.728104662850455497e-01
3.715535566398102674e-01
3.707817702343163546e-01
3.726086871665756917e-01
3.746887675770267379e-01
3.659176659357399330e-01
3.707817702343163546e-01
3.726086871665756917e-01
3.746887675770267379e-01
3.659176659357399330e-01
4.105004666744207498e-01
4.253060994269617368e-01
4.105004666744207498e-01
4.253060994269617368e-01
3.713040558627653809e-01
3.700899378773101489e-01
3.694746247347211465e-01
3.731136718329253199e-01
3.713040558627653809e-01
3.694746247347211465e-01
3.700899378773101489e-01
3.731136718329253199e-01
3.741678730730200186e-01
3.757187234950833954e-01
3.765587992238579318e-01
3.757187234950833954e-01
3.577395437969244085e-01
3.577395437969244085e-01
3.741678730730200186e-01
3.765587992238579318e-01
3.775278161929236376e-01
3.611407874914220884e-01
3.776708370123742498e-01
3.693026984528842149e-01
3.775278161929236376e-01
3.611407874914220884e-01
3.776708370123742498e-01
3.693026984528842149e-01
3.698460402411001269e-01
3.736426393779765931e-01
3.742894491606421070e-01
3.661178025868139230e-01
3.698460402411001269e-01
3.736426393779765931e-01
3.742894491606421070e-01
3.661178025868139230e-01
3.703605283099022927e-01
3.713707343904388836e-01
3.792246689145031269e-01
3.703605283099022927e-01
3.680177330625156173e-01
3.713707343904388836e-01
3.792246689145031269e-01
3.680177330625156173e-01
4.229383878678163455e-01
4.229383878678163455e-01
4.026219552561087767e-01
4.155362042893102625e-01
3.560047426108212676e-01
4.026219552561087767e-01
4.155362042893102625e-01
3.560047426108212676e-01
4.342198690701479791e-01
4.382890759443398565e-01
4.379548176984826569e-01
4.342198690701479791e-01
4.382890759443398565e-01
4.379548176984826569e-01
3.663826452316243376e-01
4.053151892094319919e-01
3.864347068665665574e-01
3.663826452316243376e-01
4.053151892094319919e-01
3.864347068665665574e-01
4.041460909065790474e-01
4.496410348147037439e-01
4.041460909065790474e-01
4.496410348147037439e-01
3.983387189364293590e-01
4.431847818777896464e-01
4.431847818777896464e-01
3.983387189364293590e-01
4.487440981329200440e-01
4.487440981329200440e-01
3.697794638683262747e-01
3.736684818577487022e-01
3.803613015734299552e-01
3.580878341090283357e-01
3.736684818577487022e-01
3.697794638683262747e-01
3.803613015734299552e-01
3.580878341090283357e-01
3.714255285804028972e-01
3.733340795661206357e-01
3.629636053965441533e-01
3.740297790764088859e-01
3.714255285804028972e-01
3.733340795661206357e-01
3.629636053965441533e-01
3.740297790764088859e-01
4.343440520269723493e-01
4.343440520269723493e-01
4.471389341006215545e-01
4.383375001234526280e-01
4.471389341006215545e-01
4.383375001234526280e-01
3.849161109328633756e-01
3.819333464830378944e-01
3.855870936718019948e-01
3.819333464830378944e-01
3.849161109328633756e-01
3.855870936718019948e-01
4.296927439027058426e-01
4.068313424631924136e-01
4.296927439027058426e-01
4.068313424631924136e-01
4.115714514359751774e-01
4.115714514359751774e-01
4.490425577987480210e-01
4.490425577987480210e-01
3.701069158505561063e-01
3.733295148258548579e-01
3.744377562379668234e-01
3.660251032706582919e-01
3.701069158505561063e-01
3.733295148258548579e-01
3.744377562379668234e-01
3.660251032706582919e-01
4.459835442967232666e-01
4.459835442967232666e-01
3.634304890229032026e-01
3.789775191035005264e-01
3.710551892327202950e-01
3.723356241898727603e-01
3.634304890229032026e-01
3.789775191035005264e-01
3.710551892327202950e-01
3.723356241898727603e-01
4.465626517785494798e-01
4.465626517785494798e-01
3.932853320475260261e-01
3.778891356632811949e-01
3.649103604984702542e-01
3.778891356632811949e-01
3.932853320475260261e-01
3.649103604984702542e-01
3.920675992503674934e-01
3.920675992503674934e-01
4.316474924380599987e-01
4.235277898842468858e-01
4.316474924380599987e-01
4.235277898842468858e-01
4.174047104206692893e-01
4.174047104206692893e-01
3.778231665828570840e-01
3.610879737043433124e-01
3.796163368851921405e-01
3.678690413980802987e-01
3.778231665828570840e-01
3.610879737043433124e-01
3.796163368851921405e-01
3.678690413980802987e-01
4.493621317278666538e-01
4.493621317278666538e-01
4.391787181025392783e-01
4.391787181025392783e-01
3.933176565296889748e-01
3.715906187635482638e-01
3.560747883957446902e-01
3.654112347994669108e-01
3.715906187635482638e-01
3.933176565296889748e-01
3.654112347994669108e-01
3.560747883957446902e-01
3.779378114340943284e-01
3.541005277547810692e-01
3.870294566513621248e-01
3.660139134772180114e-01
3.779378114340943284e-01
3.541005277547810692e-01
3.870294566513621248e-01
3.660139134772180114e-01
4.429090706012175360e-01
4.429090706012175360e-01
4.462056153388402890e-01
4.475674403365701437e-01
4.265968597428582143e-01
4.462056153388402890e-01
4.475674403365701437e-01
4.265968597428582143e-01
4.487851634439721238e-01
4.403177082858746871e-01
4.487851634439721238e-01
4.403177082858746871e-01
3.581509857644959993e-01
3.953527881590161996e-01
3.504053467690937396e-01
3.765543129643447173e-01
3.581509857644959993e-01
3.953527881590161996e-01
3.504053467690937396e-01
3.765543129643447173e-01
4.499353972228163911e-01
4.499353972228163911e-01
4.317833917484676931e-01
4.317833917484676931e-01
4.458525572363214451e-01
3.971179766540444689e-01
4.458525572363214451e-01
3.971179766540444689e-01
3.739757183438996435e-01
3.601273714930357528e-01
3.792834845598918037e-01
3.712223055472350097e-01
3.739757183438996435e-01
3.601273714930357528e-01
3.792834845598918037e-01
3.712223055472350097e-01
4.374605615794280311e-01
4.474794769630534574e-01
4.361747654347709613e-01
4.374605615794280311e-01
4.474794769630534574e-01
4.361747654347709613e-01
4.457855876316898502e-01
4.016217778262216598e-01
4.457855876316898502e-01
4.016217778262216598e-01
3.655161558635882102e-01
3.655161558635882102e-01
3.509320706289145164e-01
4.080029238530187286e-01
3.792057644286614959e-01
3.509320706289145164e-01
4.080029238530187286e-01
3.792057644286614959e-01
3.717235430212895153e-01
3.712801053866314760e-01
3.683053685467712057e-01
3.730370510893408209e-01
3.717235430212895153e-01
3.683053685467712057e-01
3.712801053866314760e-01
3.730370510893408209e-01
3.576856528279677150e-01
4.001593472271451901e-01
3.799039966652344447e-01
3.576856528279677150e-01
4.001593472271451901e-01
3.799039966652344447e-01
4.156641148529161001e-01
4.156641148529161001e-01
4.468995753750277800e-01
4.468995753750277800e-01
4.428561918757623062e-01
4.428561918757623062e-01
4.359749986965653079e-01
4.359749986965653079e-01
4.480856850859709084e-01
4.307495338762237225e-01
4.480856850859709084e-01
4.307495338762237225e-01
3.760788209647216718e-01
3.624539860729782959e-01
3.811551345588668482e-01
3.668641801414196379e-01
3.760788209647216718e-01
3.624539860729782959e-01
3.811551345588668482e-01
3.668641801414196379e-01
3.596297204921938828e-01
3.892976695560719236e-01
3.654652975719727692e-01
3.735358446529062348e-01
3.892976695560719236e-01
3.596297204921938828e-01
3.654652975719727692e-01
3.735358446529062348e-01
4.470670240425533848e-01
3.973004137587849982e-01
4.470670240425533848e-01
3.973004137587849982e-01
3.611892134595109383e-01
3.611892134595109383e-01
3.781598316745657939e-01
3.923634708735335153e-01
3.658089568234572653e-01
3.781598316745657939e-01
3.923634708735335153e-01
3.658089568234572653e-01
3.692813697871315526e-01
3.740304281436692690e-01
3.621492458396460279e-01
3.811549797710540588e-01
3.692813697871315526e-01
3.740304281436692690e-01
3.621492458396460279e-01
3.811549797710540588e-01
3.868378308143292088e-01
4.145824817132961471e-01
3.619204239112150390e-01
3.868378308143292088e-01
4.145824817132961471e-01
3.619204239112150390e-01
4.438761638721189229e-01
4.438761638721189229e-01
4.434217034768153098e-01
4.434217034768153098e-01
3.668716720749216620e-01
3.803586342219205108e-01
3.708882416758569889e-01
3.664909842664201278e-01
3.668716720749216620e-01
3.803586342219205108e-01
3.708882416758569889e-01
3.664909842664201278e-01
4.197944908482895698e-01
4.197944908482895698e-01
4.472551643730184878e-01
4.472551643730184878e-01
4.010262626907206140e-01
3.895335351589892525e-01
3.721366413483337965e-01
4.010262626907206140e-01
3.895335351589892525e-01
3.721366413483337965e-01
3.716880903793935431e-01
3.658819835345639149e-01
3.846034493089973694e-01
3.673486304551261128e-01
3.716880903793935431e-01
3.658819835345639149e-01
3.846034493089973694e-01
3.673486304551261128e-01
3.583671702172068763e-01
4.055071094026061473e-01
3.925696438082013628e-01
3.583671702172068763e-01
4.055071094026061473e-01
3.925696438082013628e-01
4.361121143870150263e-01
3.836133052323020820e-01
4.361121143870150263e-01
3.836133052323020820e-01
4.443429592984102783e-01
4.443429592984102783e-01
4.476170246998663060e-01
4.492896475658199051e-01
4.476170246998663060e-01
4.492896475658199051e-01
3.583722824123469763e-01
3.931285122453118674e-01
3.615933411410878762e-01
3.745395397045285790e-01
3.583722824123469763e-01
3.931285122453118674e-01
3.615933411410878762e-01
3.745395397045285790e-01
4.241356353159062564e-01
4.259370309555379208e-01
4.241356353159062564e-01
4.259370309555379208e-01
4.490737517403431411e-01
4.490737517403431411e-01
4.389268767354224110e-01
4.409072108865075279e-01
4.383844034528010525e-01
4.389268767354224110e-01
4.409072108865075279e-01
4.383844034528010525e-01
4.109641295181063469e-01
4.275010254204971716e-01
3.906380833213916048e-01
4.109641295181063469e-01
4.275010254204971716e-01
3.906380833213916048e-01
4.038862176712427754e-01
4.038862176712427754e-01
3.987075767145142891e-01
3.905108802355243824e-01
3.987075767145142891e-01
3.905108802355243824e-01
4.225155730982805835e-01
4.487305137990915682e-01
4.475541565661842469e-01
4.225155730982805835e-01
4.487305137990915682e-01
4.475541565661842469e-01
4.255890544109206530e-01
4.255890544109206530e-01
4.440623611098999390e-01
3.878387368422409054e-01
4.440623611098999390e-01
3.878387368422409054e-01
3.686386169474644703e-01
3.708517436298279790e-01
3.721499599587332341e-01
3.708517436298279790e-01
3.719069726739689941e-01
3.721499599587332341e-01
3.686386169474644703e-01
3.719069726739689941e-01
4.499548344933828048e-01
4.499548344933828048e-01
4.492984642456576694e-01
4.492984642456576694e-01
3.603316143453412224e-01
3.547858616366283968e-01
3.923779973974887980e-01
3.747806201590719866e-01
3.603316143453412224e-01
3.923779973974887980e-01
3.547858616366283968e-01
3.747806201590719866e-01
3.633333208454132546e-01
4.064939264308122802e-01
3.865234854110894958e-01
3.633333208454132546e-01
4.064939264308122802e-01
3.865234854110894958e-01
3.715284901909399196e-01
3.744107042675750563e-01
3.626503439927546424e-01
3.739107706715003587e-01
3.715284901909399196e-01
3.744107042675750563e-01
3.626503439927546424e-01
3.739107706715003587e-01
4.281401790667587193e-01
4.281401790667587193e-01
4.152209421799852862e-01
4.164369128830003319e-01
4.260878569921260350e-01
4.152209421799852862e-01
4.164369128830003319e-01
4.260878569921260350e-01
4.373476297341767349e-01
4.373476297341767349e-01
3.595875028804584872e-01
3.822332089225710661e-01
3.775913967974702246e-01
3.683377004244903219e-01
3.822332089225710661e-01
3.595875028804584872e-01
3.775913967974702246e-01
3.683377004244903219e-01
4.496216250722682162e-01
4.496216250722682162e-01
4.155232119228458032e-01
4.477153098860071623e-01
4.155232119228458032e-01
4.477153098860071623e-01
4.454591952708142344e-01
4.454591952708142344e-01
4.496784216262312839e-01
4.496784216262312839e-01
4.420849398929931340e-01
4.420849398929931340e-01
3.696028605263563804e-01
3.688566056607669452e-01
3.700564537084574113e-01
3.696028605263563804e-01
3.754001333691121545e-01
3.688566056607669452e-01
3.700564537084574113e-01
3.754001333691121545e-01
4.494539127445023041e-01
4.386030889236280927e-01
4.402024028131563682e-01
4.494539127445023041e-01
4.386030889236280927e-01
4.402024028131563682e-01
4.367845789092825726e-01
4.418903887672058772e-01
4.390843427900108509e-01
4.367845789092825726e-01
4.418903887672058772e-01
4.390843427900108509e-01
3.730600261696963571e-01
3.747267469807411544e-01
3.782349273642466869e-01
3.574363952830026392e-01
3.730600261696963571e-01
3.747267469807411544e-01
3.782349273642466869e-01
3.574363952830026392e-01
4.237979212575737620e-01
4.237979212575737620e-01
3.697072103791469999e-01
3.674048105067413417e-01
3.825014685744463350e-01
3.697072103791469999e-01
3.675357354622974526e-01
3.674048105067413417e-01
3.825014685744463350e-01
3.675357354622974526e-01
4.383715583771845559e-01
4.168988319697746192e-01
4.383715583771845559e-01
4.168988319697746192e-01
3.553721534526630421e-01
3.509698593406938016e-01
4.018515862408094108e-01
3.783658824031590484e-01
3.509698593406938016e-01
3.553721534526630421e-01
4.018515862408094108e-01
3.783658824031590484e-01
3.945331293980416376e-01
3.941250792704522610e-01
3.945331293980416376e-01
3.941250792704522610e-01
4.466709621483460069e-01
4.023146507352066692e-01
4.110224690466566244e-01
4.466709621483460069e-01
4.023146507352066692e-01
4.110224690466566244e-01
4.473504396592034027e-01
4.218862461839307798e-01
4.473504396592034027e-01
4.218862461839307798e-01
4.299699723210324009e-01
4.299699723210324009e-01
4.097905688058745000e-01
4.097905688058745000e-01
3.737052257829418522e-01
3.664306921418756247e-01
3.723032400484953541e-01
3.720413389237364754e-01
3.737052257829418522e-01
3.664306921418756247e-01
3.723032400484953541e-01
3.720413389237364754e-01
3.690278171197860502e-01
3.731228413016651757e-01
3.712219564113183878e-01
3.680040824110619724e-01
3.690278171197860502e-01
3.731228413016651757e-01
3.712219564113183878e-01
3.680040824110619724e-01
3.704301252473669592e-01
3.705264356567568029e-01
3.816721469111143961e-01
3.678247913712766604e-01
3.704301252473669592e-01
3.705264356567568029e-01
3.816721469111143961e-01
3.678247913712766604e-01
4.408508692322357092e-01
4.408508692322357092e-01
3.718915647168614669e-01
3.717991745779727353e-01
3.637443845855159452e-01
3.741670515428268118e-01
3.718915647168614669e-01
3.717991745779727353e-01
3.637443845855159452e-01
3.741670515428268118e-01
3.694075186322152149e-01
3.694075186322152149e-01
4.473695640808728058e-01
4.247329796962731052e-01
4.473695640808728058e-01
4.247329796962731052e-01
3.720607017075963086e-01
3.711701617185099167e-01
3.642111138860855135e-01
3.741947834814709495e-01
3.720607017075963086e-01
3.711701617185099167e-01
3.642111138860855135e-01
3.741947834814709495e-01
4.432742376848182175e-01
4.432742376848182175e-01
3.877956075684778625e-01
3.875297813392535318e-01
3.552288064147433033e-01
3.877956075684778625e-01
3.552288064147433033e-01
3.875297813392535318e-01
3.681780147817335092e-01
3.727676603493819130e-01
3.697320188775847782e-01
3.727120081448447309e-01
3.681780147817335092e-01
3.727676603493819130e-01
3.697320188775847782e-01
3.727120081448447309e-01
4.489262993902229937e-01
4.489262993902229937e-01
3.714270589634907083e-01
3.717998133261062321e-01
3.733109443537614425e-01
3.659233623593536322e-01
3.714270589634907083e-01
3.659233623593536322e-01
3.717998133261062321e-01
3.733109443537614425e-01
4.493000628190202406e-01
4.086123072265763767e-01
4.183545937030430650e-01
4.493000628190202406e-01
4.086123072265763767e-01
4.183545937030430650e-01
3.725659641568199731e-01
3.704484815243631601e-01
3.674564742495931569e-01
3.726989886690716958e-01
3.704484815243631601e-01
3.725659641568199731e-01
3.674564742495931569e-01
3.726989886690716958e-01
3.587735515029635280e-01
3.839348946021345910e-01
3.810110989870736375e-01
3.584738116987864487e-01
3.587735515029635280e-01
3.839348946021345910e-01
3.810110989870736375e-01
3.584738116987864487e-01
4.489753541938625858e-01
4.489753541938625858e-01
4.410894580464628234e-01
4.410894580464628234e-01
3.711044427400338463e-01
3.698320334369782358e-01
3.725810544074192876e-01
3.698330237402842613e-01
3.711044427400338463e-01
3.698320334369782358e-01
3.725810544074192876e-01
3.698330237402842613e-01
4.213439327650121413e-01
4.160823857237119228e-01
4.213439327650121413e-01
4.160823857237119228e-01
3.588788198867405299e-01
3.814308572036679834e-01
3.870008954727381933e-01
3.550101772852940485e-01
3.588788198867405299e-01
3.814308572036679834e-01
3.870008954727381933e-01
3.550101772852940485e-01
4.486628203994769137e-01
4.486628203994769137e-01
3.896686342341126874e-01
3.896686342341126874e-01
4.477608341057930375e-01
4.499270985616021790e-01
4.477608341057930375e-01
4.499270985616021790e-01
3.765754123378428631e-01
3.675370664313959423e-01
3.752832720674632583e-01
3.648356204212177545e-01
3.765754123378428631e-01
3.675370664313959423e-01
3.752832720674632583e-01
3.648356204212177545e-01
3.724193906364234863e-01
3.704006124344232376e-01
3.736142263405781705e-01
3.672299847685280838e-01
3.724193906364234863e-01
3.704006124344232376e-01
3.736142263405781705e-01
3.672299847685280838e-01
3.618090056470464333e-01
3.841546481971818139e-01
3.686509108774771448e-01
3.726370032482009265e-01
3.618090056470464333e-01
3.841546481971818139e-01
3.686509108774771448e-01
3.726370032482009265e-01
3.832506682010716759e-01
3.832506682010716759e-01
4.238985234987922013e-01
3.927391702854947653e-01
3.965858225819829386e-01
4.238985234987922013e-01
3.927391702854947653e-01
3.965858225819829386e-01
4.465692158014462620e-01
4.465692158014462620e-01
3.993332314857980236e-01
4.233045061992015690e-01
3.675502644400694408e-01
3.993332314857980236e-01
4.233045061992015690e-01
3.675502644400694408e-01
3.713735280753098777e-01
3.726417683656109148e-01
3.651303589567760355e-01
3.735267744341399521e-01
3.713735280753098777e-01
3.726417683656109148e-01
3.651303589567760355e-01
3.735267744341399521e-01
4.413542263609997462e-01
4.377874401252483949e-01
4.462733699147065636e-01
4.434763971694337670e-01
4.413542263609997462e-01
4.377874401252483949e-01
4.434763971694337670e-01
4.462733699147065636e-01
4.458480883058655309e-01
4.458480883058655309e-01
4.215329730195662705e-01
4.334222967991081532e-01
3.993834054126637056e-01
4.215329730195662705e-01
4.334222967991081532e-01
3.993834054126637056e-01
4.390801269219082315e-01
4.227986454243364278e-01
4.390801269219082315e-01
4.227986454243364278e-01
4.284287442897039000e-01
4.284287442897039000e-01
4.486240806354544475e-01
4.486240806354544475e-01
4.104850952226115623e-01
4.104850952226115623e-01
4.096715144041809253e-01
4.096715144041809253e-01
4.114423607279604767e-01
4.407158783014892833e-01
3.970930109080654802e-01
4.114423607279604767e-01
4.407158783014892833e-01
3.970930109080654802e-01
3.711050738056655973e-01
3.708829347106075147e-01
3.686228466890497657e-01
3.731146376394463005e-01
3.711050738056655973e-01
3.708829347106075147e-01
3.686228466890497657e-01
3.731146376394463005e-01
4.286590526116924593e-01
4.286590526116924593e-01
4.127188843085605185e-01
3.572795384025084786e-01
4.127188843085605185e-01
3.572795384025084786e-01
4.078958421441711835e-01
4.078958421441711835e-01
4.307288719619464246e-01
4.307288719619464246e-01
4.481404764846956823e-01
4.481404764846956823e-01
3.529322818922082661e-01
4.044582951710253838e-01
3.503862246625430998e-01
3.787695258479288896e-01
3.529322818922082661e-01
4.044582951710253838e-01
3.503862246625430998e-01
3.787695258479288896e-01
4.159953639173181728e-01
4.379409511329868110e-01
3.987224688953574514e-01
4.159953639173181728e-01
4.379409511329868110e-01
3.987224688953574514e-01
3.796287353197840275e-01
3.570744000626291381e-01
3.614319757834891789e-01
3.825213373420410790e-01
3.796287353197840275e-01
3.614319757834891789e-01
3.570744000626291381e-01
3.825213373420410790e-01
3.605196771786722820e-01
3.917588853064444265e-01
3.564087378022122721e-01
3.742608831776124134e-01
3.605196771786722820e-01
3.917588853064444265e-01
3.564087378022122721e-01
3.742608831776124134e-01
4.482461620973481331e-01
4.485016371236270061e-01
4.482461620973481331e-01
4.464549877575336723e-01
4.485016371236270061e-01
4.464549877575336723e-01
3.706798264929602738e-01
3.723112696784482978e-01
3.674136055024064262e-01
3.729950748147530248e-01
3.706798264929602738e-01
3.723112696784482978e-01
3.674136055024064262e-01
3.729950748147530248e-01
4.372357549127627863e-01
4.463202207407448441e-01
4.372357549127627863e-01
4.463202207407448441e-01
4.490714130643027602e-01
4.490714130643027602e-01
4.369940901742666028e-01
4.369940901742666028e-01
4.189747376731247641e-01
3.981573874116293155e-01
3.535408825955528300e-01
4.189747376731247641e-01
3.981573874116293155e-01
3.535408825955528300e-01
3.634179976634186460e-01
3.865452303307392867e-01
3.889944715419915156e-01
3.634179976634186460e-01
3.865452303307392867e-01
3.889944715419915156e-01
3.673345126444473863e-01
3.694224867294906289e-01
3.824266004676246666e-01
3.678370354018625221e-01
3.673345126444473863e-01
3.694224867294906289e-01
3.824266004676246666e-01
3.678370354018625221e-01
4.161930893205862958e-01
4.161930893205862958e-01
4.360274124574061716e-01
4.360274124574061716e-01
3.579829996979242424e-01
3.836917178396106465e-01
3.783189888154083746e-01
3.675577603253259440e-01
3.579829996979242424e-01
3.836917178396106465e-01
3.675577603253259440e-01
3.783189888154083746e-01
3.697980731449206360e-01
3.737717168687595404e-01
3.741231382182377274e-01
3.659884742655776790e-01
3.697980731449206360e-01
3.737717168687595404e-01
3.741231382182377274e-01
3.659884742655776790e-01
3.883350157120730728e-01
4.120996824703979655e-01
3.584152033163263695e-01
3.883350157120730728e-01
4.120996824703979655e-01
3.584152033163263695e-01
4.250744622040656395e-01
4.250744622040656395e-01
4.223101896823209245e-01
4.223101896823209245e-01
3.545176543193520047e-01
3.598736166859453078e-01
3.545176543193520047e-01
3.598736166859453078e-01
4.398550571568193845e-01
4.391606075478193816e-01
4.401048321542475605e-01
4.398550571568193845e-01
4.391606075478193816e-01
4.401048321542475605e-01
3.677059444153201184e-01
3.703274546196553274e-01
3.724286864426176180e-01
3.724185261680759140e-01
3.703274546196553274e-01
3.724286864426176180e-01
3.677059444153201184e-01
3.724185261680759140e-01
4.231514308457917650e-01
4.407861046574907959e-01
4.231514308457917650e-01
4.407861046574907959e-01
3.598907473387953360e-01
4.012377816598018399e-01
3.803399276275740704e-01
4.012377816598018399e-01
3.598907473387953360e-01
3.803399276275740704e-01
4.422230491491063731e-01
4.431759427643555682e-01
4.441716992050714907e-01
4.409023355910903774e-01
4.422230491491063731e-01
4.431759427643555682e-01
4.441716992050714907e-01
4.409023355910903774e-01
3.733004212017476675e-01
3.771890937337047944e-01
3.620152006092212105e-01
3.722434728229018219e-01
3.733004212017476675e-01
3.620152006092212105e-01
3.771890937337047944e-01
3.722434728229018219e-01
4.493890504190858337e-01
4.493890504190858337e-01
3.830233291810145602e-01
3.830233291810145602e-01
4.172237193415639922e-01
4.172237193415639922e-01
4.323187854515708750e-01
4.288552927027922124e-01
4.200099101763044018e-01
4.323187854515708750e-01
4.288552927027922124e-01
4.200099101763044018e-01
4.486199978423428547e-01
4.486199978423428547e-01
4.163905492787307594e-01
4.479203778591909213e-01
4.163905492787307594e-01
4.479203778591909213e-01
3.705883689654001500e-01
3.801968325897178147e-01
3.710421953401237261e-01
3.678387827612823457e-01
3.705883689654001500e-01
3.710421953401237261e-01
3.801968325897178147e-01
3.678387827612823457e-01
4.462893149539013393e-01
4.462893149539013393e-01
4.486874890608305577e-01
4.278572309449373279e-01
4.455142387068917742e-01
4.488473347701074090e-01
4.486874890608305577e-01
4.278572309449373279e-01
4.455142387068917742e-01
4.488473347701074090e-01
4.466126798315599444e-01
4.466126798315599444e-01
4.205278314984752797e-01
4.205278314984752797e-01
4.437644363952131243e-01
4.152648018789477646e-01
3.923908704346104059e-01
4.437644363952131243e-01
4.152648018789477646e-01
3.923908704346104059e-01
3.568079330943874083e-01
3.604273404816922266e-01
3.568079330943874083e-01
3.604273404816922266e-01
3.702635157324039028e-01
3.715947085584048182e-01
3.645684714974777307e-01
3.791419952549404115e-01
3.702635157324039028e-01
3.715947085584048182e-01
3.645684714974777307e-01
3.791419952549404115e-01
4.467222305211180355e-01
4.467222305211180355e-01
3.736807439518088358e-01
3.583045349196254392e-01
3.764849462677375413e-01
3.784049716678055120e-01
3.736807439518088358e-01
3.583045349196254392e-01
3.764849462677375413e-01
3.784049716678055120e-01
4.091403758211527020e-01
3.937805925415887032e-01
4.091403758211527020e-01
3.937805925415887032e-01
4.176128260460245656e-01
4.176128260460245656e-01
4.044200693256243540e-01
4.044200693256243540e-01
3.586544772006163839e-01
3.868318582390202209e-01
3.773964802167029120e-01
3.608877128990570782e-01
3.586544772006163839e-01
3.868318582390202209e-01
3.773964802167029120e-01
3.608877128990570782e-01
3.781999520424506045e-01
3.607377011403514189e-01
3.779479178192559630e-01
3.690124994627694832e-01
3.781999520424506045e-01
3.607377011403514189e-01
3.779479178192559630e-01
3.690124994627694832e-01
4.397617811955569778e-01
4.397617811955569778e-01
4.271865554292162415e-01
4.034534301572421100e-01
4.271865554292162415e-01
4.034534301572421100e-01
4.318718196172994794e-01
4.318718196172994794e-01
3.715032110671927512e-01
3.692347667047215509e-01
3.703752063615866064e-01
3.730890830138378078e-01
3.715032110671927512e-01
3.692347667047215509e-01
3.703752063615866064e-01
3.730890830138378078e-01
4.263806094622850651e-01
4.294789030609535985e-01
4.043128562479978427e-01
4.263806094622850651e-01
4.294789030609535985e-01
4.043128562479978427e-01
3.688735610667208675e-01
3.802287770695329527e-01
3.723663136706818477e-01
3.655483746597383288e-01
3.688735610667208675e-01
3.802287770695329527e-01
3.723663136706818477e-01
3.655483746597383288e-01
4.420239212195156142e-01
4.447636645527381916e-01
4.237000643188366666e-01
4.420239212195156142e-01
4.447636645527381916e-01
4.237000643188366666e-01
4.372806299179501366e-01
4.432235910899180453e-01
4.378156080565531738e-01
4.372806299179501366e-01
4.432235910899180453e-01
4.378156080565531738e-01
4.459821058917441405e-01
4.420255672830535332e-01
4.324895508907502517e-01
4.420255672830535332e-01
4.459821058917441405e-01
4.324895508907502517e-01
3.722848210536540137e-01
3.680352627843603841e-01
3.715913951837137574e-01
3.722305624787622946e-01
3.722848210536540137e-01
3.680352627843603841e-01
3.715913951837137574e-01
3.722305624787622946e-01
3.677302852411230560e-01
3.750848628915264271e-01
3.710188600725814467e-01
3.733148510345927207e-01
3.677302852411230560e-01
3.750848628915264271e-01
3.710188600725814467e-01
3.733148510345927207e-01
3.643183329259045422e-01
3.643183329259045422e-01
4.450081887525811908e-01
4.494464441249874653e-01
4.450081887525811908e-01
4.494464441249874653e-01
4.380778105842182413e-01
4.380778105842182413e-01
3.624354548214796523e-01
3.896598056144284783e-01
3.592235903283835796e-01
3.750084794123722531e-01
3.624354548214796523e-01
3.896598056144284783e-01
3.592235903283835796e-01
3.750084794123722531e-01
3.652138235420352430e-01
3.753329796190882917e-01
3.717069445001470740e-01
3.719484266102881520e-01
3.652138235420352430e-01
3.753329796190882917e-01
3.717069445001470740e-01
3.719484266102881520e-01
4.495051840672203980e-01
4.495051840672203980e-01
3.696949737086470122e-01
3.739544616773855523e-01
3.765352781629189849e-01
3.682723233523574891e-01
3.696949737086470122e-01
3.765352781629189849e-01
3.739544616773855523e-01
3.682723233523574891e-01
3.775964717497117817e-01
3.775964717497117817e-01
3.641788057757366914e-01
3.770746966010847245e-01
3.715244360273572966e-01
3.722133359642612049e-01
3.641788057757366914e-01
3.770746966010847245e-01
3.715244360273572966e-01
3.722133359642612049e-01
4.419195164664415643e-01
4.289885721773316618e-01
4.419195164664415643e-01
4.289885721773316618e-01
3.537477167001270573e-01
3.960090768932786887e-01
3.790886183578550117e-01
3.547204923329445592e-01
3.537477167001270573e-01
3.960090768932786887e-01
3.790886183578550117e-01
3.547204923329445592e-01
4.190475370824060519e-01
4.190475370824060519e-01
4.344524494026700268e-01
4.344524494026700268e-01
4.466231343640174600e-01
4.476712559016959858e-01
4.466231343640174600e-01
4.476712559016959858e-01
4.496280975399713498e-01
3.864825966902571963e-01
4.496280975399713498e-01
3.864825966902571963e-01
3.821580785988771822e-01
3.547747137672558893e-01
3.843788992217014311e-01
3.593526410913909785e-01
3.821580785988771822e-01
3.547747137672558893e-01
3.593526410913909785e-01
3.843788992217014311e-01
4.447886943507910473e-01
4.447886943507910473e-01
4.188253930451537599e-01
4.188253930451537599e-01
4.434854627479580813e-01
4.434854627479580813e-01
4.435209883340576198e-01
4.435209883340576198e-01
3.716237260114212404e-01
3.676897633586122538e-01
3.718851935891507310e-01
3.723275353704593726e-01
3.716237260114212404e-01
3.676897633586122538e-01
3.718851935891507310e-01
3.723275353704593726e-01
4.494153987725439947e-01
4.354446255783841480e-01
4.494153987725439947e-01
4.354446255783841480e-01
3.701952754709054716e-01
3.721184548321616603e-01
3.680932953602678026e-01
3.720430460834904807e-01
3.701952754709054716e-01
3.680932953602678026e-01
3.721184548321616603e-01
3.720430460834904807e-01
3.954848513676552102e-01
3.583023513983789599e-01
3.587459919017419452e-01
3.753306447015347658e-01
3.583023513983789599e-01
3.954848513676552102e-01
3.587459919017419452e-01
3.753306447015347658e-01
4.375191243034350919e-01
4.424192218320968095e-01
4.367883173454174539e-01
4.375191243034350919e-01
4.424192218320968095e-01
4.367883173454174539e-01
3.626185146977149998e-01
3.811519095706898952e-01
3.702476355365433847e-01
3.724581176411447814e-01
3.626185146977149998e-01
3.811519095706898952e-01
3.702476355365433847e-01
3.724581176411447814e-01
4.482279192452551797e-01
4.482279192452551797e-01
3.925379044176224852e-01
3.933436888637515949e-01
3.925379044176224852e-01
3.933436888637515949e-01
4.367405949042222346e-01
4.367405949042222346e-01
4.453049802577879746e-01
4.334028774974285625e-01
4.453049802577879746e-01
4.334028774974285625e-01
4.268454508019203786e-01
4.268454508019203786e-01
4.414222278501256369e-01
4.414222278501256369e-01
4.428102146989658650e-01
4.428102146989658650e-01
4.282169072621400119e-01
4.282169072621400119e-01
3.705658557664719410e-01
3.673575291886663763e-01
3.725161266183931730e-01
3.728857777000484930e-01
3.705658557664719410e-01
3.725161266183931730e-01
3.673575291886663763e-01
3.728857777000484930e-01
4.498634251631301595e-01
4.395298076760809636e-01
4.424127583952213172e-01
4.498634251631301595e-01
4.395298076760809636e-01
4.424127583952213172e-01
3.840244888660890865e-01
3.897707257456204388e-01
3.616969829827212379e-01
3.840244888660890865e-01
3.897707257456204388e-01
3.616969829827212379e-01
4.352342590909756836e-01
4.396711341123591410e-01
4.426843443470716011e-01
4.352342590909756836e-01
4.396711341123591410e-01
4.426843443470716011e-01
4.410284174118714873e-01
4.498509953336906619e-01
4.498509953336906619e-01
4.446857271868793759e-01
4.410284174118714873e-01
4.446857271868793759e-01
4.306805718870236888e-01
4.306805718870236888e-01
4.481208269326089066e-01
4.481208269326089066e-01
3.727544950552328373e-01
3.634245015036867699e-01
3.755901306017221941e-01
3.720843556202453328e-01
3.727544950552328373e-01
3.634245015036867699e-01
3.755901306017221941e-01
3.720843556202453328e-01
3.731769465312027023e-01
3.821117210545708076e-01
3.636990381642135617e-01
3.666769341662075021e-01
3.731769465312027023e-01
3.636990381642135617e-01
3.821117210545708076e-01
3.666769341662075021e-01
3.925635212290217169e-01
3.919010653407895006e-01
3.925635212290217169e-01
3.919010653407895006e-01
4.429520574467460392e-01
4.360198378999484703e-01
4.405275117223936832e-01
4.496828713508875808e-01
4.429520574467460392e-01
4.360198378999484703e-01
4.405275117223936832e-01
4.496828713508875808e-01
4.174581319966819137e-01
4.174581319966819137e-01
3.710017338298712275e-01
3.712677975086080551e-01
3.682353048243385274e-01
3.731057894538025721e-01
3.710017338298712275e-01
3.712677975086080551e-01
3.682353048243385274e-01
3.731057894538025721e-01
4.493000562115412322e-01
4.493000562115412322e-01
3.984782818315579789e-01
4.284725082761724479e-01
3.984782818315579789e-01
4.284725082761724479e-01
3.724583787443407346e-01
3.651317669873606064e-01
3.736877984383681905e-01
3.722855341047761613e-01
3.724583787443407346e-01
3.651317669873606064e-01
3.736877984383681905e-01
3.722855341047761613e-01
3.818733372027054429e-01
4.170290579495485872e-01
3.607537535135634243e-01
3.818733372027054429e-01
4.170290579495485872e-01
3.607537535135634243e-01
3.684117934026289731e-01
3.749793890383443795e-01
3.751464936976844911e-01
3.620491178371594287e-01
3.684117934026289731e-01
3.751464936976844911e-01
3.749793890383443795e-01
3.620491178371594287e-01
3.719820013402568293e-01
3.702483840124841663e-01
3.724800459858670365e-01
3.685869584915053565e-01
3.719820013402568293e-01
3.702483840124841663e-01
3.724800459858670365e-01
3.685869584915053565e-01
3.746611927181220381e-01
3.634667563337643514e-01
3.822375694753645803e-01
3.746611927181220381e-01
3.634667563337643514e-01
3.822375694753645803e-01
3.669383846781784086e-01
3.669383846781784086e-01
3.518217485861896421e-01
3.869844078749338223e-01
3.881801702545999433e-01
3.589405226330200094e-01
3.518217485861896421e-01
3.881801702545999433e-01
3.869844078749338223e-01
3.589405226330200094e-01
4.418883126991204335e-01
4.418883126991204335e-01
4.460710269449918997e-01
4.460710269449918997e-01
4.480710585003180313e-01
4.480710585003180313e-01
3.577606859016668750e-01
3.869191803614739911e-01
3.796394971886911662e-01
3.595049149907936226e-01
3.577606859016668750e-01
3.869191803614739911e-01
3.796394971886911662e-01
3.595049149907936226e-01
3.652053846085436817e-01
3.712134027673528180e-01
3.748967182964406675e-01
3.749372581964962592e-01
3.652053846085436817e-01
3.748967182964406675e-01
3.712134027673528180e-01
3.749372581964962592e-01
4.215072329620852543e-01
4.215072329620852543e-01
4.173136499593965709e-01
4.388481621290338808e-01
4.290777681499093887e-01
4.173136499593965709e-01
4.388481621290338808e-01
4.290777681499093887e-01
3.952167672050563851e-01
3.952167672050563851e-01
4.488844024235731922e-01
3.857580050025717355e-01
4.488844024235731922e-01
3.857580050025717355e-01
4.499606338354169566e-01
4.499606338354169566e-01
4.441095853762817569e-01
4.171750578425417189e-01
4.441095853762817569e-01
4.171750578425417189e-01
4.471425251967957593e-01
4.471425251967957593e-01
4.445108114850881975e-01
4.445108114850881975e-01
3.592742569471738534e-01
3.592742569471738534e-01
3.527115221631902386e-01
3.913488940224851831e-01
3.838398583566231537e-01
3.566198565554259403e-01
3.527115221631902386e-01
3.913488940224851831e-01
3.838398583566231537e-01
3.566198565554259403e-01
3.707893973300997459e-01
3.720039895288209664e-01
3.676043503096479981e-01
3.730548900352914643e-01
3.707893973300997459e-01
3.720039895288209664e-01
3.676043503096479981e-01
3.730548900352914643e-01
4.010628003852616530e-01
4.010628003852616530e-01
3.664983300113817677e-01
3.784286502668692265e-01
3.709411990093940403e-01
3.723547208410309395e-01
3.664983300113817677e-01
3.784286502668692265e-01
3.723547208410309395e-01
3.709411990093940403e-01
4.369403963282820769e-01
4.436630709351447877e-01
4.360269895514647942e-01
4.369403963282820769e-01
4.436630709351447877e-01
4.360269895514647942e-01
4.352514485981373582e-01
4.352514485981373582e-01
3.683349861207716458e-01
4.004014430693132454e-01
3.683349861207716458e-01
4.004014430693132454e-01
4.448994109388877405e-01
4.448994109388877405e-01
4.120701741708217014e-01
3.999532983689277899e-01
4.120701741708217014e-01
3.999532983689277899e-01
3.967477757869346533e-01
3.943435062647040468e-01
3.967477757869346533e-01
3.943435062647040468e-01
3.601396546582691371e-01
3.873282715612731408e-01
3.606621613307652296e-01
3.767534717371745501e-01
3.873282715612731408e-01
3.601396546582691371e-01
3.767534717371745501e-01
3.606621613307652296e-01
4.397073190993978642e-01
4.470321071057696827e-01
4.324745801459357608e-01
4.397073190993978642e-01
4.470321071057696827e-01
4.324745801459357608e-01
4.184671627626812551e-01
4.334633720100100618e-01
4.184671627626812551e-01
4.334633720100100618e-01
3.699150088614260312e-01
3.707253048196434975e-01
3.698796516837319359e-01
3.704534310490998905e-01
3.699150088614260312e-01
3.707253048196434975e-01
3.698796516837319359e-01
3.704534310490998905e-01
3.985034256356811966e-01
3.575611408796248725e-01
3.762437841214705259e-01
3.548438652460390585e-01
3.575611408796248725e-01
3.548438652460390585e-01
3.985034256356811966e-01
3.762437841214705259e-01
3.607092393376660766e-01
3.866399352045846172e-01
3.674620462152233813e-01
3.728886278213394689e-01
3.607092393376660766e-01
3.866399352045846172e-01
3.674620462152233813e-01
3.728886278213394689e-01
4.494954731426332728e-01
4.378350122296978952e-01
4.370403187140254886e-01
4.440433832705821260e-01
4.494954731426332728e-01
4.378350122296978952e-01
4.370403187140254886e-01
4.440433832705821260e-01
4.497221521560277324e-01
4.497221521560277324e-01
3.662725714275438804e-01
3.662725714275438804e-01
4.388007007701162365e-01
4.388007007701162365e-01
4.465279809101048158e-01
4.465279809101048158e-01
4.399055108078755438e-01
4.399055108078755438e-01
4.378291119319328573e-01
4.378291119319328573e-01
3.718069201295293169e-01
3.715910365617673961e-01
3.750262028343058773e-01
3.659042371746181743e-01
3.715910365617673961e-01
3.718069201295293169e-01
3.750262028343058773e-01
3.659042371746181743e-01
3.982456703743082471e-01
3.982456703743082471e-01
4.199793194675294217e-01
4.199793194675294217e-01
4.168970372957119253e-01
3.980799638975440757e-01
3.687096337798720924e-01
4.168970372957119253e-01
3.980799638975440757e-01
3.687096337798720924e-01
4.494585768088654731e-01
4.494585768088654731e-01
3.735670410815146170e-01
3.639344418506880174e-01
3.837424384737460059e-01
3.671159348268702161e-01
3.735670410815146170e-01
3.639344418506880174e-01
3.837424384737460059e-01
3.671159348268702161e-01
3.700695069364883238e-01
3.719055317833408481e-01
3.784087363665094017e-01
3.681991800485775457e-01
3.700695069364883238e-01
3.719055317833408481e-01
3.784087363665094017e-01
3.681991800485775457e-01
4.470480558184135589e-01
4.470480558184135589e-01
4.362107743727392517e-01
4.308839345721935388e-01
4.362107743727392517e-01
4.308839345721935388e-01
4.426744104302997584e-01
4.415978188417284400e-01
4.468946247516214498e-01
4.395651088452723343e-01
4.426744104302997584e-01
4.415978188417284400e-01
4.468946247516214498e-01
4.395651088452723343e-01
3.603488122571434360e-01
3.603488122571434360e-01
3.773978796089068055e-01
3.703201627722592093e-01
3.773978796089068055e-01
3.703201627722592093e-01
3.647415166415157728e-01
3.574958243116270751e-01
3.647415166415157728e-01
3.574958243116270751e-01
3.703965184304252034e-01
3.728065543600678211e-01
3.723843522375318571e-01
3.683049892551935045e-01
3.703965184304252034e-01
3.728065543600678211e-01
3.723843522375318571e-01
3.683049892551935045e-01
4.483703476871596649e-01
4.374413968180306256e-01
4.483703476871596649e-01
4.374413968180306256e-01
4.205249464921507752e-01
4.205249464921507752e-01
3.603312903078403906e-01
3.916586983132219757e-01
3.574181327144287934e-01
3.744393547340223449e-01
3.603312903078403906e-01
3.916586983132219757e-01
3.574181327144287934e-01
3.744393547340223449e-01
3.724590053934662137e-01
3.707149391257189563e-01
3.747979787567601306e-01
3.662755456634840812e-01
3.707149391257189563e-01
3.724590053934662137e-01
3.747979787567601306e-01
3.662755456634840812e-01
4.363759263333122362e-01
4.363759263333122362e-01
4.423562573147137300e-01
3.990185106749777333e-01
4.423562573147137300e-01
3.990185106749777333e-01
4.356042257541048457e-01
4.356042257541048457e-01
4.480758644649540656e-01
4.480758644649540656e-01
3.944090838576812530e-01
3.944090838576812530e-01
4.009533040753012756e-01
4.009533040753012756e-01
4.437680344508407870e-01
3.972620701533742249e-01
3.912930572641926119e-01
4.437680344508407870e-01
3.972620701533742249e-01
3.912930572641926119e-01
4.259841559560300084e-01
4.259841559560300084e-01
4.499739744424005039e-01
4.499739744424005039e-01
3.739649104045383865e-01
3.657100705013363040e-01
3.726773915886951727e-01
3.717334271086656372e-01
3.739649104045383865e-01
3.657100705013363040e-01
3.726773915886951727e-01
3.717334271086656372e-01
4.346753294503287179e-01
4.346753294503287179e-01
4.143933089526399272e-01
4.240741478679410648e-01
4.259105706069021835e-01
4.143933089526399272e-01
4.240741478679410648e-01
4.259105706069021835e-01
4.387844877364841523e-01
4.476349424403451849e-01
4.375379564426111756e-01
4.460724774780828739e-01
4.387844877364841523e-01
4.476349424403451849e-01
4.375379564426111756e-01
4.460724774780828739e-01
3.758137226473081682e-01
3.545232165224661003e-01
3.776459812488610623e-01
3.768513844570406945e-01
3.758137226473081682e-01
3.545232165224661003e-01
3.776459812488610623e-01
3.768513844570406945e-01
4.076487736060698808e-01
4.076487736060698808e-01
4.465033778742508730e-01
4.465033778742508730e-01
3.721750123959282064e-01
3.664277961461266386e-01
3.730127490034647053e-01
3.721750123959282064e-01
3.728796573120689573e-01
3.664277961461266386e-01
3.730127490034647053e-01
3.728796573120689573e-01
4.189461674372978450e-01
4.189461674372978450e-01
4.409727769634628203e-01
4.427476761666184757e-01
4.179612018215266289e-01
4.409727769634628203e-01
4.427476761666184757e-01
4.179612018215266289e-01
3.893264976431964897e-01
3.893264976431964897e-01
4.381478889226855244e-01
3.943968663261330221e-01
4.381478889226855244e-01
3.943968663261330221e-01
3.845814778214844409e-01
4.093661108781816438e-01
3.632906951497716364e-01
3.845814778214844409e-01
4.093661108781816438e-01
3.632906951497716364e-01
4.324706206771224970e-01
4.350121124753059121e-01
4.303212492322927574e-01
4.324706206771224970e-01
4.350121124753059121e-01
4.303212492322927574e-01
3.859223316430870909e-01
4.126072808903700206e-01
3.624540214987064246e-01
3.859223316430870909e-01
4.126072808903700206e-01
3.624540214987064246e-01
4.203738938485912513e-01
4.230387909119599499e-01
4.203738938485912513e-01
4.230387909119599499e-01
3.549664108795695938e-01
3.941015613927447703e-01
3.549664108795695938e-01
3.941015613927447703e-01
4.465216136559320148e-01
4.465216136559320148e-01
3.633005851788766449e-01
3.751228541595992283e-01
3.803432112567861623e-01
3.682913943785024458e-01
3.633005851788766449e-01
3.751228541595992283e-01
3.803432112567861623e-01
3.682913943785024458e-01
4.406812748748052400e-01
4.406812748748052400e-01
4.208837805927032605e-01
4.208837805927032605e-01
3.855299787292096880e-01
3.915324211648112396e-01
3.643780408974635066e-01
3.855299787292096880e-01
3.915324211648112396e-01
3.643780408974635066e-01
3.754641281952899590e-01
3.546724996645025385e-01
3.810348127826728160e-01
3.727080799903887964e-01
3.754641281952899590e-01
3.546724996645025385e-01
3.810348127826728160e-01
3.727080799903887964e-01
4.240124605421442538e-01
4.240124605421442538e-01
4.233205770042332006e-01
4.233205770042332006e-01
4.205977557312507997e-01
4.205977557312507997e-01
4.163027531403713510e-01
4.067819617575878510e-01
4.264121448841251549e-01
4.163027531403713510e-01
4.067819617575878510e-01
4.264121448841251549e-01
4.493665588925068732e-01
4.493665588925068732e-01
4.100952355711342534e-01
4.100952355711342534e-01
4.378736646831384860e-01
4.268867237660742830e-01
4.378736646831384860e-01
4.268867237660742830e-01
4.334342727302100684e-01
4.334342727302100684e-01
3.697404132572046365e-01
3.890931371188344201e-01
3.674920722023671260e-01
3.596484394620347302e-01
3.697404132572046365e-01
3.890931371188344201e-01
3.674920722023671260e-01
3.596484394620347302e-01
4.028438736404496012e-01
4.209333418475580402e-01
3.533486453379737213e-01
4.028438736404496012e-01
4.209333418475580402e-01
3.533486453379737213e-01
4.475218952429713681e-01
4.333844322864024434e-01
4.043123419032781385e-01
4.475218952429713681e-01
4.333844322864024434e-01
4.043123419032781385e-01
3.724770928051839292e-01
3.646677258884665207e-01
3.666558786608220544e-01
3.820802085920149693e-01
3.724770928051839292e-01
3.646677258884665207e-01
3.820802085920149693e-01
3.666558786608220544e-01
4.411954640631847724e-01
4.411954640631847724e-01
3.719559299706816091e-01
3.697361862550678779e-01
3.663878222623679903e-01
3.735254720086231828e-01
3.719559299706816091e-01
3.697361862550678779e-01
3.663878222623679903e-01
3.735254720086231828e-01
3.589181768111302517e-01
3.828264179537654854e-01
3.843419537806767039e-01
3.564598992415994871e-01
3.589181768111302517e-01
3.828264179537654854e-01
3.843419537806767039e-01
3.564598992415994871e-01
4.422934422145772260e-01
4.422934422145772260e-01
4.477898488621576689e-01
4.403808818851757678e-01
4.349342719124251744e-01
4.448303921608385281e-01
4.477898488621576689e-01
4.403808818851757678e-01
4.349342719124251744e-01
4.448303921608385281e-01
3.786196791052134358e-01
3.769114557071588933e-01
3.630863324387973989e-01
3.684571216999756871e-01
3.630863324387973989e-01
3.786196791052134358e-01
3.769114557071588933e-01
3.684571216999756871e-01
4.483694446680601686e-01
4.483694446680601686e-01
3.727729028196336003e-01
3.638008104844629997e-01
3.658206545551365707e-01
3.727729028196336003e-01
3.792406738157296786e-01
3.658206545551365707e-01
3.638008104844629997e-01
3.792406738157296786e-01
3.709785002442913537e-01
3.659763399923576799e-01
3.822284365628547675e-01
3.709785002442913537e-01
3.668647441600114689e-01
3.659763399923576799e-01
3.822284365628547675e-01
3.668647441600114689e-01
4.192292812549567316e-01
4.307550704361347016e-01
4.192292812549567316e-01
4.307550704361347016e-01
4.442173593147344945e-01
4.442173593147344945e-01
4.471204423089147895e-01
4.471204423089147895e-01
4.442305467928235885e-01
4.491108645343047101e-01
4.277216731497901492e-01
4.442305467928235885e-01
4.491108645343047101e-01
4.277216731497901492e-01
3.712924509391086758e-01
3.681822408061634633e-01
3.680638409341554507e-01
3.757661650197405834e-01
3.712924509391086758e-01
3.681822408061634633e-01
3.680638409341554507e-01
3.757661650197405834e-01
4.437001975111343199e-01
4.437001975111343199e-01
3.696837595543911448e-01
3.696837595543911448e-01
4.255159133226698032e-01
4.255159133226698032e-01
3.857711554874185822e-01
3.857711554874185822e-01
4.392671163659542799e-01
4.392671163659542799e-01
3.931113827684384887e-01
4.299030548836526577e-01
3.931113827684384887e-01
4.299030548836526577e-01
3.588801848118237103e-01
3.966130958824578556e-01
3.918447838486827095e-01
3.588801848118237103e-01
3.966130958824578556e-01
3.918447838486827095e-01
4.087301851213851478e-01
4.087301851213851478e-01
4.481860885480273282e-01
4.481860885480273282e-01
4.485132995032472536e-01
4.445815610451973043e-01
4.485132995032472536e-01
4.445815610451973043e-01
3.586254700167046394e-01
3.849730540423479397e-01
3.780566017121600453e-01
3.611307171668158844e-01
3.586254700167046394e-01
3.849730540423479397e-01
3.780566017121600453e-01
3.611307171668158844e-01
4.453288705799423042e-01
4.453288705799423042e-01
3.690916204895984265e-01
3.837831041946628829e-01
3.704011594227267778e-01
3.629907446738798171e-01
3.690916204895984265e-01
3.837831041946628829e-01
3.704011594227267778e-01
3.629907446738798171e-01
3.736544342541492369e-01
3.620845699988421984e-01
3.830732477381388890e-01
3.665903680653173069e-01
3.620845699988421984e-01
3.736544342541492369e-01
3.830732477381388890e-01
3.665903680653173069e-01
4.474853004994656658e-01
4.474453026941773714e-01
4.474853004994656658e-01
4.474453026941773714e-01
4.437368918697757181e-01
4.237807356876146514e-01
4.437368918697757181e-01
4.237807356876146514e-01
4.457168657781949150e-01
4.463919461550176493e-01
4.457168657781949150e-01
4.463919461550176493e-01
3.727048931864374026e-01
3.640153004789681290e-01
3.752940299677902658e-01
3.725861034508852754e-01
3.727048931864374026e-01
3.640153004789681290e-01
3.752940299677902658e-01
3.725861034508852754e-01
4.460859425171292969e-01
4.405029588760953629e-01
4.357178949749140884e-01
4.449146575361737632e-01
4.460859425171292969e-01
4.405029588760953629e-01
4.357178949749140884e-01
4.449146575361737632e-01
4.472679715208869311e-01
4.472679715208869311e-01
4.370814739086199552e-01
4.466948908666381612e-01
4.357851142558502033e-01
4.370814739086199552e-01
4.466948908666381612e-01
4.357851142558502033e-01
3.648571233775328437e-01
3.770111086237193376e-01
3.695710536376282107e-01
3.747790514894404623e-01
3.770111086237193376e-01
3.648571233775328437e-01
3.695710536376282107e-01
3.747790514894404623e-01
3.726728879428264918e-01
3.646737570461482392e-01
3.845710194664206938e-01
3.672794551994229550e-01
3.726728879428264918e-01
3.646737570461482392e-01
3.845710194664206938e-01
3.672794551994229550e-01
3.586229298462058068e-01
4.029423119482089533e-01
3.923170327889238251e-01
3.586229298462058068e-01
4.029423119482089533e-01
3.923170327889238251e-01
4.455474372612115985e-01
4.455474372612115985e-01
4.247350334753718926e-01
4.247350334753718926e-01
4.479999951881836751e-01
4.479999951881836751e-01
4.483405626142484834e-01
4.483405626142484834e-01
3.849013516191917006e-01
3.559906959617364919e-01
3.794591838195628952e-01
3.659577457738123485e-01
3.559906959617364919e-01
3.849013516191917006e-01
3.794591838195628952e-01
3.659577457738123485e-01
4.072573667854157975e-01
4.072573667854157975e-01
4.327634906912862789e-01
4.138444709533359855e-01
4.327634906912862789e-01
4.138444709533359855e-01
4.272703902279317845e-01
4.272703902279317845e-01
3.577258237528440077e-01
3.577258237528440077e-01
4.430373074865201488e-01
4.430373074865201488e-01
4.342314911909852526e-01
3.809616940179694211e-01
4.342314911909852526e-01
3.809616940179694211e-01
4.174097768172941869e-01
4.492784661142650293e-01
4.433182202069474442e-01
4.174097768172941869e-01
4.492784661142650293e-01
4.433182202069474442e-01
4.402767733536165906e-01
4.402767733536165906e-01
4.465000788150064182e-01
4.465000788150064182e-01
3.746801691377186216e-01
3.746801691377186216e-01
4.494217163401117432e-01
4.494217163401117432e-01
4.491502250011762953e-01
4.491502250011762953e-01
3.743345668717665831e-01
3.611356631909075077e-01
3.803386343088277499e-01
3.689250939646626648e-01
3.743345668717665831e-01
3.611356631909075077e-01
3.803386343088277499e-01
3.689250939646626648e-01
4.466111443944100756e-01
4.466111443944100756e-01
3.915699453627894400e-01
3.915699453627894400e-01
3.610389747555018403e-01
3.610389747555018403e-01
3.685418125096475706e-01
3.685418125096475706e-01
4.463288442020711955e-01
4.494442986524518346e-01
4.463288442020711955e-01
4.494442986524518346e-01
3.698954049395979382e-01
3.708997374906175537e-01
3.702248751742445165e-01
3.726850268158159452e-01
3.698954049395979382e-01
3.708997374906175537e-01
3.702248751742445165e-01
3.726850268158159452e-01
3.725492058488271141e-01
3.629876199156569783e-01
3.742317704623019381e-01
3.778844823245890439e-01
3.725492058488271141e-01
3.629876199156569783e-01
3.742317704623019381e-01
3.778844823245890439e-01
4.343347495819216419e-01
4.343347495819216419e-01
4.275734205948538147e-01
4.283072296857426409e-01
4.275734205948538147e-01
4.283072296857426409e-01
4.448483020005369326e-01
4.452523595973616466e-01
4.448483020005369326e-01
4.452523595973616466e-01
3.728750011055126379e-01
3.633021334881050279e-01
3.759684069191280287e-01
3.728750011055126379e-01
3.725235980982688488e-01
3.633021334881050279e-01
3.759684069191280287e-01
3.725235980982688488e-01
4.402927664218623249e-01
4.402927664218623249e-01
4.357387859017762821e-01
4.423403991131635848e-01
4.483514723451662576e-01
4.421405091543419985e-01
4.357387859017762821e-01
4.423403991131635848e-01
4.483514723451662576e-01
4.421405091543419985e-01
4.200482470905626542e-01
4.200482470905626542e-01
4.401571731436888513e-01
4.033455331355071394e-01
4.401571731436888513e-01
4.033455331355071394e-01
4.491940341131339665e-01
4.491940341131339665e-01
4.352737529807200190e-01
4.352737529807200190e-01
3.886699397662596311e-01
3.534106941915524658e-01
3.898081575753167272e-01
3.886699397662596311e-01
3.534106941915524658e-01
3.898081575753167272e-01
4.101102225963586534e-01
4.377013082048506476e-01
4.101102225963586534e-01
4.377013082048506476e-01
3.960013229479955044e-01
4.248062191945791710e-01
3.622089609889371786e-01
3.960013229479955044e-01
4.248062191945791710e-01
3.622089609889371786e-01
4.415805912467476446e-01
4.415805912467476446e-01
4.194129086445173016e-01
3.790278761234731064e-01
4.194129086445173016e-01
3.790278761234731064e-01
4.439962307951645926e-01
4.439962307951645926e-01
4.391451522260467755e-01
4.391451522260467755e-01
3.637768914622938610e-01
3.637768914622938610e-01
3.608073554059956223e-01
3.904636099805429694e-01
3.914344640297713340e-01
3.608073554059956223e-01
3.904636099805429694e-01
3.914344640297713340e-01
3.871924834083984024e-01
3.528516754117845267e-01
3.838989943833439611e-01
3.616452086307617719e-01
3.528516754117845267e-01
3.871924834083984024e-01
3.838989943833439611e-01
3.616452086307617719e-01
4.447590403033245821e-01
4.447590403033245821e-01
4.461368055549428391e-01
4.461368055549428391e-01
4.171055635561060626e-01
3.541870066037517972e-01
4.171055635561060626e-01
3.541870066037517972e-01
4.487304052618128480e-01
4.487304052618128480e-01
3.724751914060107083e-01
3.706472670946823200e-01
3.711333397377529764e-01
3.695485741063748719e-01
3.706472670946823200e-01
3.724751914060107083e-01
3.711333397377529764e-01
3.695485741063748719e-01
4.426172287294320995e-01
4.430372807883031783e-01
4.423242784368994762e-01
4.411753380691152415e-01
4.426172287294320995e-01
4.430372807883031783e-01
4.423242784368994762e-01
4.411753380691152415e-01
4.366141236696421402e-01
4.443113970264676027e-01
4.360721944376564352e-01
4.366141236696421402e-01
4.443113970264676027e-01
4.360721944376564352e-01
3.743905223473120714e-01
3.603561619506763236e-01
3.823332950405529118e-01
3.679527819231225294e-01
3.743905223473120714e-01
3.603561619506763236e-01
3.823332950405529118e-01
3.679527819231225294e-01
3.608474437151016900e-01
4.073166069420040003e-01
3.896391306907389662e-01
3.608474437151016900e-01
4.073166069420040003e-01
3.896391306907389662e-01
4.488253913968947018e-01
4.488253913968947018e-01
3.976258648508519400e-01
3.732974065505914041e-01
3.613672687633879832e-01
3.550192117118058377e-01
3.732974065505914041e-01
3.976258648508519400e-01
3.613672687633879832e-01
3.550192117118058377e-01
3.590993035068095196e-01
3.838916070844788919e-01
3.608009415502237971e-01
3.590993035068095196e-01
3.802366747859196039e-01
3.838916070844788919e-01
3.608009415502237971e-01
3.802366747859196039e-01
3.900053873721844866e-01
3.567862482686905423e-01
3.900053873721844866e-01
4.184331606365958578e-01
4.184331606365958578e-01
3.567862482686905423e-01
4.189353790725363069e-01
4.446005235531629296e-01
4.392737986645443016e-01
4.189353790725363069e-01
4.446005235531629296e-01
4.392737986645443016e-01
3.927469916998234112e-01
3.927469916998234112e-01
3.646385504048339499e-01
4.045258609726261056e-01
3.827775807690159127e-01
3.646385504048339499e-01
4.045258609726261056e-01
3.827775807690159127e-01
3.611000698219868354e-01
3.803293968881007459e-01
3.771883284880459541e-01
3.684878511594433803e-01
3.611000698219868354e-01
3.803293968881007459e-01
3.771883284880459541e-01
3.684878511594433803e-01
4.489073817717326165e-01
4.489073817717326165e-01
4.142879003943562566e-01
4.142879003943562566e-01
4.493659784839110216e-01
4.493659784839110216e-01
4.428305775177250325e-01
4.428305775177250325e-01
3.703265449530590558e-01
3.692523611471187905e-01
3.832614625898713712e-01
3.676496229854819831e-01
3.703265449530590558e-01
3.692523611471187905e-01
3.832614625898713712e-01
3.676496229854819831e-01
4.396290118929755408e-01
4.396290118929755408e-01
4.422245362929970725e-01
4.254786759793205420e-01
4.016141424508532509e-01
4.422245362929970725e-01
4.254786759793205420e-01
4.016141424508532509e-01
4.330115882676182082e-01
4.360095306292350870e-01
4.340502957293210784e-01
4.330115882676182082e-01
4.360095306292350870e-01
4.340502957293210784e-01
4.475226391205069376e-01
4.475226391205069376e-01
3.919402256187822786e-01
3.889081120360060595e-01
3.702384738799082697e-01
3.889081120360060595e-01
3.919402256187822786e-01
3.702384738799082697e-01
4.294595220726478146e-01
4.428019875622339896e-01
4.294595220726478146e-01
4.428019875622339896e-01
3.699676898322650231e-01
3.702539640435134061e-01
3.705059289422933944e-01
3.699809158715652302e-01
3.699676898322650231e-01
3.702539640435134061e-01
3.705059289422933944e-01
3.699809158715652302e-01
4.402061228611273691e-01
4.402061228611273691e-01
3.736231541602137440e-01
3.781888130351944710e-01
3.609855754611999146e-01
3.718480489310422854e-01
3.736231541602137440e-01
3.609855754611999146e-01
3.781888130351944710e-01
3.718480489310422854e-01
3.704403565952816280e-01
3.704403565952816280e-01
4.495848831302282633e-01
4.495848831302282633e-01
3.724632177168132330e-01
3.651652443322745967e-01
3.742037314955268812e-01
3.727445574386365479e-01
3.724632177168132330e-01
3.651652443322745967e-01
3.742037314955268812e-01
3.727445574386365479e-01
4.249758909973024856e-01
4.249758909973024856e-01
4.255405396961577935e-01
4.255405396961577935e-01
3.749356134512709104e-01
3.633444899824098684e-01
3.753341922620165860e-01
3.712688652249198640e-01
3.749356134512709104e-01
3.633444899824098684e-01
3.753341922620165860e-01
3.712688652249198640e-01
4.496777809790728497e-01
4.496777809790728497e-01
3.747268623546915478e-01
3.597707712251576595e-01
3.686281923046408338e-01
3.811173496442279429e-01
3.747268623546915478e-01
3.597707712251576595e-01
3.811173496442279429e-01
3.686281923046408338e-01
3.748648860673711170e-01
3.738245281092531513e-01
3.769130390210193582e-01
3.587869117654918227e-01
3.748648860673711170e-01
3.738245281092531513e-01
3.769130390210193582e-01
3.587869117654918227e-01
3.898616273436346091e-01
3.898616273436346091e-01
4.461603736308461521e-01
4.461603736308461521e-01
4.424563214465706551e-01
4.424563214465706551e-01
3.957656431011855602e-01
3.755768818609794835e-01
3.538714498254194041e-01
3.622893969713913975e-01
3.957656431011855602e-01
3.755768818609794835e-01
3.622893969713913975e-01
3.538714498254194041e-01
4.441376503104947915e-01
4.441376503104947915e-01
4.001248957538336981e-01
3.632985229942278238e-01
3.866087316710036248e-01
4.001248957538336981e-01
3.632985229942278238e-01
3.866087316710036248e-01
4.465698751337185968e-01
4.465698751337185968e-01
4.488195977755822241e-01
4.488195977755822241e-01
4.353505821054568514e-01
4.353505821054568514e-01
4.224778708544363326e-01
4.224778708544363326e-01
3.738148675665797782e-01
3.604586578885573545e-01
3.787590712313431141e-01
3.716017819110675191e-01
3.738148675665797782e-01
3.604586578885573545e-01
3.787590712313431141e-01
3.716017819110675191e-01
4.413405973100452684e-01
4.327555850977660157e-01
4.413405973100452684e-01
4.327555850977660157e-01
4.194970279786502942e-01
4.194970279786502942e-01
3.999412968478281982e-01
3.596310518951213453e-01
3.999412968478281982e-01
3.596310518951213453e-01
3.703420091023872374e-01
3.704523059932398610e-01
3.712028074241970899e-01
3.711013472166087013e-01
3.703420091023872374e-01
3.704523059932398610e-01
3.712028074241970899e-01
3.711013472166087013e-01
4.481340732936587301e-01
4.481340732936587301e-01
3.556080467496940400e-01
3.603520183569344226e-01
4.133632681659946684e-01
3.544735093964845873e-01
3.556080467496940400e-01
3.603520183569344226e-01
4.133632681659946684e-01
3.544735093964845873e-01
3.716315443944040453e-01
3.669614420377911301e-01
3.696269329766437295e-01
3.737923362314177211e-01
3.716315443944040453e-01
3.669614420377911301e-01
3.696269329766437295e-01
3.737923362314177211e-01
4.497107165580018773e-01
4.497107165580018773e-01
4.443358496355358511e-01
4.443358496355358511e-01
4.307620210756795132e-01
4.307620210756795132e-01
4.153835785277806281e-01
3.842043246277171420e-01
4.153835785277806281e-01
3.842043246277171420e-01
4.348522347063408233e-01
4.348522347063408233e-01
3.857836054703511763e-01
4.079965161290601827e-01
3.534232231977512129e-01
3.857836054703511763e-01
4.079965161290601827e-01
3.534232231977512129e-01
4.015619920883182203e-01
4.015619920883182203e-01
3.948503505375811073e-01
3.948503505375811073e-01
3.738993311035301303e-01
3.621020473692624364e-01
3.790973080190269684e-01
3.621020473692624364e-01
3.790973080190269684e-01
3.698585249626376026e-01
3.698585249626376026e-01
3.738993311035301303e-01
4.376064877828866884e-01
4.376064877828866884e-01
4.231591435709560756e-01
3.999270243293722160e-01
4.231591435709560756e-01
3.999270243293722160e-01
3.801205736053816509e-01
3.576857999942149036e-01
3.721391261024109554e-01
3.732996264989196789e-01
3.732996264989196789e-01
3.721391261024109554e-01
3.801205736053816509e-01
3.576857999942149036e-01
3.734662638380541466e-01
3.692349645352805965e-01
3.796430824331764597e-01
3.583422827759932261e-01
3.692349645352805965e-01
3.796430824331764597e-01
3.734662638380541466e-01
3.583422827759932261e-01
4.153165903262561187e-01
4.153165903262561187e-01
4.271733964219492918e-01
4.271733964219492918e-01
4.194403266010340303e-01
4.320282294502248988e-01
4.194403266010340303e-01
4.320282294502248988e-01
4.387495138471422251e-01
4.387495138471422251e-01
4.314448646246091812e-01
4.314448646246091812e-01
4.150810267938140896e-01
4.150810267938140896e-01
3.614577324055971985e-01
3.906505159643529623e-01
3.587874160789397138e-01
3.750021010737327742e-01
3.614577324055971985e-01
3.906505159643529623e-01
3.587874160789397138e-01
3.750021010737327742e-01
3.704279382181994151e-01
3.673038382094091503e-01
3.844134629334803321e-01
3.674498392829264048e-01
3.704279382181994151e-01
3.673038382094091503e-01
3.844134629334803321e-01
3.674498392829264048e-01
4.253863577087031445e-01
4.253863577087031445e-01
3.599731518806947861e-01
3.724540541079477407e-01
3.947686171704845037e-01
3.555109482986154035e-01
3.599731518806947861e-01
3.724540541079477407e-01
3.947686171704845037e-01
3.555109482986154035e-01
3.978313693460222567e-01
3.978313693460222567e-01
3.642091556562263577e-01
3.819858368797213188e-01
3.654136093241504568e-01
3.747731855423808156e-01
3.819858368797213188e-01
3.642091556562263577e-01
3.654136093241504568e-01
3.747731855423808156e-01
4.429577507471549325e-01
3.776452264210092835e-01
3.543959274029475637e-01
4.429577507471549325e-01
3.776452264210092835e-01
3.543959274029475637e-01
4.459135807592247147e-01
4.340271856963227037e-01
4.459135807592247147e-01
4.340271856963227037e-01
4.457265331848248024e-01
4.457265331848248024e-01
4.461530566627516237e-01
4.461530566627516237e-01
4.404614098939418909e-01
4.016089802262285957e-01
4.404614098939418909e-01
4.016089802262285957e-01
4.491830978740836144e-01
4.491830978740836144e-01
4.418355190950933320e-01
4.418355190950933320e-01
4.485075927277648589e-01
4.483517521875910461e-01
4.485075927277648589e-01
4.483517521875910461e-01
4.485925603839859832e-01
4.391049611713242484e-01
4.381629850504396018e-01
4.485925603839859832e-01
4.391049611713242484e-01
4.381629850504396018e-01
4.466022185260953847e-01
4.466022185260953847e-01
3.992815468845947180e-01
4.056200408413133118e-01
3.530661902077554259e-01
3.992815468845947180e-01
4.056200408413133118e-01
3.530661902077554259e-01
4.298114887278643437e-01
4.298114887278643437e-01
4.097525770312131499e-01
4.249200701915469836e-01
4.113808710981174954e-01
4.103167384719199617e-01
4.097525770312131499e-01
4.249200701915469836e-01
4.113808710981174954e-01
4.103167384719199617e-01
3.940049855154938996e-01
4.079527853828039952e-01
4.043932277236308437e-01
3.917583761431160383e-01
3.940049855154938996e-01
4.079527853828039952e-01
4.043932277236308437e-01
3.917583761431160383e-01
3.870606076416152064e-01
3.863551952272246126e-01
3.775392522475158330e-01
3.948327287489519222e-01
3.870606076416152064e-01
3.863551952272246126e-01
3.775392522475158330e-01
3.948327287489519222e-01
3.965319023191113956e-01
4.046224178200645838e-01
4.079500833031488582e-01
3.892739701295795385e-01
3.965319023191113956e-01
4.046224178200645838e-01
4.079500833031488582e-01
3.892739701295795385e-01
3.901151835170821869e-01
4.061376972240395844e-01
3.989782449061749503e-01
4.021176935084440629e-01
3.901151835170821869e-01
3.989782449061749503e-01
4.021176935084440629e-01
4.061376972240395844e-01
3.967357070214347914e-01
4.271120959165273234e-01
3.708816308899258729e-01
3.967357070214347914e-01
4.271120959165273234e-01
3.708816308899258729e-01
4.163819840205178480e-01
4.140813463836821029e-01
4.174026061327822390e-01
4.109552108675416093e-01
4.163819840205178480e-01
4.140813463836821029e-01
4.174026061327822390e-01
4.109552108675416093e-01
3.865024594715578132e-01
3.791813314055616502e-01
3.927897045086865546e-01
3.867783464907006419e-01
3.865024594715578132e-01
3.791813314055616502e-01
3.927897045086865546e-01
3.867783464907006419e-01
4.109945151731153601e-01
4.175111699782974028e-01
4.061449257014828618e-01
4.286020037357047840e-01
4.109945151731153601e-01
4.175111699782974028e-01
4.061449257014828618e-01
4.286020037357047840e-01
3.758616858176537789e-01
4.007473219890016480e-01
3.787001320824856521e-01
3.891510002340510255e-01
3.758616858176537789e-01
4.007473219890016480e-01
3.787001320824856521e-01
3.891510002340510255e-01
4.036333008066321781e-01
3.842493991446644941e-01
4.235572965044411831e-01
4.418725863038162061e-01
4.036333008066321781e-01
3.842493991446644941e-01
4.235572965044411831e-01
4.418725863038162061e-01
3.831350592536182376e-01
3.861564980616094545e-01
3.789377894427161664e-01
3.950066274919663556e-01
3.831350592536182376e-01
3.861564980616094545e-01
3.789377894427161664e-01
3.950066274919663556e-01
3.774053087690845132e-01
3.966918603218800854e-01
3.920211716867925134e-01
3.770554347684083041e-01
3.774053087690845132e-01
3.966918603218800854e-01
3.920211716867925134e-01
3.770554347684083041e-01
3.985330928671828588e-01
4.007518290090956725e-01
4.013580500968600973e-01
3.997133086768371868e-01
3.985330928671828588e-01
4.007518290090956725e-01
4.013580500968600973e-01
3.997133086768371868e-01
3.840639425770859816e-01
3.828254460695461603e-01
3.952130729257987696e-01
3.835201517504174262e-01
3.840639425770859816e-01
3.828254460695461603e-01
3.952130729257987696e-01
3.835201517504174262e-01
3.631108153613240574e-01
4.304303900248669379e-01
4.108862396019503649e-01
3.631108153613240574e-01
4.304303900248669379e-01
4.108862396019503649e-01
3.804630462113891554e-01
3.804978651851342875e-01
3.908150311799545307e-01
3.962166869710017636e-01
3.804630462113891554e-01
3.804978651851342875e-01
3.908150311799545307e-01
3.962166869710017636e-01
3.811261192950041732e-01
3.763844899490322859e-01
3.902045353770517977e-01
3.976709415401273873e-01
3.811261192950041732e-01
3.763844899490322859e-01
3.902045353770517977e-01
3.976709415401273873e-01
4.008536666551663075e-01
3.925761488226271467e-01
4.004444511519977823e-01
4.004444511519977823e-01
4.008536666551663075e-01
4.044831384580902522e-01
3.925761488226271467e-01
4.044831384580902522e-01
3.777774942750511400e-01
3.877259791529468202e-01
3.893996787483047228e-01
3.922068879469406966e-01
3.777774942750511400e-01
3.877259791529468202e-01
3.893996787483047228e-01
3.922068879469406966e-01
4.158294815324552474e-01
4.113541514025200740e-01
4.156470200186959119e-01
4.148573378652145038e-01
4.158294815324552474e-01
4.113541514025200740e-01
4.156470200186959119e-01
4.148573378652145038e-01
3.942743329644144978e-01
3.693154655284160981e-01
3.943995540043943038e-01
3.823872961902452516e-01
3.942743329644144978e-01
3.823872961902452516e-01
3.693154655284160981e-01
3.943995540043943038e-01
4.029359520077377965e-01
4.023521105987128976e-01
4.243975735707863350e-01
4.325658384914277121e-01
4.029359520077377965e-01
4.023521105987128976e-01
4.243975735707863350e-01
4.325658384914277121e-01
4.059084613118102425e-01
4.128407161242648726e-01
4.414708790109216352e-01
4.059084613118102425e-01
4.128407161242648726e-01
4.414708790109216352e-01
3.763757251945207827e-01
3.797568678055540659e-01
3.763757251945207827e-01
3.832198682393936906e-01
3.832198682393936906e-01
3.797568678055540659e-01
3.849849164253100753e-01
4.051067877335299272e-01
3.943234407306590583e-01
4.156059451488545164e-01
3.849849164253100753e-01
4.051067877335299272e-01
4.156059451488545164e-01
3.943234407306590583e-01
4.015224426984786987e-01
4.001454093959182501e-01
4.115163743590528611e-01
3.867977206573414151e-01
4.015224426984786987e-01
4.001454093959182501e-01
4.115163743590528611e-01
3.867977206573414151e-01
3.776522812877374236e-01
3.933623469492886215e-01
3.995246989252336789e-01
3.715619878312281799e-01
3.776522812877374236e-01
3.933623469492886215e-01
3.995246989252336789e-01
3.715619878312281799e-01
3.783544193729539984e-01
3.926013247937589767e-01
4.091052215762829292e-01
3.783544193729539984e-01
3.926013247937589767e-01
4.091052215762829292e-01
3.983819397326442413e-01
4.094448753439792199e-01
3.843881059547129553e-01
4.062220363866799744e-01
3.983819397326442413e-01
4.094448753439792199e-01
3.843881059547129553e-01
4.062220363866799744e-01
3.859003305215082946e-01
3.719798153897500015e-01
3.904165465542064339e-01
3.958079736562467588e-01
3.859003305215082946e-01
3.719798153897500015e-01
3.904165465542064339e-01
3.958079736562467588e-01
4.055593356015378959e-01
4.195081862790175364e-01
4.166634534258264466e-01
4.172075001924895332e-01
4.055593356015378959e-01
4.195081862790175364e-01
4.166634534258264466e-01
4.172075001924895332e-01
4.076407226175433607e-01
4.154795649510560906e-01
4.191873351091999211e-01
4.160297988119054935e-01
4.076407226175433607e-01
4.154795649510560906e-01
4.191873351091999211e-01
4.160297988119054935e-01
4.056190064038673881e-01
3.946705148446199019e-01
4.118314962761360221e-01
3.892440113631892018e-01
4.056190064038673881e-01
3.946705148446199019e-01
4.118314962761360221e-01
3.892440113631892018e-01
4.046271641964267474e-01
4.327608460043848027e-01
3.787998592924850527e-01
4.046271641964267474e-01
4.327608460043848027e-01
3.787998592924850527e-01
4.360663024544919608e-01
4.026331173809012398e-01
4.397004286129231332e-01
3.788576841416215757e-01
4.360663024544919608e-01
4.026331173809012398e-01
4.397004286129231332e-01
3.788576841416215757e-01
3.832048547128579230e-01
4.399626000395073788e-01
4.213244963752913463e-01
4.213244963752913463e-01
4.084219582064179122e-01
3.832048547128579230e-01
4.084219582064179122e-01
4.399626000395073788e-01
4.079513950418913737e-01
4.200882783943598042e-01
4.277009983825337258e-01
4.070769926465800381e-01
4.079513950418913737e-01
4.200882783943598042e-01
4.277009983825337258e-01
4.070769926465800381e-01
3.543888016693017562e-01
4.430051542231012718e-01
3.681683988779695937e-01
3.799438937721788534e-01
3.543888016693017562e-01
4.430051542231012718e-01
3.681683988779695937e-01
3.799438937721788534e-01
3.780183707676769700e-01
3.620983020318817580e-01
3.780183707676769700e-01
3.620983020318817580e-01
3.962137147282192018e-01
3.546301846181449946e-01
4.136385952915588859e-01
3.805155853078758810e-01
3.962137147282192018e-01
3.546301846181449946e-01
4.136385952915588859e-01
3.805155853078758810e-01
4.465431952667131554e-01
3.732215138588799164e-01
4.293425338109955192e-01
4.167792692096554674e-01
4.465431952667131554e-01
3.732215138588799164e-01
4.293425338109955192e-01
4.167792692096554674e-01
4.107320140392403118e-01
3.663265455070359167e-01
4.276610347988025751e-01
3.973360187774233054e-01
4.107320140392403118e-01
3.663265455070359167e-01
4.276610347988025751e-01
3.973360187774233054e-01
3.999642415310518118e-01
4.013161880611733068e-01
3.937467634132190142e-01
4.052915481461241143e-01
3.999642415310518118e-01
4.013161880611733068e-01
3.937467634132190142e-01
4.052915481461241143e-01
4.129336016212619143e-01
4.115858010127340094e-01
4.183601308614015579e-01
4.144928963505662978e-01
4.129336016212619143e-01
4.115858010127340094e-01
4.183601308614015579e-01
4.144928963505662978e-01
3.994236918679234805e-01
4.023893613739346620e-01
4.025023067069923854e-01
3.973823302376331412e-01
3.994236918679234805e-01
4.023893613739346620e-01
4.025023067069923854e-01
3.973823302376331412e-01
3.845939495367929339e-01
3.821070321491788491e-01
3.956847915460457443e-01
3.838257597344636451e-01
3.845939495367929339e-01
3.821070321491788491e-01
3.956847915460457443e-01
3.838257597344636451e-01
3.995183347869897261e-01
4.159756589688186068e-01
3.869449611484014895e-01
3.975137007728335448e-01
3.869449611484014895e-01
3.995183347869897261e-01
4.159756589688186068e-01
3.975137007728335448e-01
4.296716869739611866e-01
3.953085930397719494e-01
4.210096401043301739e-01
4.148108939230041869e-01
4.296716869739611866e-01
3.953085930397719494e-01
4.210096401043301739e-01
4.148108939230041869e-01
4.261802884616372467e-01
4.264707601987538510e-01
4.335880550142974243e-01
4.286325222942650726e-01
4.261802884616372467e-01
4.264707601987538510e-01
4.335880550142974243e-01
4.286325222942650726e-01
3.890388726977107581e-01
3.926312889452674426e-01
4.163358277000952512e-01
4.022117080930911470e-01
3.926312889452674426e-01
3.890388726977107581e-01
4.163358277000952512e-01
4.022117080930911470e-01
4.071679122534987982e-01
3.878503713531245012e-01
3.982778661156771705e-01
4.051503304144716822e-01
3.878503713531245012e-01
4.071679122534987982e-01
3.982778661156771705e-01
4.051503304144716822e-01
4.144480041486531263e-01
4.119640111748594791e-01
4.163242280264967121e-01
4.157970137794109178e-01
4.144480041486531263e-01
4.119640111748594791e-01
4.163242280264967121e-01
4.157970137794109178e-01
3.815723638326744549e-01
3.963104973800000153e-01
3.831292862660120591e-01
3.814011990434664767e-01
3.815723638326744549e-01
3.963104973800000153e-01
3.831292862660120591e-01
3.814011990434664767e-01
3.924091117683019547e-01
4.058679219101577473e-01
3.973708262074069353e-01
4.055508368787741347e-01
3.924091117683019547e-01
4.058679219101577473e-01
3.973708262074069353e-01
4.055508368787741347e-01
4.359717931401974056e-01
4.154392800228379201e-01
4.359717931401974056e-01
4.154392800228379201e-01
4.304384411298087798e-01
4.182764021788898390e-01
4.304384411298087798e-01
4.182764021788898390e-01
4.016787567434221273e-01
4.016787567434221273e-01
4.342727582425141009e-01
4.342727582425141009e-01
4.057768322672927752e-01
4.166281307479948737e-01
4.471550609860059922e-01
3.876305271433011512e-01
4.057768322672927752e-01
4.166281307479948737e-01
4.471550609860059922e-01
3.876305271433011512e-01
4.385749944258350297e-01
4.327176678070827620e-01
4.438613653037464246e-01
4.048600592896036687e-01
4.385749944258350297e-01
4.327176678070827620e-01
4.438613653037464246e-01
4.048600592896036687e-01
3.775722122445586137e-01
3.887099313487851759e-01
4.120824645478933235e-01
3.775722122445586137e-01
3.887099313487851759e-01
4.120824645478933235e-01
4.170893027585407253e-01
4.102038772025480284e-01
4.166114374211247195e-01
4.144836612022118061e-01
4.170893027585407253e-01
4.102038772025480284e-01
4.166114374211247195e-01
4.144836612022118061e-01
4.041529089699906763e-01
3.975222332483099308e-01
4.113392071812995709e-01
3.877479313123330940e-01
4.113392071812995709e-01
4.041529089699906763e-01
3.877479313123330940e-01
3.975222332483099308e-01
3.830701402621343732e-01
3.944177257326373365e-01
3.854830257405410521e-01
3.815588959369051736e-01
3.830701402621343732e-01
3.944177257326373365e-01
3.854830257405410521e-01
3.815588959369051736e-01
4.148252246363881568e-01
4.277486168311952497e-01
4.064666655299333797e-01
4.161568128110957332e-01
4.148252246363881568e-01
4.277486168311952497e-01
4.064666655299333797e-01
4.161568128110957332e-01
3.858894330523980898e-01
3.818609330764957122e-01
3.954466296881946619e-01
3.840321145953566884e-01
3.858894330523980898e-01
3.818609330764957122e-01
3.954466296881946619e-01
3.840321145953566884e-01
4.000567467401197064e-01
3.947512678369093919e-01
4.030662806644613738e-01
4.006405060572433285e-01
4.000567467401197064e-01
3.947512678369093919e-01
4.030662806644613738e-01
4.006405060572433285e-01
4.006394728021405172e-01
3.978897319511816022e-01
4.017646303009314579e-01
3.988314989564969437e-01
4.006394728021405172e-01
3.978897319511816022e-01
4.017646303009314579e-01
3.988314989564969437e-01
3.825121278096048627e-01
3.923240408021229086e-01
3.849656067595788045e-01
3.895573896716086892e-01
3.825121278096048627e-01
3.923240408021229086e-01
3.849656067595788045e-01
3.895573896716086892e-01
3.605203986262495164e-01
4.322432812296028715e-01
3.558182185397527064e-01
3.987523038595099933e-01
4.322432812296028715e-01
3.605203986262495164e-01
3.558182185397527064e-01
3.987523038595099933e-01
3.945793765919916041e-01
3.931815149276189914e-01
4.038277091408417618e-01
4.108550302876210480e-01
3.945793765919916041e-01
3.931815149276189914e-01
4.038277091408417618e-01
4.108550302876210480e-01
3.957154287090816069e-01
4.083485600303902174e-01
3.791711489884619368e-01
4.195155713578060386e-01
3.957154287090816069e-01
4.083485600303902174e-01
3.791711489884619368e-01
4.195155713578060386e-01
3.890358315620687790e-01
4.026544130983893410e-01
3.646919906186667504e-01
3.803599824514094507e-01
3.890358315620687790e-01
4.026544130983893410e-01
3.646919906186667504e-01
3.803599824514094507e-01
4.134697242434413056e-01
4.069465536163079378e-01
4.149785627519122500e-01
4.294232457500584133e-01
4.134697242434413056e-01
4.149785627519122500e-01
4.069465536163079378e-01
4.294232457500584133e-01
4.171025899986489094e-01
4.110898562812508317e-01
4.155070549368247157e-01
4.171025899986489094e-01
4.147729942023943295e-01
4.110898562812508317e-01
4.147729942023943295e-01
4.155070549368247157e-01
4.058660075388615951e-01
4.201315434347634437e-01
4.118706838771686307e-01
4.209289484379041824e-01
4.058660075388615951e-01
4.201315434347634437e-01
4.118706838771686307e-01
4.209289484379041824e-01
3.914656448355344764e-01
3.949609404680813896e-01
4.012317866281591705e-01
4.123215770528076973e-01
3.914656448355344764e-01
4.012317866281591705e-01
3.949609404680813896e-01
4.123215770528076973e-01
4.137001300582596741e-01
4.120410384407477977e-01
4.179920205647249531e-01
4.155884480310305662e-01
4.137001300582596741e-01
4.179920205647249531e-01
4.155884480310305662e-01
4.120410384407477977e-01
4.105589456576126395e-01
3.971454736383748241e-01
4.001950808196852449e-01
3.925304947006225120e-01
3.971454736383748241e-01
4.001950808196852449e-01
4.105589456576126395e-01
3.925304947006225120e-01
3.768039261740341317e-01
3.731066706350247841e-01
4.198979254251753446e-01
3.727072722904267721e-01
3.768039261740341317e-01
3.731066706350247841e-01
4.198979254251753446e-01
3.727072722904267721e-01
4.003738502315172809e-01
4.428397095452965004e-01
4.384439793138881214e-01
3.790846465808499488e-01
4.003738502315172809e-01
4.428397095452965004e-01
4.384439793138881214e-01
3.790846465808499488e-01
4.439509168005315587e-01
4.034210756944958121e-01
4.385923910522251390e-01
4.385923910522251390e-01
4.439509168005315587e-01
4.034210756944958121e-01
3.938168093809508719e-01
4.062376660258451011e-01
3.809785754237964284e-01
4.225475678958900971e-01
3.938168093809508719e-01
4.062376660258451011e-01
3.809785754237964284e-01
4.225475678958900971e-01
4.174050388173782267e-01
4.112840204816166079e-01
4.150133866378382663e-01
4.124866700312850298e-01
4.174050388173782267e-01
4.112840204816166079e-01
4.150133866378382663e-01
4.124866700312850298e-01
3.917717061890471086e-01
4.064129717089599581e-01
3.966403242611704627e-01
4.068996103583231161e-01
3.917717061890471086e-01
4.064129717089599581e-01
3.966403242611704627e-01
4.068996103583231161e-01
3.963092131853045430e-01
3.963092131853045430e-01
4.108682268324628239e-01
4.255776979816801031e-01
4.108682268324628239e-01
4.208680369274588884e-01
4.208680369274588884e-01
4.068450363120064139e-01
4.255776979816801031e-01
4.068450363120064139e-01
4.093004802762152394e-01
4.259398765743753756e-01
4.085848714876192389e-01
4.115741104342305334e-01
4.093004802762152394e-01
4.259398765743753756e-01
4.085848714876192389e-01
4.115741104342305334e-01
3.981769804340729024e-01
3.995667552135273581e-01
4.017719878111165599e-01
3.990107980152970413e-01
3.981769804340729024e-01
3.995667552135273581e-01
4.017719878111165599e-01
3.990107980152970413e-01
4.037223132013423310e-01
3.877017189624893945e-01
4.077323684405200765e-01
4.047078042221983196e-01
4.037223132013423310e-01
3.877017189624893945e-01
4.077323684405200765e-01
4.047078042221983196e-01
3.979534644531668164e-01
4.049984311377556878e-01
4.005577246762186405e-01
3.953419551771730767e-01
3.979534644531668164e-01
4.049984311377556878e-01
4.005577246762186405e-01
3.953419551771730767e-01
4.283701980152727629e-01
3.852894542355898011e-01
4.082515460036120203e-01
4.337104525111499242e-01
4.283701980152727629e-01
3.852894542355898011e-01
4.082515460036120203e-01
4.337104525111499242e-01
3.787778934179186763e-01
3.875606668993896164e-01
3.878786262880566937e-01
3.918850677937371074e-01
3.787778934179186763e-01
3.875606668993896164e-01
3.878786262880566937e-01
3.918850677937371074e-01
3.931367326877079904e-01
3.781230103486450389e-01
3.983583634326350875e-01
3.750643074490653817e-01
3.931367326877079904e-01
3.781230103486450389e-01
3.983583634326350875e-01
3.750643074490653817e-01
3.809259145568830718e-01
3.771867151122023643e-01
3.925176048301182163e-01
3.945684227442143310e-01
3.809259145568830718e-01
3.771867151122023643e-01
3.925176048301182163e-01
3.945684227442143310e-01
3.886920716704480583e-01
3.816764729635906406e-01
3.754109870315005537e-01
3.981031589628400980e-01
3.886920716704480583e-01
3.816764729635906406e-01
3.754109870315005537e-01
3.981031589628400980e-01
3.993089083860468236e-01
4.046012119197257562e-01
4.036626057149987901e-01
3.943179828693246236e-01
3.993089083860468236e-01
4.046012119197257562e-01
4.036626057149987901e-01
3.943179828693246236e-01
4.149119990879626130e-01
4.109037941962014884e-01
4.164349942948319949e-01
4.144790812979408656e-01
4.149119990879626130e-01
4.109037941962014884e-01
4.164349942948319949e-01
4.144790812979408656e-01
3.915383090879913652e-01
4.066674952637185925e-01
3.960477260552579537e-01
4.083273370988536044e-01
3.915383090879913652e-01
4.066674952637185925e-01
3.960477260552579537e-01
4.083273370988536044e-01
3.799705796054695384e-01
3.926498618939149310e-01
3.826187185350136133e-01
3.885083240002131788e-01
3.799705796054695384e-01
3.926498618939149310e-01
3.826187185350136133e-01
3.885083240002131788e-01
3.648674071455388912e-01
3.541069233251619153e-01
3.675662513633142225e-01
3.648674071455388912e-01
3.541069233251619153e-01
3.675662513633142225e-01
3.819380415679916041e-01
3.943888213707396062e-01
3.860348534044533153e-01
3.805662355762251536e-01
3.819380415679916041e-01
3.943888213707396062e-01
3.860348534044533153e-01
3.805662355762251536e-01
4.418050099338870496e-01
4.108780785591079621e-01
3.857644277322833659e-01
4.270343213574960828e-01
4.418050099338870496e-01
4.108780785591079621e-01
3.857644277322833659e-01
4.270343213574960828e-01
4.194734312604850857e-01
4.194734312604850857e-01
4.376320289939030772e-01
4.376320289939030772e-01
3.674066748421864759e-01
4.033902104565640911e-01
3.920217486952424224e-01
3.862664213029347593e-01
3.674066748421864759e-01
4.033902104565640911e-01
3.920217486952424224e-01
3.862664213029347593e-01
3.778032701120537240e-01
3.904210107139078900e-01
4.023507478632382117e-01
3.709783265439909883e-01
3.778032701120537240e-01
3.904210107139078900e-01
4.023507478632382117e-01
3.709783265439909883e-01
3.780712575085090066e-01
3.831972920602311206e-01
3.883056687659518502e-01
3.977535512312897481e-01
3.780712575085090066e-01
3.831972920602311206e-01
3.883056687659518502e-01
3.977535512312897481e-01
4.102891607180936262e-01
3.742202746425391524e-01
3.527606664529230329e-01
4.021026208451985440e-01
4.102891607180936262e-01
3.742202746425391524e-01
3.527606664529230329e-01
4.021026208451985440e-01
3.827016008763166610e-01
3.929440155634438270e-01
3.864235212859057356e-01
3.810302838828647509e-01
3.827016008763166610e-01
3.929440155634438270e-01
3.864235212859057356e-01
3.810302838828647509e-01
3.816384494166413788e-01
3.919253930507693440e-01
3.886137299778056331e-01
3.795220773135952186e-01
3.816384494166413788e-01
3.919253930507693440e-01
3.886137299778056331e-01
3.795220773135952186e-01
4.024748307911067968e-01
4.151832263250980759e-01
3.891119394811539678e-01
4.024748307911067968e-01
4.151832263250980759e-01
3.891119394811539678e-01
3.631272291422646958e-01
4.056149340958654648e-01
4.027067033848652500e-01
3.747410967898758827e-01
3.631272291422646958e-01
4.056149340958654648e-01
4.027067033848652500e-01
3.747410967898758827e-01
3.569246371880581137e-01
4.236929221315222094e-01
3.618044893200931256e-01
4.046991183540740167e-01
3.569246371880581137e-01
4.236929221315222094e-01
3.618044893200931256e-01
4.046991183540740167e-01
3.993450471134565305e-01
3.721829653713939479e-01
4.278808785675209947e-01
3.975026246662309859e-01
3.721829653713939479e-01
3.993450471134565305e-01
4.278808785675209947e-01
3.975026246662309859e-01
3.824158962434012210e-01
3.551990437190397643e-01
3.522642245025053853e-01
3.551990437190397643e-01
3.824158962434012210e-01
3.522642245025053853e-01
3.934469528117006121e-01
4.052017442286341975e-01
3.978176105702004861e-01
4.041441590820795682e-01
3.934469528117006121e-01
4.052017442286341975e-01
3.978176105702004861e-01
4.041441590820795682e-01
3.833026650345345843e-01
4.086631626969392528e-01
3.672547724936521263e-01
3.775187985629600007e-01
3.833026650345345843e-01
4.086631626969392528e-01
3.672547724936521263e-01
3.775187985629600007e-01
4.022871202528222057e-01
4.364091837833257159e-01
3.982413078083482105e-01
4.272709111055519315e-01
4.022871202528222057e-01
4.364091837833257159e-01
3.982413078083482105e-01
4.272709111055519315e-01
4.158751880086128949e-01
4.022597439015953569e-01
3.972425218016724102e-01
3.842933653941145167e-01
4.022597439015953569e-01
4.158751880086128949e-01
3.972425218016724102e-01
3.842933653941145167e-01
4.175858795551903313e-01
4.028237943202839233e-01
4.236433720043351059e-01
4.162409789987577824e-01
4.028237943202839233e-01
4.175858795551903313e-01
4.236433720043351059e-01
4.162409789987577824e-01
3.842669310415658401e-01
3.890437819682119880e-01
3.831090318290080177e-01
3.915290215463755885e-01
3.842669310415658401e-01
3.890437819682119880e-01
3.831090318290080177e-01
3.915290215463755885e-01
3.799383489695173921e-01
4.232047900441102684e-01
3.884271837760024937e-01
4.132554510651971214e-01
3.799383489695173921e-01
4.232047900441102684e-01
3.884271837760024937e-01
4.132554510651971214e-01
3.922711216828247416e-01
3.938959979846003989e-01
4.030767038439080352e-01
4.100978752312585129e-01
3.922711216828247416e-01
3.938959979846003989e-01
4.030767038439080352e-01
4.100978752312585129e-01
3.654444710837196908e-01
3.785331506360307685e-01
4.206355540236472734e-01
3.802945987717976095e-01
3.654444710837196908e-01
4.206355540236472734e-01
3.785331506360307685e-01
3.802945987717976095e-01
3.802865471884615545e-01
4.287355661035689991e-01
3.832330325208204158e-01
3.832330325208204158e-01
3.802865471884615545e-01
4.287355661035689991e-01
3.789407137201123987e-01
3.824567475026015018e-01
3.891615917991657625e-01
3.971855359068285907e-01
3.789407137201123987e-01
3.824567475026015018e-01
3.891615917991657625e-01
3.971855359068285907e-01
4.349043027805237216e-01
3.588676983254117658e-01
3.771760042691312265e-01
4.349043027805237216e-01
3.588676983254117658e-01
3.771760042691312265e-01
3.665807578322528570e-01
4.055621669513129746e-01
3.877016390151766245e-01
3.884612586061848560e-01
3.665807578322528570e-01
4.055621669513129746e-01
3.877016390151766245e-01
3.884612586061848560e-01
3.993553526247524132e-01
3.862473850253991259e-01
3.993553526247524132e-01
3.862473850253991259e-01
4.116836650018740329e-01
4.200122678339539561e-01
4.268581512478704099e-01
4.058666980954512837e-01
4.116836650018740329e-01
4.200122678339539561e-01
4.268581512478704099e-01
4.058666980954512837e-01
3.839428667133688577e-01
3.832225160058442270e-01
3.944747322047987836e-01
3.836585981380267185e-01
3.839428667133688577e-01
3.832225160058442270e-01
3.944747322047987836e-01
3.836585981380267185e-01
4.208956199481690419e-01
4.390587900225000340e-01
4.225783892311483214e-01
4.326274188224488171e-01
4.208956199481690419e-01
4.390587900225000340e-01
4.225783892311483214e-01
4.326274188224488171e-01
3.929091272812001989e-01
4.047382102526171366e-01
3.846432594036741648e-01
4.202927836322487565e-01
3.929091272812001989e-01
4.047382102526171366e-01
3.846432594036741648e-01
4.202927836322487565e-01
3.979611892677894502e-01
3.878411748833059391e-01
4.047870170506939758e-01
4.102967646126671752e-01
3.979611892677894502e-01
3.878411748833059391e-01
4.047870170506939758e-01
4.102967646126671752e-01
4.053938145771098789e-01
4.067407132170046680e-01
3.930143056441011140e-01
4.053938145771098789e-01
4.067407132170046680e-01
3.930143056441011140e-01
4.342082340599517920e-01
4.071354343277562293e-01
4.342082340599517920e-01
4.071354343277562293e-01
4.009188627987896325e-01
4.079849479767290177e-01
3.861499680615452235e-01
4.080972551246304647e-01
4.009188627987896325e-01
4.080972551246304647e-01
4.079849479767290177e-01
3.861499680615452235e-01
4.179620813997644291e-01
3.603561269310375792e-01
4.303847897317609750e-01
3.897611660304391989e-01
4.179620813997644291e-01
3.603561269310375792e-01
4.303847897317609750e-01
3.897611660304391989e-01
3.773551517979285563e-01
3.978981314376142109e-01
3.808832671211348497e-01
3.881622983271881822e-01
3.773551517979285563e-01
3.978981314376142109e-01
3.808832671211348497e-01
3.881622983271881822e-01
4.068736705612536753e-01
3.905288080682112195e-01
3.975310619921401667e-01
4.068736705612536753e-01
3.905288080682112195e-01
3.975310619921401667e-01
3.815864467278515804e-01
3.954814677772446885e-01
3.852123688056963147e-01
3.805602652728339308e-01
3.815864467278515804e-01
3.954814677772446885e-01
3.852123688056963147e-01
3.805602652728339308e-01
3.794701184569930774e-01
3.937680774397449568e-01
3.823940802631113911e-01
3.883612287218056736e-01
3.794701184569930774e-01
3.937680774397449568e-01
3.823940802631113911e-01
3.883612287218056736e-01
3.947566730876133079e-01
4.106831245535431663e-01
3.745019990656146547e-01
4.221383634048834210e-01
3.947566730876133079e-01
4.106831245535431663e-01
3.745019990656146547e-01
4.221383634048834210e-01
3.987731782917762757e-01
3.981899858235919964e-01
4.025506946682071430e-01
3.992781007327721454e-01
3.987731782917762757e-01
3.981899858235919964e-01
4.025506946682071430e-01
3.992781007327721454e-01
4.270034320215927437e-01
3.949393275333932252e-01
3.811091580346328556e-01
3.949393275333932252e-01
3.811091580346328556e-01
4.270034320215927437e-01
4.271462192073158803e-01
3.834829953357257182e-01
3.838554827498228406e-01
4.112201062589520006e-01
3.838554827498228406e-01
4.271462192073158803e-01
3.834829953357257182e-01
4.112201062589520006e-01
4.277223484859860037e-01
4.207861968425277155e-01
4.068844993525999598e-01
4.277223484859860037e-01
4.207861968425277155e-01
4.068844993525999598e-01
4.021511874943826115e-01
4.021511874943826115e-01
4.260215411486569792e-01
4.478584665939706611e-01
4.260215411486569792e-01
4.478584665939706611e-01
4.159385927518997050e-01
4.113104519578882901e-01
4.071273990716690605e-01
4.303025874323793687e-01
4.159385927518997050e-01
4.113104519578882901e-01
4.303025874323793687e-01
4.071273990716690605e-01
4.112758736328032683e-01
4.193009259997779736e-01
4.268156688431190560e-01
4.067296893081220333e-01
4.112758736328032683e-01
4.193009259997779736e-01
4.268156688431190560e-01
4.067296893081220333e-01
4.230666796793229878e-01
3.545807482369127683e-01
4.185534245079907123e-01
4.073840046730765607e-01
4.230666796793229878e-01
3.545807482369127683e-01
4.185534245079907123e-01
4.073840046730765607e-01
4.048401529648799624e-01
4.352226295754917373e-01
3.991585403700810275e-01
4.263301592154675745e-01
4.048401529648799624e-01
4.352226295754917373e-01
3.991585403700810275e-01
4.263301592154675745e-01
4.268839628798559716e-01
3.968912090599587827e-01
4.058331712208200770e-01
4.316674065312327002e-01
4.268839628798559716e-01
3.968912090599587827e-01
4.058331712208200770e-01
4.316674065312327002e-01
4.054088118446088629e-01
3.982081067979379441e-01
3.620695536565108341e-01
4.054088118446088629e-01
4.391522214973520022e-01
3.982081067979379441e-01
3.620695536565108341e-01
4.391522214973520022e-01
4.354557725018821657e-01
3.843052079737390159e-01
3.813711854791108635e-01
4.354557725018821657e-01
3.843052079737390159e-01
3.813711854791108635e-01
4.255343229524441995e-01
3.958987650657945778e-01
4.293758148196502589e-01
4.133572722130338661e-01
4.255343229524441995e-01
3.958987650657945778e-01
4.293758148196502589e-01
4.133572722130338661e-01
4.471382334359077504e-01
4.365556214793286927e-01
4.020955847558980167e-01
4.471382334359077504e-01
4.365556214793286927e-01
4.020955847558980167e-01
4.368549513392281369e-01
3.819213320521157584e-01
4.368549513392281369e-01
3.819213320521157584e-01
3.771222154900897294e-01
4.005115379331982695e-01
3.896380986334406771e-01
3.769436301190580707e-01
3.771222154900897294e-01
4.005115379331982695e-01
3.896380986334406771e-01
3.769436301190580707e-01
3.937062839322607033e-01
4.124331919319956796e-01
3.941424537943021278e-01
3.962668640788251651e-01
3.937062839322607033e-01
3.941424537943021278e-01
4.124331919319956796e-01
3.962668640788251651e-01
3.923915892773948144e-01
3.674702709286066238e-01
3.923915892773948144e-01
3.674702709286066238e-01
3.867558355595974717e-01
3.791100686944446352e-01
3.929615422484857845e-01
3.860985784431250067e-01
3.867558355595974717e-01
3.791100686944446352e-01
3.929615422484857845e-01
3.860985784431250067e-01
3.827370238905132283e-01
4.449730820851982571e-01
3.827370238905132283e-01
4.449730820851982571e-01
4.114732846410333877e-01
3.934991724181600148e-01
3.941168064702651463e-01
4.037130373599211453e-01
3.934991724181600148e-01
4.114732846410333877e-01
3.941168064702651463e-01
4.037130373599211453e-01
3.989576227941142861e-01
4.242820600629784167e-01
3.805297466169577092e-01
3.989576227941142861e-01
4.242820600629784167e-01
3.805297466169577092e-01
4.279091392381815240e-01
3.944270634497115680e-01
4.060197701214747212e-01
4.321492053250040044e-01
4.279091392381815240e-01
4.060197701214747212e-01
3.944270634497115680e-01
4.321492053250040044e-01
3.956628133801132208e-01
4.018975582102939370e-01
3.993074789914317080e-01
4.093272055497436668e-01
3.956628133801132208e-01
4.018975582102939370e-01
3.993074789914317080e-01
4.093272055497436668e-01
4.101977301729675673e-01
4.332373302322594100e-01
4.007542194490270049e-01
4.208352105697485968e-01
4.101977301729675673e-01
4.332373302322594100e-01
4.007542194490270049e-01
4.208352105697485968e-01
3.645011808839626610e-01
4.284852951814173139e-01
3.747538350116883521e-01
3.775347715290990891e-01
3.645011808839626610e-01
4.284852951814173139e-01
3.747538350116883521e-01
3.775347715290990891e-01
4.162751776257209713e-01
4.009217511402312084e-01
3.964947254271464772e-01
4.162751776257209713e-01
3.856243169057052000e-01
4.009217511402312084e-01
3.964947254271464772e-01
3.856243169057052000e-01
4.237372703473738511e-01
4.221064530229341472e-01
4.237372703473738511e-01
4.058752184637341998e-01
4.221064530229341472e-01
4.058752184637341998e-01
3.697316762804803147e-01
3.970837486413074657e-01
3.919945816951440065e-01
3.697316762804803147e-01
3.911218882585671963e-01
3.970837486413074657e-01
3.919945816951440065e-01
3.911218882585671963e-01
4.042091413484740769e-01
4.284150988842156949e-01
3.806779885508149164e-01
4.042091413484740769e-01
4.284150988842156949e-01
3.806779885508149164e-01
3.569229463228111854e-01
4.412399764632937149e-01
3.669487395627584192e-01
3.790521672935938113e-01
3.569229463228111854e-01
4.412399764632937149e-01
3.669487395627584192e-01
3.790521672935938113e-01
3.883706781707587652e-01
4.248927440612533246e-01
3.876362264736599172e-01
4.052499909539619694e-01
3.883706781707587652e-01
4.248927440612533246e-01
3.876362264736599172e-01
4.052499909539619694e-01
4.171474389850118314e-01
4.095344026463862974e-01
4.306719035675996565e-01
4.021090640853799414e-01
4.171474389850118314e-01
4.095344026463862974e-01
4.306719035675996565e-01
4.021090640853799414e-01
3.542381992656373768e-01
4.436776538395861280e-01
3.654553964843216818e-01
3.810526566203407128e-01
3.542381992656373768e-01
4.436776538395861280e-01
3.654553964843216818e-01
3.810526566203407128e-01
3.802337197048473172e-01
3.988232111150864512e-01
3.888690444691746961e-01
3.771071216269774595e-01
3.802337197048473172e-01
3.988232111150864512e-01
3.888690444691746961e-01
3.771071216269774595e-01
3.841486164365051081e-01
3.824413606198504567e-01
3.956133367382790311e-01
3.836295477412932087e-01
3.841486164365051081e-01
3.824413606198504567e-01
3.956133367382790311e-01
3.836295477412932087e-01
4.335637072617828380e-01
4.076985066976703820e-01
4.335637072617828380e-01
4.076985066976703820e-01
3.832926881077582948e-01
3.895355017375550233e-01
3.940006674456526525e-01
3.748139239105512388e-01
3.832926881077582948e-01
3.895355017375550233e-01
3.940006674456526525e-01
3.748139239105512388e-01
3.775211933289028821e-01
3.775211933289028821e-01
3.961062606758787297e-01
4.057868428753863554e-01
3.926593806754681282e-01
4.063259198592277244e-01
3.961062606758787297e-01
4.057868428753863554e-01
4.063259198592277244e-01
3.926593806754681282e-01
4.126495634191087447e-01
4.107341000990345492e-01
4.213407800057211716e-01
4.154617113081258140e-01
4.126495634191087447e-01
4.107341000990345492e-01
4.213407800057211716e-01
4.154617113081258140e-01
3.981601794275775319e-01
3.970825621336189215e-01
4.044441959813411813e-01
4.014173302284689271e-01
3.981601794275775319e-01
3.970825621336189215e-01
4.044441959813411813e-01
4.014173302284689271e-01
4.113219202477012004e-01
4.140552021458461240e-01
4.169196611383085838e-01
4.177300966462098586e-01
4.113219202477012004e-01
4.140552021458461240e-01
4.169196611383085838e-01
4.177300966462098586e-01
4.058300636634157854e-01
4.202770021302058012e-01
4.171879110845111427e-01
4.174327320370139205e-01
4.058300636634157854e-01
4.202770021302058012e-01
4.171879110845111427e-01
4.174327320370139205e-01
3.575572733170702122e-01
3.938145366009848658e-01
4.224344921967713162e-01
3.702498686834587716e-01
3.575572733170702122e-01
3.938145366009848658e-01
4.224344921967713162e-01
3.702498686834587716e-01
4.023075975146639394e-01
3.978384931506298017e-01
3.965854505067909486e-01
3.978384931506298017e-01
4.035125801328831585e-01
3.965854505067909486e-01
4.035125801328831585e-01
4.023075975146639394e-01
3.528072716499082162e-01
4.376849664249675698e-01
3.541700939431393635e-01
4.041343906983456691e-01
3.528072716499082162e-01
4.376849664249675698e-01
3.541700939431393635e-01
4.041343906983456691e-01
3.926946786759799579e-01
4.112246608437999384e-01
3.932664704543640255e-01
3.987528619545628317e-01
3.926946786759799579e-01
4.112246608437999384e-01
3.932664704543640255e-01
3.987528619545628317e-01
3.740819099512009416e-01
4.077345370651528356e-01
3.773687230977884610e-01
3.857717692371807061e-01
3.740819099512009416e-01
4.077345370651528356e-01
3.773687230977884610e-01
3.857717692371807061e-01
3.684528611247515073e-01
4.004257600299752085e-01
3.896564107153608347e-01
3.906261561132851057e-01
3.684528611247515073e-01
4.004257600299752085e-01
3.896564107153608347e-01
3.906261561132851057e-01
3.813938661533029517e-01
3.895292733168389532e-01
3.829165618162733153e-01
3.891637266760881175e-01
3.813938661533029517e-01
3.895292733168389532e-01
3.829165618162733153e-01
3.891637266760881175e-01
3.981952264985011425e-01
3.663181566098501207e-01
4.048230097341729561e-01
3.663181566098501207e-01
4.290316994065506151e-01
4.290316994065506151e-01
3.981952264985011425e-01
4.048230097341729561e-01
4.025134254679869628e-01
4.065759191689721774e-01
4.122318751442435314e-01
3.830680847213443485e-01
4.025134254679869628e-01
4.122318751442435314e-01
4.065759191689721774e-01
3.830680847213443485e-01
3.958293745836272137e-01
3.987411304406123236e-01
4.033748937836207915e-01
4.073637252731714398e-01
3.958293745836272137e-01
4.073637252731714398e-01
3.987411304406123236e-01
4.033748937836207915e-01
4.058892286570880970e-01
3.833530786514529609e-01
4.110277465761100757e-01
4.019452949314654688e-01
4.058892286570880970e-01
3.833530786514529609e-01
4.110277465761100757e-01
4.019452949314654688e-01
4.120928616193850758e-01
4.167364179238575161e-01
4.065052679666223412e-01
4.289137843356911617e-01
4.167364179238575161e-01
4.289137843356911617e-01
4.120928616193850758e-01
4.065052679666223412e-01
4.060712145655998029e-01
4.174453866371550248e-01
4.173486100726222503e-01
4.060712145655998029e-01
4.206600872685157810e-01
4.206600872685157810e-01
4.174453866371550248e-01
4.173486100726222503e-01
3.569239155676768860e-01
3.834428049049165566e-01
4.122631637856102316e-01
3.922246421134332195e-01
3.569239155676768860e-01
3.834428049049165566e-01
4.122631637856102316e-01
3.922246421134332195e-01
4.069249688586751290e-01
4.161663909703747777e-01
4.178482236743548128e-01
4.180053456420864677e-01
4.069249688586751290e-01
4.161663909703747777e-01
4.178482236743548128e-01
4.180053456420864677e-01
3.994273967896333488e-01
3.934589745003904682e-01
4.063302715221652761e-01
4.025850915577393607e-01
3.994273967896333488e-01
3.934589745003904682e-01
4.063302715221652761e-01
4.025850915577393607e-01
3.815387456879761885e-01
3.976361954728417913e-01
3.750059589519878500e-01
3.880201620968364296e-01
3.815387456879761885e-01
3.976361954728417913e-01
3.750059589519878500e-01
3.880201620968364296e-01
4.140974844976881286e-01
4.046000864846064360e-01
3.977366294502644450e-01
3.826996301468170714e-01
4.140974844976881286e-01
4.046000864846064360e-01
3.977366294502644450e-01
3.826996301468170714e-01
3.877114197821356356e-01
3.795677346279262565e-01
3.915013806508795824e-01
3.856835960687021725e-01
3.877114197821356356e-01
3.795677346279262565e-01
3.915013806508795824e-01
3.856835960687021725e-01
3.995634021111982292e-01
4.040740068758168491e-01
3.995634021111982292e-01
3.968549516002894961e-01
3.968549516002894961e-01
3.989541576493138564e-01
4.040740068758168491e-01
3.989541576493138564e-01
4.129377329959424969e-01
4.125511120028022560e-01
4.188578657858670340e-01
4.157017788475059206e-01
4.125511120028022560e-01
4.129377329959424969e-01
4.188578657858670340e-01
4.157017788475059206e-01
4.002159967840270838e-01
4.006448377585911658e-01
3.936661653569899499e-01
4.048844726003153482e-01
4.002159967840270838e-01
4.006448377585911658e-01
3.936661653569899499e-01
4.048844726003153482e-01
4.136334264949255157e-01
4.222707180870202137e-01
4.060459233514848165e-01
4.124840724834939465e-01
4.136334264949255157e-01
4.222707180870202137e-01
4.060459233514848165e-01
4.124840724834939465e-01
4.082881759295560187e-01
4.170663523759685631e-01
4.139673999434307916e-01
4.201285075000669167e-01
4.082881759295560187e-01
4.170663523759685631e-01
4.139673999434307916e-01
4.201285075000669167e-01
3.768888497543230187e-01
3.883264094147307333e-01
3.902162474005308468e-01
3.923805371373418893e-01
3.768888497543230187e-01
3.883264094147307333e-01
3.902162474005308468e-01
3.923805371373418893e-01
3.799364827164026792e-01
4.350827002253936371e-01
3.948808074192129425e-01
3.959873553658326273e-01
3.799364827164026792e-01
4.350827002253936371e-01
3.948808074192129425e-01
3.959873553658326273e-01
3.869467922122566961e-01
3.879839403216465143e-01
4.372723391861654818e-01
4.390813152012924547e-01
3.869467922122566961e-01
3.879839403216465143e-01
4.372723391861654818e-01
4.390813152012924547e-01
4.404110949417372467e-01
4.051150230989151169e-01
4.376813404232962057e-01
3.762280191785976058e-01
4.404110949417372467e-01
4.051150230989151169e-01
4.376813404232962057e-01
3.762280191785976058e-01
3.951294360376778059e-01
3.928769733065564651e-01
4.098563455845578574e-01
4.098563455845578574e-01
4.029920034881797619e-01
4.029920034881797619e-01
3.951294360376778059e-01
3.928769733065564651e-01
4.161494198533546296e-01
3.996684773319429951e-01
3.877673451670489158e-01
3.945570596742982161e-01
4.161494198533546296e-01
3.996684773319429951e-01
3.945570596742982161e-01
3.877673451670489158e-01
3.953870426139474148e-01
4.095538697856682120e-01
3.768389805609331233e-01
4.209821176946206833e-01
3.953870426139474148e-01
4.095538697856682120e-01
3.768389805609331233e-01
4.209821176946206833e-01
3.792278828718735895e-01
3.842476778654599912e-01
4.311196350518002873e-01
3.792278828718735895e-01
3.842476778654599912e-01
4.311196350518002873e-01
3.810041783353881328e-01
3.784069397324856254e-01
3.919826353812823072e-01
3.951349230978848937e-01
3.810041783353881328e-01
3.784069397324856254e-01
3.919826353812823072e-01
3.951349230978848937e-01
4.147089905427492340e-01
4.145088120262698794e-01
4.147089905427492340e-01
4.145088120262698794e-01
4.132618363341862278e-01
4.132618363341862278e-01
4.164563167678352329e-01
4.164563167678352329e-01
4.125141086333314888e-01
3.705045247843372636e-01
4.239594236678385641e-01
3.958662294389796443e-01
4.125141086333314888e-01
3.705045247843372636e-01
4.239594236678385641e-01
3.958662294389796443e-01
4.048268706164890318e-01
3.786142765525255527e-01
4.061817787614927511e-01
4.082323183679363865e-01
4.048268706164890318e-01
3.786142765525255527e-01
4.061817787614927511e-01
4.082323183679363865e-01
4.322625592612894252e-01
4.240331726796284784e-01
4.322625592612894252e-01
4.240331726796284784e-01
4.051962843732326292e-01
4.051962843732326292e-01
3.657894604780267400e-01
4.030448107705524308e-01
3.956445987032566336e-01
3.836035041549621383e-01
3.657894604780267400e-01
4.030448107705524308e-01
3.956445987032566336e-01
3.836035041549621383e-01
3.819135251524130581e-01
3.839157827878807439e-01
4.359999501020865864e-01
3.819135251524130581e-01
3.839157827878807439e-01
4.359999501020865864e-01
3.634033166908920975e-01
4.333229233980091522e-01
3.707067562390875537e-01
3.772682662047373015e-01
3.634033166908920975e-01
3.707067562390875537e-01
4.333229233980091522e-01
3.772682662047373015e-01
4.165545935320551507e-01
4.117002328912349185e-01
4.150106497509113979e-01
4.149890709832106950e-01
4.165545935320551507e-01
4.117002328912349185e-01
4.150106497509113979e-01
4.149890709832106950e-01
4.134217812452334329e-01
4.112649610460721306e-01
4.199704637985632871e-01
4.139788964766921708e-01
4.134217812452334329e-01
4.112649610460721306e-01
4.199704637985632871e-01
4.139788964766921708e-01
3.844488652230211301e-01
3.827732004156132462e-01
3.936801485842806869e-01
3.843313540874078171e-01
3.844488652230211301e-01
3.827732004156132462e-01
3.936801485842806869e-01
3.843313540874078171e-01
4.017791049418519833e-01
3.970279662726170500e-01
4.025321254384834901e-01
3.970589481341448845e-01
4.017791049418519833e-01
3.970279662726170500e-01
4.025321254384834901e-01
3.970589481341448845e-01
3.789794032936697477e-01
4.204872609861922683e-01
3.942529589694458991e-01
4.099813452457965468e-01
3.789794032936697477e-01
4.204872609861922683e-01
3.942529589694458991e-01
4.099813452457965468e-01
3.936663718059207895e-01
4.126590766654771869e-01
3.930392261854649405e-01
3.969636765023096814e-01
3.936663718059207895e-01
3.930392261854649405e-01
4.126590766654771869e-01
3.969636765023096814e-01
3.825211674948150176e-01
3.881678790285150171e-01
3.833466448904800927e-01
3.825211674948150176e-01
3.892828353837103350e-01
3.881678790285150171e-01
3.833466448904800927e-01
3.892828353837103350e-01
3.938854145981167676e-01
4.012562839543534210e-01
3.894408292544540018e-01
4.171505680915288394e-01
4.012562839543534210e-01
3.938854145981167676e-01
3.894408292544540018e-01
4.171505680915288394e-01
3.804046292079874547e-01
4.270162158045422984e-01
3.818764708212256664e-01
4.167823090456295176e-01
3.804046292079874547e-01
4.270162158045422984e-01
3.818764708212256664e-01
4.167823090456295176e-01
3.888190769139328040e-01
3.827279635552258696e-01
3.758825274981063558e-01
3.958355829872743925e-01
3.888190769139328040e-01
3.827279635552258696e-01
3.758825274981063558e-01
3.958355829872743925e-01
3.841380680141810444e-01
3.811361991715784825e-01
3.902252645052612934e-01
3.893141005810321076e-01
3.841380680141810444e-01
3.811361991715784825e-01
3.902252645052612934e-01
3.893141005810321076e-01
3.874826348828719347e-01
3.837230258714043885e-01
3.881739121397913550e-01
3.833495038516048226e-01
3.874826348828719347e-01
3.837230258714043885e-01
3.881739121397913550e-01
3.833495038516048226e-01
4.087335686035658000e-01
4.185104534744823468e-01
4.085760101220330398e-01
4.250123852102660749e-01
4.087335686035658000e-01
4.185104534744823468e-01
4.085760101220330398e-01
4.250123852102660749e-01
3.779734969066339545e-01
3.786372656286403071e-01
4.129127306077862158e-01
3.729776058025890961e-01
3.779734969066339545e-01
3.786372656286403071e-01
3.729776058025890961e-01
4.129127306077862158e-01
4.200480672698176932e-01
4.084370101845706813e-01
4.369711085191738675e-01
3.973479708793092868e-01
4.200480672698176932e-01
4.084370101845706813e-01
4.369711085191738675e-01
3.973479708793092868e-01
4.111445511525744223e-01
3.699298105875641340e-01
4.105004368084337329e-01
4.046866515304827772e-01
4.111445511525744223e-01
3.699298105875641340e-01
4.105004368084337329e-01
4.046866515304827772e-01
3.778282867278903723e-01
3.808493341534813226e-01
3.892406571198989695e-01
3.982858843864960363e-01
3.778282867278903723e-01
3.808493341534813226e-01
3.892406571198989695e-01
3.982858843864960363e-01
3.810707500342687126e-01
3.849071083054695919e-01
3.888673587630364636e-01
3.909126654352803598e-01
3.810707500342687126e-01
3.849071083054695919e-01
3.888673587630364636e-01
3.909126654352803598e-01
3.720278272885479964e-01
3.933789984757822822e-01
3.926685813871699793e-01
3.918036492032115348e-01
3.720278272885479964e-01
3.933789984757822822e-01
3.926685813871699793e-01
3.918036492032115348e-01
4.305208215773745906e-01
4.224953213997650892e-01
4.061543207862996496e-01
4.305208215773745906e-01
4.224953213997650892e-01
4.061543207862996496e-01
3.874475503303074220e-01
3.708110644361113373e-01
3.907779361011307628e-01
3.952343546261545271e-01
3.874475503303074220e-01
3.708110644361113373e-01
3.907779361011307628e-01
3.952343546261545271e-01
4.215074406465646462e-01
4.061215313431603136e-01
4.432461553333268967e-01
3.920594141336550820e-01
4.215074406465646462e-01
4.061215313431603136e-01
4.432461553333268967e-01
3.920594141336550820e-01
3.894418398522248026e-01
3.894418398522248026e-01
3.860690854180575116e-01
3.812936953090684256e-01
3.933233450452462421e-01
3.848287264063401381e-01
3.860690854180575116e-01
3.812936953090684256e-01
3.933233450452462421e-01
3.848287264063401381e-01
3.897786835041188169e-01
3.703336558596674877e-01
3.945757842839157092e-01
3.903046735558746150e-01
3.897786835041188169e-01
3.703336558596674877e-01
3.945757842839157092e-01
3.903046735558746150e-01
4.103745334268751321e-01
4.220755974029088975e-01
4.215173620923451381e-01
4.109374528898115386e-01
4.103745334268751321e-01
4.220755974029088975e-01
4.215173620923451381e-01
4.109374528898115386e-01
4.069346117903478444e-01
3.904875719235860743e-01
4.069346117903478444e-01
4.111785447057627607e-01
3.904875719235860743e-01
3.927223557402612641e-01
4.111785447057627607e-01
3.927223557402612641e-01
4.022168804290231492e-01
4.349315969761846645e-01
4.007872074562328635e-01
4.249781222615638399e-01
4.022168804290231492e-01
4.349315969761846645e-01
4.007872074562328635e-01
4.249781222615638399e-01
4.481558629377104808e-01
3.694689399671915453e-01
4.265531490309513174e-01
4.234409257624065503e-01
4.481558629377104808e-01
3.694689399671915453e-01
4.265531490309513174e-01
4.234409257624065503e-01
4.027816499965410912e-01
4.014679160327432328e-01
3.957903244008775800e-01
3.987658001278759912e-01
3.987658001278759912e-01
4.027816499965410912e-01
4.014679160327432328e-01
3.957903244008775800e-01
4.076211981055166689e-01
3.826264958888714318e-01
4.123876622247735213e-01
3.998259829704693402e-01
4.076211981055166689e-01
3.826264958888714318e-01
4.123876622247735213e-01
3.998259829704693402e-01
3.832813486988015939e-01
3.899385099339269800e-01
3.903477895391915808e-01
3.820807517868161085e-01
3.832813486988015939e-01
3.899385099339269800e-01
3.903477895391915808e-01
3.820807517868161085e-01
4.079131557682558196e-01
3.833479337154130917e-01
4.246116089780116454e-01
4.079131557682558196e-01
3.833479337154130917e-01
4.246116089780116454e-01
3.976003320058225654e-01
4.489937838807236403e-01
4.242910833254427416e-01
3.889279445274951286e-01
3.976003320058225654e-01
4.489937838807236403e-01
4.242910833254427416e-01
3.889279445274951286e-01
3.815445433274362586e-01
3.756664800780527003e-01
3.930589206215699960e-01
3.938908369623277395e-01
3.815445433274362586e-01
3.756664800780527003e-01
3.930589206215699960e-01
3.938908369623277395e-01
4.104677440354862483e-01
4.238656146926587098e-01
4.124357511964262812e-01
4.103003202890249668e-01
4.104677440354862483e-01
4.238656146926587098e-01
4.124357511964262812e-01
4.103003202890249668e-01
3.838909710157167865e-01
3.909093433549060137e-01
3.873561787140715751e-01
3.810794351593358442e-01
3.838909710157167865e-01
3.909093433549060137e-01
3.873561787140715751e-01
3.810794351593358442e-01
3.855649249799171230e-01
4.186688991781011282e-01
4.237361183668326703e-01
3.855649249799171230e-01
4.186688991781011282e-01
4.237361183668326703e-01
3.634681172115961090e-01
3.864443131151347188e-01
3.966394407543702982e-01
3.985046347679599421e-01
3.634681172115961090e-01
3.864443131151347188e-01
3.966394407543702982e-01
3.985046347679599421e-01
4.084553775851418322e-01
4.329935715963983967e-01
4.011392980246455409e-01
4.084553775851418322e-01
4.329935715963983967e-01
4.011392980246455409e-01
4.224403635776070587e-01
4.224403635776070587e-01
4.183253870414773701e-01
4.079893312027706997e-01
3.786429945103009231e-01
3.786429945103009231e-01
3.970483507664539502e-01
4.183253870414773701e-01
3.970483507664539502e-01
4.079893312027706997e-01
3.699363882460602326e-01
3.699221294518793002e-01
4.013846184061549138e-01
3.978431797495431965e-01
4.013846184061549138e-01
3.699363882460602326e-01
3.699221294518793002e-01
3.978431797495431965e-01
4.007082324096700177e-01
4.216171950592979556e-01
3.861863093607098563e-01
4.007082324096700177e-01
4.216171950592979556e-01
3.861863093607098563e-01
3.890311805193960026e-01
3.978436565844276629e-01
4.009215054752530705e-01
4.143156647910473112e-01
3.890311805193960026e-01
3.978436565844276629e-01
4.009215054752530705e-01
4.143156647910473112e-01
4.476637226453021867e-01
4.460359656059154077e-01
3.836236093084153254e-01
4.476637226453021867e-01
4.460359656059154077e-01
3.836236093084153254e-01
4.174763362352678087e-01
4.089255459921332658e-01
4.201896201111594564e-01
4.103304057161949459e-01
4.174763362352678087e-01
4.089255459921332658e-01
4.201896201111594564e-01
4.103304057161949459e-01
3.849571550381369889e-01
3.876977422551135533e-01
3.970924094610381871e-01
3.720484373006911483e-01
3.849571550381369889e-01
3.876977422551135533e-01
3.970924094610381871e-01
3.720484373006911483e-01
4.075504833231207158e-01
4.186414606679136341e-01
4.113228619157780486e-01
4.223144827278701996e-01
4.075504833231207158e-01
4.186414606679136341e-01
4.113228619157780486e-01
4.223144827278701996e-01
4.010992197654559277e-01
4.225666125257703243e-01
3.801664814354808186e-01
4.010992197654559277e-01
4.225666125257703243e-01
3.801664814354808186e-01
4.204830692538052972e-01
4.188571982558642048e-01
4.106711944441485684e-01
4.140220295926155814e-01
4.204830692538052972e-01
4.188571982558642048e-01
4.106711944441485684e-01
4.140220295926155814e-01
3.897682170700136339e-01
3.813616374118282693e-01
3.752104789400618756e-01
3.968661287690338213e-01
3.897682170700136339e-01
3.813616374118282693e-01
3.752104789400618756e-01
3.968661287690338213e-01
3.984990995704720262e-01
3.949497509674984030e-01
3.986741828066442395e-01
4.060023530200851383e-01
3.984990995704720262e-01
3.949497509674984030e-01
3.986741828066442395e-01
4.060023530200851383e-01
4.079464192973318859e-01
4.245495011409730068e-01
4.176301337793120183e-01
4.079464192973318859e-01
4.245495011409730068e-01
4.151044985737826210e-01
4.176301337793120183e-01
4.151044985737826210e-01
4.110072481116731069e-01
4.211393934292573249e-01
4.230435515737553942e-01
4.094593586505652638e-01
4.110072481116731069e-01
4.211393934292573249e-01
4.230435515737553942e-01
4.094593586505652638e-01
4.386001528582710307e-01
4.260087772254337324e-01
4.386001528582710307e-01
4.260087772254337324e-01
4.128319523806567304e-01
4.304200480055442313e-01
4.128319523806567304e-01
4.036078598683161545e-01
4.304200480055442313e-01
4.184312431266334897e-01
4.036078598683161545e-01
4.184312431266334897e-01
3.992976691242802190e-01
4.029442393057252048e-01
3.966523671069808188e-01
4.029442393057252048e-01
4.027653721441311063e-01
4.027653721441311063e-01
3.992976691242802190e-01
3.966523671069808188e-01
3.836144711344786629e-01
4.106580096963625692e-01
4.248920550808179541e-01
4.248920550808179541e-01
3.836144711344786629e-01
4.349135780203141621e-01
4.106580096963625692e-01
4.349135780203141621e-01
3.999756614084617468e-01
4.084893386179828667e-01
4.074117360305535840e-01
3.871067756463162368e-01
3.999756614084617468e-01
4.084893386179828667e-01
4.074117360305535840e-01
3.871067756463162368e-01
3.745770050591090694e-01
3.706050097644038033e-01
4.250540773100510705e-01
3.722543797339312732e-01
3.745770050591090694e-01
3.706050097644038033e-01
4.250540773100510705e-01
3.722543797339312732e-01
3.703927252408902859e-01
3.956615631295790081e-01
3.926679655578482198e-01
3.914215649729158031e-01
3.703927252408902859e-01
3.956615631295790081e-01
3.926679655578482198e-01
3.914215649729158031e-01
4.181962536440551048e-01
4.094554766452347394e-01
4.246482106664188905e-01
4.074153501505861641e-01
4.181962536440551048e-01
4.094554766452347394e-01
4.246482106664188905e-01
4.074153501505861641e-01
3.965210978603863623e-01
4.073121383953548502e-01
3.993691661898992606e-01
3.953630481637446792e-01
4.073121383953548502e-01
3.993691661898992606e-01
3.953630481637446792e-01
3.965210978603863623e-01
3.817072233141516335e-01
3.968966018474020530e-01
3.808232812834830838e-01
3.831650027541400050e-01
3.817072233141516335e-01
3.968966018474020530e-01
3.808232812834830838e-01
3.831650027541400050e-01
4.091189005921478383e-01
3.788050549774197862e-01
4.091189005921478383e-01
4.196752902425942011e-01
3.944704296663985588e-01
3.788050549774197862e-01
4.196752902425942011e-01
3.944704296663985588e-01
4.099926589287861134e-01
4.181307414137336309e-01
4.063619060134442407e-01
4.273945983218254696e-01
4.099926589287861134e-01
4.181307414137336309e-01
4.063619060134442407e-01
4.273945983218254696e-01
3.675368063941277796e-01
4.056433988680510083e-01
3.737165018646919634e-01
3.675368063941277796e-01
3.982832071997108869e-01
4.056433988680510083e-01
3.737165018646919634e-01
3.982832071997108869e-01
4.180376901831550640e-01
4.099813619504857343e-01
4.267316302102699410e-01
4.049564437000299222e-01
4.180376901831550640e-01
4.099813619504857343e-01
4.267316302102699410e-01
4.049564437000299222e-01
4.054976264960714616e-01
4.144943862875152263e-01
4.322391061168673332e-01
4.054976264960714616e-01
4.144943862875152263e-01
4.322391061168673332e-01
4.193950017370298156e-01
4.201468977857985010e-01
4.051651163608767092e-01
4.193950017370298156e-01
4.201468977857985010e-01
4.051651163608767092e-01
3.914631679481317406e-01
4.067162166402340517e-01
3.959578932299336884e-01
4.094370500315562822e-01
3.914631679481317406e-01
4.067162166402340517e-01
3.959578932299336884e-01
4.094370500315562822e-01
4.170487038072678843e-01
4.094206408244644990e-01
4.336447344649059232e-01
4.002241893795144279e-01
4.170487038072678843e-01
4.094206408244644990e-01
4.336447344649059232e-01
4.002241893795144279e-01
3.756448687836382305e-01
3.798736988555901917e-01
4.212982407198069268e-01
3.756448687836382305e-01
3.798736988555901917e-01
4.212982407198069268e-01
3.815547006188353407e-01
3.961671756451323745e-01
3.838393512196489610e-01
3.808448767940717516e-01
3.815547006188353407e-01
3.961671756451323745e-01
3.838393512196489610e-01
3.808448767940717516e-01
3.815662103570502950e-01
3.975313184546394041e-01
3.764560367935700924e-01
3.867753234617339331e-01
3.815662103570502950e-01
3.975313184546394041e-01
3.764560367935700924e-01
3.867753234617339331e-01
4.089805325215820631e-01
3.764332307982840575e-01
4.059612267597003665e-01
4.057856608269503340e-01
4.089805325215820631e-01
3.764332307982840575e-01
4.059612267597003665e-01
4.057856608269503340e-01
3.839456162950227736e-01
3.832830116407421883e-01
3.951525137481439742e-01
3.834162274515620084e-01
3.839456162950227736e-01
3.832830116407421883e-01
3.951525137481439742e-01
3.834162274515620084e-01
3.889692612165163155e-01
3.778534111988847144e-01
3.902553269031159289e-01
3.877280678157148941e-01
3.889692612165163155e-01
3.778534111988847144e-01
3.902553269031159289e-01
3.877280678157148941e-01
3.875595338540733792e-01
3.784627421837285510e-01
3.907358493165702384e-01
3.867688854443258606e-01
3.875595338540733792e-01
3.784627421837285510e-01
3.907358493165702384e-01
3.867688854443258606e-01
4.412967945504533418e-01
3.905260119336162461e-01
4.412967945504533418e-01
3.905260119336162461e-01
4.347237709553155582e-01
4.429702122833987232e-01
4.019063599153014366e-01
4.347237709553155582e-01
4.429702122833987232e-01
4.019063599153014366e-01
3.861159260159183759e-01
3.832479078764663427e-01
3.939303136057787924e-01
3.840367703869560501e-01
3.861159260159183759e-01
3.832479078764663427e-01
3.939303136057787924e-01
3.840367703869560501e-01
3.812106775876600295e-01
3.939898707940301392e-01
4.332239314371690853e-01
3.917299708373320755e-01
3.812106775876600295e-01
3.939898707940301392e-01
4.332239314371690853e-01
3.917299708373320755e-01
3.753528175448082038e-01
3.840486470526229823e-01
4.263906551213949570e-01
3.753528175448082038e-01
3.840486470526229823e-01
4.263906551213949570e-01
3.889009037911819178e-01
4.166081991997998557e-01
3.958363176134298556e-01
3.889009037911819178e-01
4.166081991997998557e-01
3.958363176134298556e-01
4.006176856037200196e-01
4.481209037658118177e-01
4.006176856037200196e-01
4.481209037658118177e-01
3.861214442504206090e-01
4.291787946103795548e-01
3.914615863977815025e-01
3.990048690684488975e-01
3.861214442504206090e-01
4.291787946103795548e-01
3.914615863977815025e-01
3.990048690684488975e-01
4.368835628220040235e-01
3.819742183204652974e-01
4.368835628220040235e-01
3.819742183204652974e-01
3.902093658352896455e-01
3.964074077357508941e-01
4.004568691225358634e-01
4.139478908346063690e-01
3.902093658352896455e-01
3.964074077357508941e-01
4.004568691225358634e-01
4.139478908346063690e-01
3.533514075279526878e-01
3.995301819231826812e-01
4.220281199304736219e-01
3.691704145603580400e-01
3.533514075279526878e-01
3.995301819231826812e-01
4.220281199304736219e-01
3.691704145603580400e-01
3.970222935422498267e-01
4.048071987981529674e-01
3.944709150109702023e-01
4.051085323990264442e-01
3.970222935422498267e-01
4.048071987981529674e-01
3.944709150109702023e-01
4.051085323990264442e-01
4.143421015378407901e-01
4.140596169472701149e-01
4.151226386838970939e-01
4.154958611816255143e-01
4.143421015378407901e-01
4.140596169472701149e-01
4.151226386838970939e-01
4.154958611816255143e-01
4.022507179361127783e-01
3.884856301920081023e-01
4.172511289471003693e-01
3.884856301920081023e-01
3.916421658905164804e-01
4.022507179361127783e-01
4.172511289471003693e-01
3.916421658905164804e-01
4.383854225252434844e-01
4.277376796944736270e-01
4.383854225252434844e-01
4.277376796944736270e-01
3.993088759389138431e-01
4.059491017242180533e-01
4.040236012979221414e-01
3.927756152770598419e-01
3.993088759389138431e-01
4.059491017242180533e-01
4.040236012979221414e-01
3.927756152770598419e-01
4.005722398942452855e-01
3.893486002216377528e-01
4.052760077829589136e-01
3.997648947151901666e-01
4.005722398942452855e-01
3.893486002216377528e-01
4.052760077829589136e-01
3.997648947151901666e-01
4.007718131861111033e-01
4.346158016760455212e-01
4.474455213176042889e-01
3.767312897971351049e-01
4.007718131861111033e-01
4.346158016760455212e-01
4.474455213176042889e-01
3.767312897971351049e-01
4.124077440046676202e-01
4.115753359801601619e-01
4.269506014024955221e-01
4.102003904845332727e-01
4.124077440046676202e-01
4.115753359801601619e-01
4.269506014024955221e-01
4.102003904845332727e-01
3.596076584117327002e-01
4.148306848646825529e-01
3.691660926233453210e-01
4.018201193612185307e-01
3.596076584117327002e-01
4.148306848646825529e-01
3.691660926233453210e-01
4.018201193612185307e-01
4.096695626903965604e-01
3.727005440368884592e-01
3.777225166732023354e-01
3.845354694522029604e-01
3.727005440368884592e-01
4.096695626903965604e-01
3.777225166732023354e-01
3.845354694522029604e-01
4.017194850321175181e-01
4.090945437455957290e-01
4.085515982214928954e-01
3.843792747638872243e-01
4.017194850321175181e-01
4.090945437455957290e-01
4.085515982214928954e-01
3.843792747638872243e-01
3.966412645659147529e-01
4.162386818788945675e-01
3.853525373651791597e-01
4.012595132335263770e-01
4.162386818788945675e-01
4.012595132335263770e-01
3.966412645659147529e-01
3.853525373651791597e-01
3.802368487913554418e-01
4.253401122105060495e-01
3.842242909586275346e-01
4.162152527587750228e-01
3.802368487913554418e-01
4.253401122105060495e-01
3.842242909586275346e-01
4.162152527587750228e-01
4.258358068836969323e-01
4.258358068836969323e-01
4.448516508637112565e-01
4.297733053717820439e-01
4.448516508637112565e-01
4.297733053717820439e-01
3.992721224858541973e-01
4.083772949161357246e-01
3.999643429197021760e-01
3.938438669138122350e-01
3.992721224858541973e-01
4.083772949161357246e-01
3.999643429197021760e-01
3.938438669138122350e-01
4.172085206937481416e-01
4.149948027989012189e-01
4.103602201485045953e-01
4.126845211203544750e-01
4.172085206937481416e-01
4.149948027989012189e-01
4.103602201485045953e-01
4.126845211203544750e-01
3.771132929614395835e-01
3.987250240534194745e-01
3.902177299351023976e-01
3.779602597969642375e-01
3.771132929614395835e-01
3.987250240534194745e-01
3.902177299351023976e-01
3.779602597969642375e-01
3.823796772048808634e-01
3.834063846711615042e-01
3.893808204197739542e-01
3.898886146789664053e-01
3.823796772048808634e-01
3.834063846711615042e-01
3.893808204197739542e-01
3.898886146789664053e-01
4.111377534782150178e-01
4.245887672641401878e-01
4.060100773958765785e-01
4.133300149842398241e-01
4.111377534782150178e-01
4.245887672641401878e-01
4.060100773958765785e-01
4.133300149842398241e-01
3.900702381179144140e-01
3.670466116036550375e-01
3.927456184355833102e-01
3.939663356741220923e-01
3.900702381179144140e-01
3.670466116036550375e-01
3.927456184355833102e-01
3.939663356741220923e-01
3.954326947132358328e-01
4.053685792350734118e-01
4.120734121243003756e-01
3.884732247206557076e-01
4.053685792350734118e-01
3.954326947132358328e-01
4.120734121243003756e-01
3.884732247206557076e-01
4.288783450278970122e-01
4.235054478290294355e-01
4.081321272956301982e-01
4.288783450278970122e-01
4.235054478290294355e-01
4.081321272956301982e-01
3.878669848672871012e-01
3.859044469172658864e-01
3.976423126659938134e-01
3.720142288802890107e-01
3.878669848672871012e-01
3.859044469172658864e-01
3.976423126659938134e-01
3.720142288802890107e-01
4.064944840029056650e-01
4.064944840029056650e-01
3.831454978280817159e-01
3.961471821494342294e-01
3.865607821935554966e-01
3.793241495332040358e-01
3.831454978280817159e-01
3.961471821494342294e-01
3.865607821935554966e-01
3.793241495332040358e-01
4.103083602235528815e-01
4.111415460920397891e-01
4.213010597222819342e-01
4.163948380519286729e-01
4.103083602235528815e-01
4.111415460920397891e-01
4.213010597222819342e-01
4.163948380519286729e-01
3.927161888805130729e-01
4.104974817673792131e-01
3.927161888805130729e-01
4.104974817673792131e-01
3.951793135584011907e-01
3.951793135584011907e-01
4.033838722098153085e-01
4.033838722098153085e-01
3.932996764669951517e-01
4.013231151357103954e-01
3.956816950876600458e-01
4.090395947741853888e-01
3.932996764669951517e-01
4.013231151357103954e-01
3.956816950876600458e-01
4.090395947741853888e-01
3.613317763483792078e-01
4.088411041848303284e-01
3.556349133905314375e-01
3.613317763483792078e-01
4.088411041848303284e-01
3.556349133905314375e-01
4.146182958083954873e-01
4.107301807407566230e-01
4.186971346252903459e-01
4.147042926178983180e-01
4.146182958083954873e-01
4.107301807407566230e-01
4.186971346252903459e-01
4.147042926178983180e-01
3.878474419025224051e-01
3.812675698372913757e-01
3.882590051334773307e-01
3.868305013438657625e-01
3.878474419025224051e-01
3.812675698372913757e-01
3.882590051334773307e-01
3.868305013438657625e-01
4.170342489696849952e-01
4.059536799522902584e-01
4.307325959571244312e-01
4.038342173007549718e-01
4.170342489696849952e-01
4.059536799522902584e-01
4.307325959571244312e-01
4.038342173007549718e-01
4.269423060650296975e-01
4.139743064079084434e-01
3.684848417833563872e-01
4.269423060650296975e-01
4.139743064079084434e-01
3.684848417833563872e-01
4.005746317834564252e-01
3.956563663559791166e-01
4.032800567520098411e-01
4.000418110990722198e-01
4.005746317834564252e-01
3.956563663559791166e-01
4.032800567520098411e-01
4.000418110990722198e-01
4.111032004475418944e-01
4.162413989288324956e-01
4.239242936218943214e-01
4.098607135874772212e-01
4.111032004475418944e-01
4.162413989288324956e-01
4.239242936218943214e-01
4.098607135874772212e-01
3.735147639308706857e-01
3.856852175085805357e-01
3.665364066946494859e-01
3.735147639308706857e-01
3.856852175085805357e-01
3.665364066946494859e-01
4.143257589271343022e-01
3.850110355733704637e-01
4.121961284017743310e-01
4.419329144534458464e-01
4.143257589271343022e-01
3.850110355733704637e-01
4.121961284017743310e-01
4.419329144534458464e-01
3.815657986224323395e-01
3.974682713296715519e-01
3.750610050201430568e-01
3.880437332491055713e-01
3.815657986224323395e-01
3.974682713296715519e-01
3.750610050201430568e-01
3.880437332491055713e-01
4.130460222877445631e-01
4.089652244174430962e-01
4.393896509382102522e-01
3.955540517454210203e-01
4.130460222877445631e-01
4.089652244174430962e-01
4.393896509382102522e-01
3.955540517454210203e-01
4.227536933494775440e-01
4.023487687154556625e-01
3.843331500474960194e-01
4.227536933494775440e-01
4.023487687154556625e-01
3.843331500474960194e-01
4.093584381362234126e-01
4.259389765138621442e-01
4.096150629829935497e-01
4.106794084236753406e-01
4.093584381362234126e-01
4.259389765138621442e-01
4.096150629829935497e-01
4.106794084236753406e-01
3.630968215029497514e-01
4.328094279289871338e-01
3.759288679493693053e-01
3.742883491058819345e-01
3.630968215029497514e-01
4.328094279289871338e-01
3.759288679493693053e-01
3.742883491058819345e-01
4.126999661702939193e-01
3.973666633637549239e-01
3.938117935385889723e-01
3.923802845492900815e-01
3.938117935385889723e-01
4.126999661702939193e-01
3.923802845492900815e-01
3.973666633637549239e-01
4.353757294702518266e-01
3.824316501559223980e-01
4.338951175705005880e-01
4.096229968272382393e-01
4.353757294702518266e-01
3.824316501559223980e-01
4.338951175705005880e-01
4.096229968272382393e-01
3.937103915332045290e-01
4.009418939303941443e-01
3.979410636147804325e-01
3.937103915332045290e-01
4.071980085245741066e-01
4.009418939303941443e-01
3.979410636147804325e-01
4.071980085245741066e-01
3.981881065838024369e-01
4.020439439473193488e-01
3.981881065838024369e-01
3.991075684471070417e-01
3.991075684471070417e-01
4.020439439473193488e-01
3.988722346639406169e-01
3.988722346639406169e-01
4.182263783168309601e-01
3.536147773966149543e-01
4.181364695950833266e-01
4.046290237706671178e-01
4.182263783168309601e-01
3.536147773966149543e-01
4.181364695950833266e-01
4.046290237706671178e-01
3.943144707345709321e-01
4.116176584338973043e-01
3.962491118763864506e-01
3.952580411159942742e-01
3.943144707345709321e-01
4.116176584338973043e-01
3.962491118763864506e-01
3.952580411159942742e-01
3.971333464301096683e-01
3.910912994583668478e-01
4.086839196916116634e-01
4.042937706049087865e-01
3.971333464301096683e-01
3.910912994583668478e-01
4.086839196916116634e-01
4.042937706049087865e-01
4.144938411100156372e-01
4.175867430467405939e-01
4.162699626931498642e-01
4.107784961652214406e-01
4.144938411100156372e-01
4.175867430467405939e-01
4.162699626931498642e-01
4.107784961652214406e-01
4.087235160586715210e-01
4.209218343785323668e-01
3.688858854293357581e-01
4.087235160586715210e-01
4.209218343785323668e-01
3.688858854293357581e-01
3.902221160424232949e-01
3.861812840041238815e-01
3.954643385186500382e-01
3.716516905296884943e-01
3.902221160424232949e-01
3.861812840041238815e-01
3.954643385186500382e-01
3.716516905296884943e-01
4.128250591247706325e-01
4.230973557441757293e-01
4.055659693203779170e-01
4.131355258477924508e-01
4.128250591247706325e-01
4.230973557441757293e-01
4.055659693203779170e-01
4.131355258477924508e-01
4.136964058166086033e-01
4.116476910153323843e-01
4.186082312548933260e-01
4.157685564068742679e-01
4.136964058166086033e-01
4.116476910153323843e-01
4.186082312548933260e-01
4.157685564068742679e-01
3.641326508377460414e-01
4.044764756881704670e-01
4.012729062342259567e-01
3.771012910983699840e-01
3.641326508377460414e-01
4.044764756881704670e-01
4.012729062342259567e-01
3.771012910983699840e-01
4.096812978768866742e-01
4.256902988045112579e-01
4.075491140138183255e-01
4.124758036441562581e-01
4.096812978768866742e-01
4.256902988045112579e-01
4.075491140138183255e-01
4.124758036441562581e-01
4.056736737211394939e-01
4.199007500628795242e-01
4.169122294333647005e-01
4.173921385990979616e-01
4.056736737211394939e-01
4.199007500628795242e-01
4.169122294333647005e-01
4.173921385990979616e-01
3.824612818912100920e-01
4.139427199161218596e-01
4.247863455157130375e-01
3.824612818912100920e-01
4.139427199161218596e-01
4.247863455157130375e-01
3.781197203597912448e-01
3.950529434732743539e-01
4.017709511617795215e-01
3.683002373281851760e-01
3.781197203597912448e-01
3.950529434732743539e-01
4.017709511617795215e-01
3.683002373281851760e-01
4.172258120975129714e-01
4.240658502803853480e-01
4.094429305514495354e-01
4.140485069574424415e-01
4.172258120975129714e-01
4.240658502803853480e-01
4.094429305514495354e-01
4.140485069574424415e-01
3.578235691438749200e-01
4.382319846026803134e-01
3.729480349011282669e-01
3.767061713388102362e-01
3.578235691438749200e-01
4.382319846026803134e-01
3.729480349011282669e-01
3.767061713388102362e-01
4.094332287027100392e-01
3.784406030476930027e-01
4.175213403286761604e-01
3.960524566045933170e-01
4.094332287027100392e-01
3.784406030476930027e-01
4.175213403286761604e-01
3.960524566045933170e-01
4.178807190974112018e-01
4.070139574023414752e-01
4.304903855122574896e-01
4.094311274975552806e-01
4.178807190974112018e-01
4.094311274975552806e-01
4.070139574023414752e-01
4.304903855122574896e-01
4.253013342022313736e-01
3.960033251496497542e-01
4.127827567426720634e-01
3.687275557022076100e-01
4.127827567426720634e-01
3.687275557022076100e-01
4.253013342022313736e-01
3.960033251496497542e-01
3.886176031246577622e-01
3.699286518244662147e-01
3.941054991787495965e-01
3.924747854930501489e-01
3.886176031246577622e-01
3.699286518244662147e-01
3.941054991787495965e-01
3.924747854930501489e-01
3.870877364224725170e-01
3.811341664813880925e-01
3.950831952952285064e-01
3.838201614917124971e-01
3.870877364224725170e-01
3.811341664813880925e-01
3.950831952952285064e-01
3.838201614917124971e-01
3.805228053834071034e-01
3.904604404797282768e-01
3.837196920840142411e-01
3.888481891362971510e-01
3.805228053834071034e-01
3.904604404797282768e-01
3.837196920840142411e-01
3.888481891362971510e-01
3.935342151062286575e-01
4.018469893408109783e-01
3.916093736443144735e-01
4.141272354991087923e-01
3.935342151062286575e-01
4.018469893408109783e-01
3.916093736443144735e-01
4.141272354991087923e-01
3.812253556052382919e-01
3.969808965648553567e-01
3.754690164141720743e-01
3.879283799433324020e-01
3.812253556052382919e-01
3.969808965648553567e-01
3.754690164141720743e-01
3.879283799433324020e-01
3.986741354801779380e-01
3.955463571219297592e-01
4.088725014016745263e-01
3.953220225048426073e-01
3.955463571219297592e-01
4.088725014016745263e-01
3.986741354801779380e-01
3.953220225048426073e-01
3.667445486430551682e-01
4.028694164971966529e-01
3.942128886169484758e-01
3.848275884556642268e-01
3.667445486430551682e-01
4.028694164971966529e-01
3.942128886169484758e-01
3.848275884556642268e-01
3.982160119412583299e-01
3.739140392499393784e-01
4.208676134421693860e-01
4.052478749872534536e-01
3.982160119412583299e-01
3.739140392499393784e-01
4.208676134421693860e-01
4.052478749872534536e-01
3.795630839667865075e-01
3.933321743361375411e-01
3.992705871414727881e-01
3.713538816964501166e-01
3.795630839667865075e-01
3.933321743361375411e-01
3.992705871414727881e-01
3.713538816964501166e-01
4.043844230500326375e-01
4.163810310265034786e-01
3.805823909124228521e-01
4.013991883039125241e-01
4.043844230500326375e-01
4.163810310265034786e-01
4.013991883039125241e-01
3.805823909124228521e-01
3.811029668659102754e-01
3.762691441611423215e-01
3.929210713304200908e-01
3.939252009163283219e-01
3.811029668659102754e-01
3.762691441611423215e-01
3.929210713304200908e-01
3.939252009163283219e-01
4.350134251362760551e-01
3.702068389393389225e-01
3.738540884496615035e-01
4.350134251362760551e-01
3.702068389393389225e-01
3.738540884496615035e-01
3.849184449409221997e-01
3.860180665305961156e-01
3.921436319596978137e-01
3.837063296123233158e-01
3.849184449409221997e-01
3.860180665305961156e-01
3.921436319596978137e-01
3.837063296123233158e-01
4.014152274976368062e-01
3.582665135218121577e-01
4.014152274976368062e-01
3.582665135218121577e-01
3.978305588348121091e-01
3.984647240449703531e-01
4.010889941596360586e-01
4.089046297385721118e-01
3.978305588348121091e-01
3.984647240449703531e-01
4.010889941596360586e-01
4.089046297385721118e-01
4.333805743949596945e-01
3.862192708229486016e-01
4.258845787389873294e-01
4.258845787389873294e-01
4.135564974176304531e-01
4.135564974176304531e-01
4.333805743949596945e-01
3.862192708229486016e-01
3.841087696628164849e-01
3.862836125772446394e-01
3.841937303905069712e-01
3.887567170177135267e-01
3.841087696628164849e-01
3.862836125772446394e-01
3.841937303905069712e-01
3.887567170177135267e-01
4.093866424909720081e-01
4.230539926174969878e-01
4.201954044410740607e-01
4.121776498232065933e-01
4.093866424909720081e-01
4.230539926174969878e-01
4.201954044410740607e-01
4.121776498232065933e-01
4.150433190607145661e-01
4.203536890863688313e-01
4.067948469792099786e-01
4.120452548149842187e-01
4.150433190607145661e-01
4.203536890863688313e-01
4.067948469792099786e-01
4.120452548149842187e-01
4.166637403432105202e-01
3.801419153642200399e-01
4.152598876135016326e-01
4.166637403432105202e-01
3.801419153642200399e-01
4.152598876135016326e-01
4.113219527616820415e-01
4.197474051479730406e-01
4.150906557251801132e-01
4.124328265015719808e-01
4.124328265015719808e-01
4.113219527616820415e-01
4.197474051479730406e-01
4.150906557251801132e-01
4.040836618432877003e-01
4.242498851704112894e-01
4.286686507102785981e-01
4.040836618432877003e-01
4.042448650875485328e-01
4.286686507102785981e-01
4.042448650875485328e-01
4.242498851704112894e-01
4.010911051773291547e-01
3.935176635486641317e-01
4.032057714875918464e-01
4.077270221741855494e-01
4.010911051773291547e-01
3.935176635486641317e-01
4.032057714875918464e-01
4.077270221741855494e-01
3.720411718359173392e-01
4.167202921662465087e-01
3.776920696063825744e-01
3.723996518219792051e-01
3.720411718359173392e-01
4.167202921662465087e-01
3.776920696063825744e-01
3.723996518219792051e-01
3.939687848596804542e-01
4.076836488575281692e-01
3.798698576147216954e-01
4.220094250440524775e-01
4.076836488575281692e-01
3.939687848596804542e-01
3.798698576147216954e-01
4.220094250440524775e-01
3.931218408583845303e-01
3.642530648112369818e-01
3.906722228139187791e-01
3.931218408583845303e-01
3.940880491713869560e-01
3.642530648112369818e-01
3.906722228139187791e-01
3.940880491713869560e-01
3.989884417096618563e-01
4.084890019357771962e-01
4.061888149208243703e-01
3.889774479148400133e-01
3.989884417096618563e-01
4.084890019357771962e-01
4.061888149208243703e-01
3.889774479148400133e-01
3.775882297431962797e-01
3.916180346050168737e-01
3.829343763582073734e-01
3.883118569292491884e-01
3.775882297431962797e-01
3.916180346050168737e-01
3.829343763582073734e-01
3.883118569292491884e-01
4.464492870265530655e-01
4.047895421626890311e-01
4.324499877420748817e-01
3.784844599504140206e-01
4.464492870265530655e-01
4.047895421626890311e-01
4.324499877420748817e-01
3.784844599504140206e-01
3.875603794003836811e-01
3.824193654527334729e-01
3.766102582394523779e-01
3.967948227127635619e-01
3.875603794003836811e-01
3.824193654527334729e-01
3.766102582394523779e-01
3.967948227127635619e-01
3.978269601211650297e-01
3.956116522604133934e-01
4.081092753258417360e-01
3.993488204614550341e-01
3.978269601211650297e-01
4.081092753258417360e-01
3.993488204614550341e-01
3.956116522604133934e-01
4.029810985839503701e-01
4.363984258643540670e-01
3.982021212264044152e-01
4.274443097883704468e-01
4.029810985839503701e-01
4.363984258643540670e-01
3.982021212264044152e-01
4.274443097883704468e-01
3.953404906987998402e-01
4.213275593037906219e-01
3.590523823013427318e-01
4.246687122031289618e-01
3.953404906987998402e-01
4.213275593037906219e-01
3.590523823013427318e-01
4.246687122031289618e-01
4.179672591753842426e-01
4.001478434411183116e-01
3.891576633322983980e-01
3.900555190803061123e-01
4.179672591753842426e-01
4.001478434411183116e-01
3.891576633322983980e-01
3.900555190803061123e-01
4.092740272099035792e-01
3.861892932927730726e-01
3.983535133684199536e-01
4.092740272099035792e-01
3.861892932927730726e-01
3.983535133684199536e-01
3.937452916652546264e-01
4.125720561805792386e-01
3.923192069532888127e-01
3.975906627574659069e-01
3.937452916652546264e-01
4.125720561805792386e-01
3.923192069532888127e-01
3.975906627574659069e-01
3.619802411312775803e-01
4.066632228514208691e-01
3.790923161359387450e-01
3.947131668082874967e-01
3.619802411312775803e-01
4.066632228514208691e-01
3.790923161359387450e-01
3.947131668082874967e-01
3.997034190524573205e-01
3.948025750414672075e-01
4.046719361258510617e-01
4.004390992686239770e-01
4.046719361258510617e-01
3.997034190524573205e-01
3.948025750414672075e-01
4.004390992686239770e-01
3.978946929591984372e-01
3.701318918947436032e-01
3.752063311940219137e-01
3.978946929591984372e-01
3.965598458780732471e-01
3.701318918947436032e-01
3.965598458780732471e-01
3.752063311940219137e-01
3.787076205344419577e-01
4.126954653042957943e-01
4.377719894960137026e-01
4.281940164701154572e-01
4.377719894960137026e-01
3.787076205344419577e-01
4.281940164701154572e-01
4.126954653042957943e-01
3.802213017388567096e-01
3.957372485911037074e-01
3.770470516747082002e-01
3.879283594342268771e-01
3.802213017388567096e-01
3.957372485911037074e-01
3.770470516747082002e-01
3.879283594342268771e-01
4.132060403389914427e-01
3.960421819319890346e-01
3.967623571752483258e-01
4.132060403389914427e-01
3.960421819319890346e-01
3.967623571752483258e-01
3.800684677080425899e-01
3.901919005238596583e-01
3.780949908705224516e-01
3.959577408077166183e-01
3.800684677080425899e-01
3.901919005238596583e-01
3.780949908705224516e-01
3.959577408077166183e-01
4.099160702007793589e-01
4.128178901883075014e-01
4.206211249847910949e-01
4.151792665052198572e-01
4.099160702007793589e-01
4.128178901883075014e-01
4.206211249847910949e-01
4.151792665052198572e-01
3.868170128480414860e-01
3.821150789854073082e-01
3.940035854038796970e-01
3.838809336684789741e-01
3.868170128480414860e-01
3.821150789854073082e-01
3.940035854038796970e-01
3.838809336684789741e-01
3.876403270605806028e-01
3.845376646568183787e-01
3.891122105478643789e-01
3.819719163666377426e-01
3.876403270605806028e-01
3.845376646568183787e-01
3.891122105478643789e-01
3.819719163666377426e-01
4.122327467230206821e-01
3.707395476121746469e-01
4.122327467230206821e-01
4.219982264330610633e-01
3.707395476121746469e-01
3.976486723404377699e-01
4.219982264330610633e-01
3.976486723404377699e-01
3.879147042225667974e-01
3.813246330619222135e-01
3.877718332250879030e-01
3.869791398192319321e-01
3.879147042225667974e-01
3.813246330619222135e-01
3.877718332250879030e-01
3.869791398192319321e-01
4.011865571292219101e-01
4.195204595471295761e-01
3.508438365088295541e-01
4.275152863328912645e-01
4.011865571292219101e-01
4.195204595471295761e-01
3.508438365088295541e-01
4.275152863328912645e-01
3.799625662054495479e-01
3.778521930416900432e-01
3.899483332565978344e-01
3.980564930075161101e-01
3.799625662054495479e-01
3.778521930416900432e-01
3.899483332565978344e-01
3.980564930075161101e-01
4.156180067402601708e-01
4.125875592681040871e-01
4.171293125618831255e-01
4.136250177725742105e-01
4.156180067402601708e-01
4.125875592681040871e-01
4.171293125618831255e-01
4.136250177725742105e-01
3.646671979386155726e-01
3.929700541666534264e-01
3.888689788036572281e-01
3.985161965047154808e-01
3.646671979386155726e-01
3.929700541666534264e-01
3.888689788036572281e-01
3.985161965047154808e-01
3.633453393294985290e-01
4.042342759303210187e-01
3.822517561829954502e-01
3.912486539311430533e-01
3.633453393294985290e-01
4.042342759303210187e-01
3.822517561829954502e-01
3.912486539311430533e-01
3.932513835798090440e-01
4.049418546401284402e-01
3.835627318367187399e-01
4.216000435390014900e-01
3.932513835798090440e-01
4.049418546401284402e-01
3.835627318367187399e-01
4.216000435390014900e-01
3.718098848967201775e-01
4.086068224478367483e-01
3.887399177974657505e-01
3.707797445094911382e-01
3.718098848967201775e-01
4.086068224478367483e-01
3.887399177974657505e-01
3.707797445094911382e-01
4.066157086299426737e-01
4.124801378266056417e-01
3.802346096235851292e-01
4.009308279910328565e-01
4.066157086299426737e-01
4.124801378266056417e-01
4.009308279910328565e-01
3.802346096235851292e-01
3.874826009705429897e-01
3.801450797818688443e-01
3.927896448867613799e-01
3.850778848382105934e-01
3.874826009705429897e-01
3.801450797818688443e-01
3.927896448867613799e-01
3.850778848382105934e-01
3.983555238091867068e-01
4.002511812195734819e-01
4.023282628786546411e-01
4.000242343718127813e-01
3.983555238091867068e-01
4.002511812195734819e-01
4.023282628786546411e-01
4.000242343718127813e-01
4.092240085356024792e-01
4.355832657465725788e-01
4.171903898468372063e-01
4.171903898468372063e-01
3.989925533969653770e-01
4.092240085356024792e-01
4.355832657465725788e-01
3.989925533969653770e-01
4.324261531037336681e-01
3.563861543807433918e-01
4.324261531037336681e-01
3.563861543807433918e-01
4.011793069985287730e-01
3.772344236895150971e-01
4.232880378513073083e-01
3.999499673445825465e-01
4.011793069985287730e-01
3.772344236895150971e-01
4.232880378513073083e-01
3.999499673445825465e-01
3.932813273268038756e-01
4.014989295856139506e-01
3.942667025521586766e-01
4.109662837463474716e-01
3.932813273268038756e-01
3.942667025521586766e-01
4.014989295856139506e-01
4.109662837463474716e-01
3.621491186977436882e-01
4.070539345111683360e-01
4.052451918105361983e-01
3.706196496282245789e-01
3.621491186977436882e-01
4.070539345111683360e-01
4.052451918105361983e-01
3.706196496282245789e-01
4.270322549054981209e-01
4.384182619842249551e-01
3.852450355916516855e-01
4.270322549054981209e-01
4.384182619842249551e-01
3.852450355916516855e-01
3.955804845427337568e-01
4.094313761106604943e-01
4.046939389518229291e-01
3.955804845427337568e-01
3.942293621348653687e-01
4.094313761106604943e-01
3.942293621348653687e-01
4.046939389518229291e-01
3.823844790631483193e-01
3.749152320306166075e-01
3.904983023026034061e-01
3.969928822116344236e-01
3.823844790631483193e-01
3.749152320306166075e-01
3.904983023026034061e-01
3.969928822116344236e-01
4.010867666484045913e-01
4.234326284586131806e-01
3.760134185349670588e-01
4.234326284586131806e-01
4.010867666484045913e-01
3.760134185349670588e-01
4.223913372534298105e-01
4.157605928280645458e-01
4.109780516519094817e-01
4.144610263474532985e-01
4.223913372534298105e-01
4.157605928280645458e-01
4.109780516519094817e-01
4.144610263474532985e-01
3.950523121911828639e-01
4.083326489580940688e-01
3.798489705141037120e-01
4.192397610631815041e-01
3.950523121911828639e-01
4.083326489580940688e-01
3.798489705141037120e-01
4.192397610631815041e-01
3.934321052774976124e-01
4.018605641940666828e-01
3.880760697038567741e-01
4.178093251603058889e-01
3.934321052774976124e-01
4.018605641940666828e-01
3.880760697038567741e-01
4.178093251603058889e-01
3.884648401835875120e-01
3.984789615265071916e-01
4.012934250054058793e-01
4.141586534028647293e-01
3.884648401835875120e-01
3.984789615265071916e-01
4.012934250054058793e-01
4.141586534028647293e-01
3.882595574441438657e-01
3.889489212688204134e-01
3.882595574441438657e-01
4.257529920905653853e-01
4.257529920905653853e-01
4.033294061073320336e-01
3.889489212688204134e-01
4.033294061073320336e-01
4.127671224350706325e-01
4.202357252461297321e-01
4.147527743052705773e-01
4.109205997929166188e-01
4.127671224350706325e-01
4.202357252461297321e-01
4.147527743052705773e-01
4.109205997929166188e-01
3.994366935608013591e-01
4.061193599427497247e-01
3.947765468556099222e-01
4.005664245928528544e-01
3.994366935608013591e-01
3.947765468556099222e-01
4.061193599427497247e-01
4.005664245928528544e-01
3.927383212749191443e-01
4.053952669705722656e-01
3.970692606262673507e-01
4.097305135655915365e-01
3.927383212749191443e-01
4.053952669705722656e-01
3.970692606262673507e-01
4.097305135655915365e-01
4.116221430558653083e-01
4.406780148165125865e-01
3.779856551263947040e-01
4.116221430558653083e-01
4.406780148165125865e-01
3.779856551263947040e-01
4.139995930418081116e-01
3.621293666860765370e-01
4.149724025469367916e-01
4.047351095628073381e-01
4.139995930418081116e-01
3.621293666860765370e-01
4.149724025469367916e-01
4.047351095628073381e-01
4.173758624274341855e-01
4.064889714345554239e-01
4.255651225785186398e-01
4.078866646368624060e-01
4.173758624274341855e-01
4.064889714345554239e-01
4.255651225785186398e-01
4.078866646368624060e-01
3.977688638674408139e-01
3.839402455337221909e-01
4.293680211994796991e-01
4.410152674968230713e-01
3.977688638674408139e-01
3.839402455337221909e-01
4.293680211994796991e-01
4.410152674968230713e-01
3.966632069459592458e-01
4.011458684435638133e-01
4.102065128936374094e-01
3.929707986499124672e-01
3.966632069459592458e-01
4.102065128936374094e-01
4.011458684435638133e-01
3.929707986499124672e-01
3.808986229460060713e-01
4.280033560426090844e-01
3.812558301060562371e-01
4.156109109408134827e-01
3.808986229460060713e-01
3.812558301060562371e-01
4.280033560426090844e-01
4.156109109408134827e-01
4.368174072424153564e-01
3.762581490227603354e-01
3.820238411999525852e-01
4.368174072424153564e-01
3.762581490227603354e-01
3.820238411999525852e-01
3.854059339137165807e-01
3.861668165209266590e-01
3.852577002908219583e-01
3.863232175935991108e-01
3.854059339137165807e-01
3.852577002908219583e-01
3.861668165209266590e-01
3.863232175935991108e-01
4.061760125578075531e-01
4.105108145049598534e-01
4.413987865464150673e-01
4.061760125578075531e-01
4.105108145049598534e-01
4.413987865464150673e-01
3.545956321486301022e-01
4.136098161689005792e-01
3.990867500697277137e-01
3.759605337054381380e-01
3.545956321486301022e-01
4.136098161689005792e-01
3.990867500697277137e-01
3.759605337054381380e-01
3.915254496387206018e-01
3.834603835239249747e-01
3.964373505441471934e-01
3.725784705093246885e-01
3.915254496387206018e-01
3.834603835239249747e-01
3.964373505441471934e-01
3.725784705093246885e-01
3.936875249992226600e-01
4.016297970774758141e-01
3.907566696425419650e-01
4.153563977924932260e-01
3.936875249992226600e-01
4.016297970774758141e-01
4.153563977924932260e-01
3.907566696425419650e-01
3.730507160926208599e-01
4.186386094424960902e-01
3.707187435838932288e-01
3.747201213418520638e-01
3.730507160926208599e-01
4.186386094424960902e-01
3.707187435838932288e-01
3.747201213418520638e-01
4.060434101602368173e-01
3.770453403376450296e-01
4.065453519929178583e-01
4.074873289769129769e-01
4.060434101602368173e-01
3.770453403376450296e-01
4.065453519929178583e-01
4.074873289769129769e-01
4.161532653452013619e-01
3.638479248120347620e-01
4.280165441041390295e-01
3.909593816515553044e-01
4.161532653452013619e-01
3.638479248120347620e-01
4.280165441041390295e-01
3.909593816515553044e-01
3.944442116644495400e-01
3.782672558972990373e-01
4.090174650873450446e-01
4.212382634550522198e-01
3.944442116644495400e-01
4.090174650873450446e-01
3.782672558972990373e-01
4.212382634550522198e-01
3.992126499197183875e-01
4.012754186360325548e-01
4.025285394372986048e-01
3.987593337051293929e-01
3.992126499197183875e-01
4.012754186360325548e-01
4.025285394372986048e-01
3.987593337051293929e-01
3.912722186469181906e-01
3.884158465116342995e-01
4.203048411363852210e-01
4.014715729463205207e-01
3.884158465116342995e-01
3.912722186469181906e-01
4.203048411363852210e-01
4.014715729463205207e-01
4.032010927985538729e-01
4.032010927985538729e-01
4.108439611882204190e-01
4.381803732212574687e-01
3.778394133332767524e-01
4.108439611882204190e-01
4.381803732212574687e-01
3.778394133332767524e-01
4.013962043918581912e-01
3.830447334744349064e-01
4.052840878612187225e-01
4.095263580270511738e-01
4.013962043918581912e-01
3.830447334744349064e-01
4.052840878612187225e-01
4.095263580270511738e-01
4.138386215945502045e-01
4.112778482021894888e-01
4.175929099010318168e-01
4.156168068475381006e-01
4.138386215945502045e-01
4.112778482021894888e-01
4.156168068475381006e-01
4.175929099010318168e-01
3.946309260245470796e-01
4.109647592949841055e-01
3.969934259239380481e-01
3.951469852763693780e-01
3.946309260245470796e-01
4.109647592949841055e-01
3.969934259239380481e-01
3.951469852763693780e-01
4.004490080710638722e-01
3.949455580873291183e-01
4.036274593213420303e-01
4.016853618882123556e-01
4.004490080710638722e-01
3.949455580873291183e-01
4.036274593213420303e-01
4.016853618882123556e-01
4.264584579636903072e-01
4.052822319854385569e-01
4.144949132419242233e-01
4.264584579636903072e-01
4.052822319854385569e-01
4.144949132419242233e-01
4.148379065941298904e-01
4.148379065941298904e-01
3.800278383887416567e-01
3.810318449559417786e-01
3.904063156751362840e-01
3.964449919353683072e-01
3.800278383887416567e-01
3.810318449559417786e-01
3.904063156751362840e-01
3.964449919353683072e-01
4.031888681947748410e-01
4.226853370137177990e-01
4.241645681486261310e-01
4.117100682642558240e-01
4.031888681947748410e-01
4.226853370137177990e-01
4.241645681486261310e-01
4.117100682642558240e-01
4.073813572413200745e-01
4.233994749556586612e-01
4.175338099194050301e-01
4.161586414829798741e-01
4.073813572413200745e-01
4.233994749556586612e-01
4.175338099194050301e-01
4.161586414829798741e-01
3.958868846493714955e-01
4.231114930225885473e-01
3.783015709304891061e-01
3.958868846493714955e-01
4.231114930225885473e-01
3.783015709304891061e-01
3.750077459071690100e-01
4.028887282875075471e-01
3.779055439226794988e-01
3.892160298364615301e-01
3.750077459071690100e-01
4.028887282875075471e-01
3.779055439226794988e-01
3.892160298364615301e-01
4.066895779578771908e-01
4.338150403414147149e-01
4.005829396369335882e-01
4.243028056976072548e-01
4.066895779578771908e-01
4.338150403414147149e-01
4.005829396369335882e-01
4.243028056976072548e-01
3.545738077609712491e-01
4.305726124048305792e-01
3.579324519732836052e-01
4.048872016437599086e-01
3.545738077609712491e-01
4.305726124048305792e-01
3.579324519732836052e-01
4.048872016437599086e-01
4.205274678542991751e-01
4.068822651775008126e-01
4.067870224553189473e-01
4.303850769492783002e-01
4.205274678542991751e-01
4.068822651775008126e-01
4.067870224553189473e-01
4.303850769492783002e-01
3.599040679182508029e-01
3.803870478932367405e-01
4.069941038396791555e-01
3.977418558351928368e-01
3.599040679182508029e-01
3.803870478932367405e-01
4.069941038396791555e-01
3.977418558351928368e-01
4.138559643688495271e-01
4.111154921774868853e-01
4.171793266805252642e-01
4.143205213749752147e-01
4.138559643688495271e-01
4.143205213749752147e-01
4.111154921774868853e-01
4.171793266805252642e-01
3.642611279638003907e-01
4.107360669349873206e-01
3.995011095876179752e-01
3.722906565108132781e-01
3.642611279638003907e-01
4.107360669349873206e-01
3.995011095876179752e-01
3.722906565108132781e-01
3.618185554860247066e-01
4.090031482446647715e-01
3.754614385634340579e-01
3.974629085332708200e-01
3.618185554860247066e-01
4.090031482446647715e-01
3.754614385634340579e-01
3.974629085332708200e-01
4.349605319184774999e-01
3.663436366914538667e-01
3.738281528003426502e-01
3.663436366914538667e-01
4.349605319184774999e-01
3.738281528003426502e-01
4.067929431166703580e-01
4.215868078172206879e-01
4.178629301031833165e-01
4.170506627433496760e-01
4.067929431166703580e-01
4.215868078172206879e-01
4.178629301031833165e-01
4.170506627433496760e-01
4.063098588994762395e-01
3.928519246837822720e-01
4.106425830177613534e-01
3.915159258503990714e-01
4.063098588994762395e-01
3.928519246837822720e-01
4.106425830177613534e-01
3.915159258503990714e-01
3.790856111327229883e-01
3.942355626713833772e-01
3.793480808635649737e-01
3.880851783769685426e-01
3.790856111327229883e-01
3.942355626713833772e-01
3.793480808635649737e-01
3.880851783769685426e-01
3.917460689231120341e-01
4.062278687847538095e-01
3.965042825498130696e-01
4.095535494343494065e-01
3.917460689231120341e-01
4.062278687847538095e-01
3.965042825498130696e-01
4.095535494343494065e-01
4.058477008584304713e-01
3.939515840065723751e-01
4.115179943582916167e-01
3.900121785954979714e-01
4.058477008584304713e-01
3.939515840065723751e-01
4.115179943582916167e-01
3.900121785954979714e-01
3.824509287405817304e-01
3.824509287405817304e-01
4.096560815787597676e-01
4.179263485511910403e-01
4.213467729487092583e-01
4.102059386932523921e-01
4.096560815787597676e-01
4.179263485511910403e-01
4.213467729487092583e-01
4.102059386932523921e-01
3.999782552273245528e-01
3.965601599784349673e-01
4.013170511198040913e-01
4.009784253812540555e-01
3.999782552273245528e-01
3.965601599784349673e-01
4.013170511198040913e-01
4.009784253812540555e-01
4.052574071424714930e-01
4.243198023136756092e-01
4.074958090404834365e-01
4.227657032188290032e-01
4.052574071424714930e-01
4.074958090404834365e-01
4.243198023136756092e-01
4.227657032188290032e-01
3.707023014712831355e-01
4.121336788221015013e-01
3.778642228189710295e-01
3.840361257152835606e-01
3.707023014712831355e-01
4.121336788221015013e-01
3.778642228189710295e-01
3.840361257152835606e-01
3.758718813687664806e-01
3.979013974103509099e-01
4.013529560797906015e-01
3.683882577151962323e-01
3.758718813687664806e-01
3.979013974103509099e-01
4.013529560797906015e-01
3.683882577151962323e-01
3.790690328023629263e-01
3.906963220842953888e-01
4.231968157992014312e-01
3.790690328023629263e-01
3.906963220842953888e-01
4.231968157992014312e-01
3.853975085457932437e-01
3.884377231506732642e-01
3.885995488699336420e-01
3.811470658074540552e-01
3.853975085457932437e-01
3.884377231506732642e-01
3.885995488699336420e-01
3.811470658074540552e-01
3.543017869960749522e-01
3.822473472519050119e-01
4.194307989200751763e-01
3.875297770027827937e-01
3.543017869960749522e-01
3.822473472519050119e-01
4.194307989200751763e-01
3.875297770027827937e-01
4.038136460185342003e-01
4.315646905306493863e-01
3.789822320759412833e-01
4.038136460185342003e-01
4.315646905306493863e-01
3.789822320759412833e-01
3.991108001755492296e-01
4.023949532602273393e-01
3.871254504774697125e-01
4.105112232755345758e-01
3.991108001755492296e-01
4.023949532602273393e-01
4.105112232755345758e-01
3.871254504774697125e-01
3.782464658888784470e-01
3.963630959260626696e-01
3.816225596347067039e-01
3.881583792808669386e-01
3.782464658888784470e-01
3.963630959260626696e-01
3.816225596347067039e-01
3.881583792808669386e-01
3.751747506798892573e-01
3.899265215222840197e-01
3.909888749121819274e-01
3.924011386684469471e-01
3.751747506798892573e-01
3.899265215222840197e-01
3.909888749121819274e-01
3.924011386684469471e-01
4.059716244773881044e-01
3.796789596235612407e-01
4.413305240377667360e-01
4.059716244773881044e-01
4.413305240377667360e-01
3.796789596235612407e-01
3.544272813360294094e-01
3.837013798129191855e-01
4.250707482715370134e-01
3.793157970667380141e-01
3.544272813360294094e-01
3.837013798129191855e-01
4.250707482715370134e-01
3.793157970667380141e-01
3.933158284553428530e-01
4.016847667280671885e-01
4.126628159920073813e-01
3.929000368689230527e-01
3.929000368689230527e-01
3.933158284553428530e-01
4.016847667280671885e-01
4.126628159920073813e-01
3.690287153285680688e-01
3.985519307871072670e-01
3.833325115574552910e-01
3.897269768931437284e-01
3.690287153285680688e-01
3.985519307871072670e-01
3.833325115574552910e-01
3.897269768931437284e-01
3.925461571043342701e-01
3.969511777791012719e-01
4.026203638113656780e-01
4.114503304049321741e-01
3.925461571043342701e-01
3.969511777791012719e-01
4.026203638113656780e-01
4.114503304049321741e-01
4.083043290356727084e-01
4.241554057216490037e-01
4.185736761273801676e-01
4.140207218606519746e-01
4.083043290356727084e-01
4.185736761273801676e-01
4.140207218606519746e-01
4.241554057216490037e-01
4.249352468596043764e-01
4.109174967734361417e-01
4.116273739373355056e-01
4.145383345544360054e-01
4.249352468596043764e-01
4.109174967734361417e-01
4.116273739373355056e-01
4.145383345544360054e-01
4.114548741572434665e-01
4.223500226435135119e-01
4.132437935086272773e-01
4.108228587720077485e-01
4.114548741572434665e-01
4.223500226435135119e-01
4.132437935086272773e-01
4.108228587720077485e-01
3.858132677214598516e-01
3.791933783718377526e-01
3.913785845156780852e-01
3.883179698673302482e-01
3.858132677214598516e-01
3.791933783718377526e-01
3.913785845156780852e-01
3.883179698673302482e-01
4.167836349279241404e-01
4.120119654289737809e-01
4.176883448408261756e-01
4.119269500533846440e-01
4.167836349279241404e-01
4.120119654289737809e-01
4.176883448408261756e-01
4.119269500533846440e-01
4.110506280362642428e-01
3.739372864292818122e-01
4.219504970569687430e-01
3.933844756311373203e-01
4.110506280362642428e-01
3.739372864292818122e-01
4.219504970569687430e-01
3.933844756311373203e-01
3.863744234477053396e-01
3.824757472375495126e-01
3.871539049760031048e-01
3.871668410047277575e-01
3.863744234477053396e-01
3.824757472375495126e-01
3.871539049760031048e-01
3.871668410047277575e-01
3.894872343880706467e-01
3.828935693509265548e-01
3.764701951240567723e-01
3.954097454607108375e-01
3.894872343880706467e-01
3.828935693509265548e-01
3.764701951240567723e-01
3.954097454607108375e-01
3.689573744941299083e-01
3.989019634573196527e-01
3.908626952488702955e-01
3.907369132630265085e-01
3.689573744941299083e-01
3.989019634573196527e-01
3.908626952488702955e-01
3.907369132630265085e-01
3.962899556577212934e-01
4.006066119209208409e-01
4.000281498483673204e-01
4.092591998587522539e-01
3.962899556577212934e-01
4.006066119209208409e-01
4.000281498483673204e-01
4.092591998587522539e-01
4.468146244762465358e-01
3.987839660730969626e-01
3.686719852521491703e-01
4.468146244762465358e-01
3.987839660730969626e-01
3.686719852521491703e-01
4.060635260766503052e-01
4.065293580251818639e-01
4.413284478532659705e-01
4.060635260766503052e-01
4.065293580251818639e-01
4.413284478532659705e-01
3.938184524386088015e-01
4.121732943931419868e-01
3.950829455434359261e-01
3.958839225197152700e-01
3.938184524386088015e-01
4.121732943931419868e-01
3.950829455434359261e-01
3.958839225197152700e-01
4.163290483847958967e-01
3.984399171167751774e-01
3.892010600529829389e-01
3.940452459273728891e-01
4.163290483847958967e-01
3.940452459273728891e-01
3.984399171167751774e-01
3.892010600529829389e-01
3.994062033161753789e-01
3.991229987477709074e-01
4.001409046286426019e-01
4.004498035646975040e-01
3.994062033161753789e-01
3.991229987477709074e-01
4.001409046286426019e-01
4.004498035646975040e-01
3.949251774361073331e-01
4.021645561447257933e-01
4.006912241097779770e-01
4.030818669043583213e-01
3.949251774361073331e-01
4.021645561447257933e-01
4.006912241097779770e-01
4.030818669043583213e-01
3.950184497334703337e-01
4.098121556280602817e-01
3.982570471061990247e-01
3.948837395864757127e-01
3.950184497334703337e-01
4.098121556280602817e-01
3.982570471061990247e-01
3.948837395864757127e-01
3.864299948236293858e-01
3.842931314766246942e-01
3.875672097829010454e-01
3.849082751094101695e-01
3.864299948236293858e-01
3.842931314766246942e-01
3.875672097829010454e-01
3.849082751094101695e-01
4.012017142667900771e-01
4.206563026746152900e-01
3.719069974922604160e-01
4.062417632248980226e-01
4.012017142667900771e-01
4.206563026746152900e-01
3.719069974922604160e-01
4.062417632248980226e-01
3.956459187393193133e-01
3.610887422000814695e-01
4.094461218628566712e-01
3.790596788639959414e-01
3.956459187393193133e-01
3.610887422000814695e-01
4.094461218628566712e-01
3.790596788639959414e-01
3.722239037278995966e-01
4.024761481623500003e-01
3.991329346790735144e-01
3.682171413111063885e-01
3.722239037278995966e-01
4.024761481623500003e-01
3.991329346790735144e-01
3.682171413111063885e-01
4.078005148767260835e-01
4.420268695866980124e-01
3.783381945031578653e-01
4.078005148767260835e-01
4.420268695866980124e-01
3.783381945031578653e-01
3.987329981064249296e-01
4.194126504626183305e-01
3.745652444049483165e-01
4.068660048142191954e-01
3.987329981064249296e-01
4.194126504626183305e-01
3.745652444049483165e-01
4.068660048142191954e-01
3.769545989907783223e-01
3.956748804121161811e-01
3.746193483057140838e-01
3.965841019835352199e-01
3.769545989907783223e-01
3.956748804121161811e-01
3.746193483057140838e-01
3.965841019835352199e-01
4.028683679516689153e-01
4.198159408824722050e-01
3.709406262605625670e-01
4.028683679516689153e-01
3.709406262605625670e-01
4.065681767533533275e-01
4.065681767533533275e-01
4.198159408824722050e-01
4.103231772987783188e-01
4.252220118860350340e-01
4.066672511808064883e-01
4.130659085321894963e-01
4.103231772987783188e-01
4.252220118860350340e-01
4.066672511808064883e-01
4.130659085321894963e-01
3.932515805463481229e-01
3.934484871974746056e-01
4.068556764614186250e-01
4.064302877382033330e-01
3.932515805463481229e-01
3.934484871974746056e-01
4.068556764614186250e-01
4.064302877382033330e-01
3.972866463445825502e-01
4.029758208853309043e-01
4.001369803372654133e-01
3.972462436868227087e-01
3.972866463445825502e-01
4.029758208853309043e-01
4.001369803372654133e-01
3.972462436868227087e-01
4.296757822635299817e-01
4.391180998964046012e-01
3.859702192494296469e-01
4.296757822635299817e-01
4.391180998964046012e-01
3.859702192494296469e-01
3.667140792495047208e-01
4.164634288790693972e-01
3.778891912097606109e-01
3.836003026881371625e-01
3.667140792495047208e-01
4.164634288790693972e-01
3.778891912097606109e-01
3.836003026881371625e-01
4.218604762045288226e-01
4.116318857650185237e-01
4.181614209628605749e-01
4.072610271687153727e-01
4.218604762045288226e-01
4.116318857650185237e-01
4.181614209628605749e-01
4.072610271687153727e-01
3.814923036497930298e-01
3.977241579041219666e-01
3.754422364836500492e-01
3.874417775396068464e-01
3.814923036497930298e-01
3.977241579041219666e-01
3.754422364836500492e-01
3.874417775396068464e-01
3.623070479352463735e-01
4.334549871146009536e-01
3.752169750459870556e-01
3.751357831570203416e-01
3.623070479352463735e-01
4.334549871146009536e-01
3.752169750459870556e-01
3.751357831570203416e-01
4.226263488790209522e-01
4.039215416219121835e-01
4.063721545139742375e-01
4.306547743544797413e-01
4.226263488790209522e-01
4.039215416219121835e-01
4.063721545139742375e-01
4.306547743544797413e-01
3.884189401155708765e-01
4.000173624935996486e-01
4.015072841966684791e-01
4.135323836599127389e-01
3.884189401155708765e-01
4.000173624935996486e-01
4.015072841966684791e-01
4.135323836599127389e-01
4.143752388872599113e-01
4.107306406986026559e-01
4.199455472044064663e-01
4.139264716086472617e-01
4.143752388872599113e-01
4.107306406986026559e-01
4.199455472044064663e-01
4.139264716086472617e-01
3.945538559532906220e-01
4.036766385393093515e-01
3.982389224911457859e-01
4.095452615483736736e-01
3.945538559532906220e-01
4.036766385393093515e-01
3.982389224911457859e-01
4.095452615483736736e-01
4.060034629083020263e-01
4.166412754420889542e-01
4.060034629083020263e-01
4.173953936515317764e-01
4.173953936515317764e-01
4.177808318845563917e-01
4.177808318845563917e-01
4.166412754420889542e-01
3.610010690899798647e-01
4.364063905259172316e-01
3.694495777472184272e-01
3.778898580885652336e-01
3.610010690899798647e-01
4.364063905259172316e-01
3.694495777472184272e-01
3.778898580885652336e-01
4.010177392174227862e-01
4.042033847254060674e-01
3.887060408960678615e-01
4.056405208066280466e-01
4.010177392174227862e-01
4.042033847254060674e-01
3.887060408960678615e-01
4.056405208066280466e-01
3.753163727324135834e-01
3.931595160829601809e-01
3.834156122002241318e-01
3.890699230923928553e-01
3.753163727324135834e-01
3.834156122002241318e-01
3.931595160829601809e-01
3.890699230923928553e-01
4.160771092065260746e-01
3.642769658763427287e-01
4.231077213335083798e-01
4.009513970086118206e-01
4.160771092065260746e-01
3.642769658763427287e-01
4.009513970086118206e-01
4.231077213335083798e-01
3.999240762223053025e-01
4.017905880800753948e-01
4.020557805633870885e-01
3.953122206858097343e-01
3.999240762223053025e-01
4.017905880800753948e-01
4.020557805633870885e-01
3.953122206858097343e-01
4.048150894050195348e-01
3.854998579517996404e-01
4.198374299303395674e-01
3.902088616669061594e-01
4.048150894050195348e-01
3.854998579517996404e-01
4.198374299303395674e-01
3.902088616669061594e-01
3.983289410716679413e-01
4.000560167605726747e-01
4.017474261127063073e-01
3.990704592342808610e-01
3.983289410716679413e-01
4.000560167605726747e-01
4.017474261127063073e-01
3.990704592342808610e-01
3.999334565742174163e-01
4.144586116635764483e-01
3.915003308611630928e-01
3.999334565742174163e-01
4.144586116635764483e-01
3.915003308611630928e-01
4.191417082874977496e-01
4.191260929364943877e-01
3.604400597359926905e-01
4.056750880736217368e-01
4.191260929364943877e-01
3.604400597359926905e-01
4.191417082874977496e-01
4.056750880736217368e-01
4.202751961552166904e-01
3.548719277760028490e-01
4.357455290783036617e-01
3.862082125979213743e-01
4.202751961552166904e-01
3.548719277760028490e-01
4.357455290783036617e-01
3.862082125979213743e-01
3.951202943298994796e-01
3.993282316569093382e-01
4.010563001893387991e-01
4.047058209071110468e-01
3.951202943298994796e-01
3.993282316569093382e-01
4.010563001893387991e-01
4.047058209071110468e-01
4.055051312370778760e-01
4.189446392529134755e-01
4.165652113288160763e-01
4.167519752254520427e-01
4.055051312370778760e-01
4.165652113288160763e-01
4.189446392529134755e-01
4.167519752254520427e-01
3.866569700776381069e-01
3.814781152168507106e-01
3.952335980729912990e-01
3.840947676462747040e-01
3.866569700776381069e-01
3.814781152168507106e-01
3.952335980729912990e-01
3.840947676462747040e-01
3.940552453259442700e-01
4.119280003869789653e-01
3.940552453259442700e-01
3.957144697860712768e-01
4.119280003869789653e-01
3.956227839253187994e-01
3.957144697860712768e-01
3.956227839253187994e-01
4.170352657083640224e-01
4.097679896094632568e-01
4.183711363930342486e-01
4.133640197187560261e-01
4.170352657083640224e-01
4.097679896094632568e-01
4.183711363930342486e-01
4.133640197187560261e-01
4.157986102145514451e-01
4.067595521391922375e-01
4.347898527676079539e-01
4.000646404256258393e-01
4.157986102145514451e-01
4.067595521391922375e-01
4.347898527676079539e-01
4.000646404256258393e-01
4.058799376616661903e-01
3.737618309401113947e-01
3.606884413375155418e-01
3.980031224650701915e-01
4.058799376616661903e-01
3.737618309401113947e-01
3.606884413375155418e-01
3.980031224650701915e-01
4.466013999317510752e-01
3.938496458476947737e-01
4.466013999317510752e-01
3.938496458476947737e-01
4.471563043043715879e-01
3.718963992723729461e-01
4.281377413790323772e-01
4.195968760468531400e-01
4.471563043043715879e-01
3.718963992723729461e-01
4.281377413790323772e-01
4.195968760468531400e-01
3.818698068798767054e-01
4.124880657300309394e-01
3.984259393964748597e-01
4.059176277251026477e-01
3.818698068798767054e-01
4.124880657300309394e-01
4.059176277251026477e-01
3.984259393964748597e-01
3.869967990822260617e-01
3.799894424782905844e-01
3.889865740447930875e-01
3.869937602321442682e-01
3.869967990822260617e-01
3.799894424782905844e-01
3.889865740447930875e-01
3.869937602321442682e-01
3.816358419207972474e-01
3.966085366773768328e-01
3.821667284919385565e-01
3.821327775422105333e-01
3.816358419207972474e-01
3.966085366773768328e-01
3.821667284919385565e-01
3.821327775422105333e-01
3.518271117918629898e-01
4.369267845686408691e-01
3.553902582598311710e-01
4.043309467797371326e-01
3.518271117918629898e-01
4.369267845686408691e-01
3.553902582598311710e-01
4.043309467797371326e-01
4.044118719907601189e-01
3.938594913925044239e-01
4.044118719907601189e-01
3.938594913925044239e-01
3.920864552646889933e-01
4.076940752929658629e-01
4.379584328880810062e-01
4.226419438382436056e-01
3.920864552646889933e-01
4.076940752929658629e-01
4.379584328880810062e-01
4.226419438382436056e-01
3.775408383016838343e-01
3.832188347464580147e-01
3.876756049462528608e-01
3.982089641781385581e-01
3.775408383016838343e-01
3.832188347464580147e-01
3.876756049462528608e-01
3.982089641781385581e-01
3.736289896842208691e-01
3.723496624879771844e-01
3.736289896842208691e-01
3.723496624879771844e-01
3.646933804375294130e-01
3.835246614908101037e-01
4.236638382753881160e-01
3.713075910491170362e-01
3.646933804375294130e-01
3.835246614908101037e-01
4.236638382753881160e-01
3.713075910491170362e-01
3.933673135834396817e-01
4.052383179814569303e-01
3.820308315807778854e-01
4.052383179814569303e-01
4.229795077226299327e-01
3.820308315807778854e-01
3.933673135834396817e-01
4.229795077226299327e-01
3.859755420307919849e-01
3.995589857568120351e-01
3.722981739283568459e-01
3.777447194743217551e-01
3.859755420307919849e-01
3.995589857568120351e-01
3.722981739283568459e-01
3.777447194743217551e-01
3.746165933762313216e-01
4.055242017966520507e-01
3.773552458769700024e-01
3.880771724752776208e-01
3.746165933762313216e-01
4.055242017966520507e-01
3.773552458769700024e-01
3.880771724752776208e-01
3.565541741636479856e-01
3.810762941020584549e-01
4.317417586980809574e-01
3.711029355508799199e-01
3.565541741636479856e-01
3.810762941020584549e-01
4.317417586980809574e-01
3.711029355508799199e-01
3.911964193493986386e-01
4.088023427339066984e-01
3.962126530077512143e-01
4.003619197546868236e-01
3.911964193493986386e-01
4.088023427339066984e-01
3.962126530077512143e-01
4.003619197546868236e-01
3.953099689497321378e-01
4.068602928909967886e-01
3.949500062790320953e-01
4.039912898315378698e-01
3.953099689497321378e-01
4.068602928909967886e-01
3.949500062790320953e-01
4.039912898315378698e-01
4.032425212935777381e-01
3.872912127335439436e-01
3.985241178452270105e-01
4.032425212935777381e-01
4.113464461624971591e-01
3.985241178452270105e-01
4.113464461624971591e-01
3.872912127335439436e-01
3.853333918495991384e-01
3.844149074247980025e-01
3.933340987914561993e-01
3.840053898957194178e-01
3.853333918495991384e-01
3.844149074247980025e-01
3.933340987914561993e-01
3.840053898957194178e-01
3.775564503484929446e-01
3.919907374583999626e-01
4.014592557032301556e-01
3.705707051958597731e-01
3.775564503484929446e-01
3.919907374583999626e-01
4.014592557032301556e-01
3.705707051958597731e-01
3.770525513482425595e-01
4.010473655644091195e-01
3.810886496721650474e-01
3.757462895491698873e-01
3.770525513482425595e-01
4.010473655644091195e-01
3.810886496721650474e-01
3.757462895491698873e-01
4.316215395519975573e-01
4.011368161427526502e-01
4.310688565274176653e-01
3.921176165058568586e-01
4.316215395519975573e-01
4.011368161427526502e-01
4.310688565274176653e-01
3.921176165058568586e-01
4.246411411604640307e-01
4.080664773591706762e-01
4.234292019609711133e-01
4.019797219116298947e-01
4.246411411604640307e-01
4.080664773591706762e-01
4.234292019609711133e-01
4.019797219116298947e-01
4.097325003303922131e-01
4.269489627477014437e-01
4.197337065879764850e-01
4.035352008122572443e-01
4.097325003303922131e-01
4.035352008122572443e-01
4.269489627477014437e-01
4.197337065879764850e-01
3.860047007037792355e-01
3.839446443507767981e-01
3.857429162262633326e-01
3.880258059152765782e-01
3.860047007037792355e-01
3.839446443507767981e-01
3.857429162262633326e-01
3.880258059152765782e-01
4.248510287579847500e-01
4.006216178854629106e-01
4.059972007007672801e-01
4.309247301098366734e-01
4.248510287579847500e-01
4.006216178854629106e-01
4.059972007007672801e-01
4.309247301098366734e-01
3.817957291703351075e-01
3.910256541130365804e-01
3.958433259440425900e-01
3.756158046799100703e-01
3.817957291703351075e-01
3.910256541130365804e-01
3.958433259440425900e-01
3.756158046799100703e-01
4.003907908554538153e-01
3.959593673744166153e-01
4.041996189707788290e-01
3.990320434841123642e-01
4.003907908554538153e-01
3.959593673744166153e-01
4.041996189707788290e-01
3.990320434841123642e-01
3.733760866753073060e-01
3.917987825789168710e-01
3.920110360259059235e-01
3.921218783279982745e-01
3.733760866753073060e-01
3.917987825789168710e-01
3.920110360259059235e-01
3.921218783279982745e-01
4.066778549786249641e-01
4.290984543767990544e-01
4.329910702645065612e-01
3.898901251750430674e-01
4.290984543767990544e-01
3.898901251750430674e-01
4.066778549786249641e-01
4.329910702645065612e-01
3.886113846810985706e-01
3.806688284394112998e-01
3.883830733420836623e-01
3.864597383417276433e-01
3.886113846810985706e-01
3.806688284394112998e-01
3.883830733420836623e-01
3.864597383417276433e-01
3.936916368083984707e-01
4.120172897028169245e-01
3.924456984605058096e-01
3.980239485763377161e-01
3.936916368083984707e-01
4.120172897028169245e-01
3.924456984605058096e-01
3.980239485763377161e-01
4.006387588633515406e-01
3.898877304213783646e-01
4.008193112517801637e-01
4.126449872551347653e-01
3.898877304213783646e-01
4.006387588633515406e-01
4.008193112517801637e-01
4.126449872551347653e-01
4.310267236810432223e-01
4.091841115896386327e-01
4.310267236810432223e-01
4.091841115896386327e-01
4.203404537074675318e-01
4.134895038951071911e-01
4.149861266523657832e-01
4.106202259063138627e-01
4.203404537074675318e-01
4.134895038951071911e-01
4.149861266523657832e-01
4.106202259063138627e-01
3.591939720608934294e-01
3.757176190738391597e-01
3.591939720608934294e-01
3.757176190738391597e-01
4.176597384093838627e-01
4.026433556891788612e-01
3.874264714622768224e-01
3.899444105391012272e-01
4.026433556891788612e-01
4.176597384093838627e-01
3.874264714622768224e-01
3.899444105391012272e-01
3.755890303596061131e-01
4.284415547062963014e-01
3.878822640208454686e-01
3.878822640208454686e-01
3.755890303596061131e-01
4.284415547062963014e-01
3.986838940827510669e-01
4.003625585837653489e-01
4.024434891380224144e-01
3.998442265701669385e-01
3.986838940827510669e-01
4.003625585837653489e-01
4.024434891380224144e-01
3.998442265701669385e-01
3.838087077119780588e-01
3.734348700577356794e-01
3.909837983060242550e-01
3.959858997818628268e-01
3.838087077119780588e-01
3.734348700577356794e-01
3.909837983060242550e-01
3.959858997818628268e-01
4.338772785813489463e-01
3.564907503168797120e-01
4.338772785813489463e-01
3.564907503168797120e-01
3.870014110343618086e-01
3.861763022568993620e-01
3.892596894020243781e-01
3.813359634323205682e-01
3.870014110343618086e-01
3.861763022568993620e-01
3.892596894020243781e-01
3.813359634323205682e-01
4.173898598346568178e-01
4.097500120669792523e-01
4.191651421551796375e-01
4.125413073106756201e-01
4.173898598346568178e-01
4.097500120669792523e-01
4.191651421551796375e-01
4.125413073106756201e-01
3.828987141596371657e-01
4.013928587355621858e-01
4.228324621317369747e-01
4.013928587355621858e-01
4.228324621317369747e-01
3.828987141596371657e-01
4.361893397035601083e-01
4.323582188299042173e-01
3.992248466929595452e-01
4.361893397035601083e-01
4.323582188299042173e-01
3.992248466929595452e-01
3.931409222022921313e-01
4.029912875303125475e-01
3.869459319748784765e-01
4.193557988555767224e-01
3.931409222022921313e-01
4.029912875303125475e-01
3.869459319748784765e-01
4.193557988555767224e-01
3.895445106281840708e-01
3.854230857323273085e-01
3.969941628638480324e-01
3.719879472191678360e-01
3.895445106281840708e-01
3.854230857323273085e-01
3.969941628638480324e-01
3.719879472191678360e-01
4.164457948354538530e-01
4.179450901237942162e-01
4.076135907498610322e-01
4.122874923768904409e-01
4.164457948354538530e-01
4.179450901237942162e-01
4.076135907498610322e-01
4.122874923768904409e-01
3.596960252443750505e-01
4.135531041456488310e-01
3.973444759585618158e-01
3.728519715778020327e-01
3.596960252443750505e-01
4.135531041456488310e-01
3.973444759585618158e-01
3.728519715778020327e-01
4.101159605288557941e-01
4.193627636177552631e-01
4.286398004087459412e-01
4.054474262047733646e-01
4.101159605288557941e-01
4.193627636177552631e-01
4.286398004087459412e-01
4.054474262047733646e-01
4.028192627429234562e-01
4.168762939498265041e-01
4.022045581104976009e-01
3.822728205086605158e-01
4.028192627429234562e-01
4.168762939498265041e-01
4.022045581104976009e-01
3.822728205086605158e-01
4.275950765058951220e-01
4.044495847301732283e-01
4.281053214363055304e-01
3.969985728472238407e-01
4.275950765058951220e-01
4.044495847301732283e-01
4.281053214363055304e-01
3.969985728472238407e-01
4.091645990265533328e-01
3.790510368089599069e-01
4.178293882505386136e-01
3.952381353374221362e-01
4.091645990265533328e-01
3.790510368089599069e-01
4.178293882505386136e-01
3.952381353374221362e-01
3.799306111573059752e-01
3.864479774356368580e-01
3.877288313860844937e-01
3.916175366975949146e-01
3.799306111573059752e-01
3.864479774356368580e-01
3.877288313860844937e-01
3.916175366975949146e-01
3.997585563788561558e-01
3.953606968520944065e-01
4.037432822110531561e-01
4.008819958571621100e-01
3.997585563788561558e-01
3.953606968520944065e-01
4.037432822110531561e-01
4.008819958571621100e-01
4.486981775153253693e-01
3.909623218296474079e-01
4.486981775153253693e-01
3.909623218296474079e-01
3.899343290231627179e-01
3.746239994916322757e-01
3.924818151867839333e-01
3.882683092574552575e-01
3.899343290231627179e-01
3.746239994916322757e-01
3.924818151867839333e-01
3.882683092574552575e-01
4.438480682370027353e-01
4.372664787001667719e-01
4.432695123550729477e-01
4.438480682370027353e-01
4.372664787001667719e-01
4.432695123550729477e-01
4.207069089279684704e-01
4.093451907392591238e-01
4.253261116464273073e-01
4.060615037014940754e-01
4.207069089279684704e-01
4.093451907392591238e-01
4.253261116464273073e-01
4.060615037014940754e-01
4.218316894894087454e-01
4.293488442135640071e-01
4.343082150408008602e-01
4.286711787717649713e-01
4.218316894894087454e-01
4.293488442135640071e-01
4.343082150408008602e-01
4.286711787717649713e-01
4.238414195169752929e-01
4.238414195169752929e-01
4.414052338870533276e-01
3.628295126436569262e-01
3.901038187505037058e-01
4.414052338870533276e-01
3.628295126436569262e-01
3.901038187505037058e-01
4.338143428030889481e-01
4.337981405406026170e-01
4.306005524122156203e-01
4.186024551854643505e-01
4.338143428030889481e-01
4.337981405406026170e-01
4.306005524122156203e-01
4.186024551854643505e-01
4.387762015103362501e-01
4.456717991324694594e-01
4.399836074635459227e-01
4.471104021185965394e-01
4.387762015103362501e-01
4.456717991324694594e-01
4.399836074635459227e-01
4.471104021185965394e-01
4.274059082099483931e-01
4.263848379450791981e-01
4.249162592950597173e-01
4.353145202321684337e-01
4.274059082099483931e-01
4.263848379450791981e-01
4.249162592950597173e-01
4.353145202321684337e-01
4.268194120431871852e-01
4.342174844568944536e-01
4.266594166720096837e-01
4.261683132644975558e-01
4.268194120431871852e-01
4.342174844568944536e-01
4.266594166720096837e-01
4.261683132644975558e-01
4.408396040021216322e-01
4.425262659101463214e-01
4.446063585323827283e-01
4.434791052353830310e-01
4.408396040021216322e-01
4.425262659101463214e-01
4.446063585323827283e-01
4.434791052353830310e-01
4.171258223759650718e-01
4.156114025208808016e-01
4.235004892616416328e-01
4.171258223759650718e-01
4.156114025208808016e-01
4.235004892616416328e-01
4.271144825943338219e-01
3.882649414808838628e-01
4.302799993965891190e-01
4.176503093076462392e-01
4.271144825943338219e-01
3.882649414808838628e-01
4.302799993965891190e-01
4.176503093076462392e-01
4.249594815482851118e-01
4.364617536157311406e-01
4.010460925346706063e-01
4.249594815482851118e-01
4.364617536157311406e-01
4.010460925346706063e-01
4.417509164263719867e-01
4.417509164263719867e-01
4.400718555471030413e-01
4.497791156418315950e-01
4.153063712583389133e-01
4.400718555471030413e-01
4.497791156418315950e-01
4.153063712583389133e-01
4.395417201067175483e-01
4.175397428989526816e-01
4.310812966868979856e-01
4.287806024171914032e-01
4.395417201067175483e-01
4.175397428989526816e-01
4.310812966868979856e-01
4.287806024171914032e-01
4.439375358397228410e-01
4.375236160549320630e-01
4.423236662692033860e-01
4.439375358397228410e-01
4.375236160549320630e-01
4.423236662692033860e-01


==> data/p2_sec_hist_gen.csv <==
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
7.812500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
7.812500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
7.812500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
7.812500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
7.812500000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
7.812500000000000000e-02
7.812500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
7.812500000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
7.812500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
7.812500000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
7.812500000000000000e-02
4.687500000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02
6.250000000000000000e-02


==> data/p2_sec_hist_real.csv <==
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625
0.0625


==> data/sec_p1_kde_gen.csv <==
kde,x
0.000461109088528,0.3
0.000760589454762,0.301005025125628
0.00123031544348,0.302010050251256
0.001951796200255,0.303015075376884
0.00303697573344,0.304020100502513
0.004635319583543,0.305025125628141
0.00694062779036,0.306030150753769
0.010196600990423,0.307035175879397
0.014699939904121,0.308040201005025
0.020799625354898,0.309045226130653
0.028891085245163,0.310050251256281
0.039404274815074,0.31105527638191
0.052785311898327,0.312060301507538
0.06947219837656,0.313065326633166
0.089866228730986,0.314070351758794
0.11430176813693,0.315075376884422
0.143017951390451,0.31608040201005
0.176136269484622,0.317085427135678
0.213647773367312,0.318090452261306
0.255412638371237,0.319095477386935
0.301173156443764,0.320100502512563
0.350579090719041,0.321105527638191
0.403222126403157,0.322110552763819
0.458674358107853,0.323115577889447
0.516524824055776,0.324120603015075
0.576408354630603,0.325125628140704
0.638022533853042,0.326130653266332
0.701131175697025,0.32713567839196
0.765555915254947,0.328140703517588
0.831160639005443,0.329145728643216
0.897835808921794,0.330150753768844
0.965490664061111,0.331155778894472
1.03406046203057,0.3321608040201
1.10353335613246,0.333165829145729
1.17399756741942,0.334170854271357
1.24570488609711,0.335175879396985
1.31914208157292,0.336180904522613
1.39509838302256,0.337185929648241
1.47471552590545,0.338190954773869
1.55950737250135,0.339195979899497
1.65133887613653,0.340201005025126
1.7523588735502,0.341206030150754
1.86488724884041,0.342211055276382
1.99126358976467,0.34321608040201
2.13367062996107,0.344221105527638
2.29395064282854,0.345226130653266
2.47343576809091,0.346231155778894
2.67281348697515,0.347236180904523
2.89204589416122,0.348241206030151
3.13035616444448,0.349246231155779
3.38628815337852,0.350251256281407
3.6578362080556,0.351256281407035
3.94263306629855,0.352261306532663
4.23817541660764,0.353266331658291
4.5420605108223,0.35427135678392
4.85220422788553,0.355276381909548
5.16701188469835,0.356281407035176
5.48547806905439,0.357286432160804
5.80720041187331,0.358291457286432
6.13230349376689,0.35929648241206
6.46128146524005,0.360301507537688
6.79477963194358,0.361306532663317
7.13334439602777,0.362311557788945
7.47717604515239,0.363316582914573
7.82591903239902,0.364321608040201
8.1785194723671,0.365326633165829
8.53317031368677,0.366331658291457
8.88735249823284,0.367336683417085
9.23796733290101,0.368341708542713
9.58154336429209,0.369346733668342
9.91449208702825,0.37035175879397
10.2333820624382,0.371356783919598
10.5352008926976,0.372361809045226
10.8175785500364,0.373366834170854
11.0789526582021,0.374371859296482
11.3186649084767,0.375376884422111
11.5369862639732,0.376381909547739
11.7350756599067,0.377386934673367
11.9148817703488,0.378391959798995
12.0789999107735,0.379396984924623
12.2304966177487,0.380402010050251
12.3727135374105,0.381407035175879
12.5090606818993,0.382412060301508
12.6428074843874,0.383417085427136
12.7768788022541,0.384422110552764
12.9136622901824,0.385427135678392
13.0548334585954,0.38643216080402
13.2012052327247,0.387437185929648
13.3526098382309,0.388442211055276
13.5078221306275,0.389447236180904
13.6645346216575,0.390452261306533
13.8193947727081,0.391457286432161
13.9681138212982,0.392462311557789
14.1056527558324,0.393467336683417
14.2264847003286,0.394472361809045
14.3249242004492,0.395477386934673
14.3955037737009,0.396482412060301
14.4333683366499,0.39748743718593
14.4346508296545,0.398492462311558
14.3967894469764,0.399497487437186
14.3187495898624,0.400502512562814
14.2011221734389,0.401507537688442
14.0460832356964,0.40251256281407
13.8572159240103,0.403517587939699
13.6392123160619,0.404522613065327
13.397486604323,0.405527638190955
13.1377408812214,0.406532663316583
12.8655289076107,0.407537688442211
12.5858616073823,0.408542713567839
12.3028912583876,0.409547738693467
12.0197007254032,0.410552763819096
11.7382112165896,0.411557788944724
11.4592086148857,0.412562814070352
11.182475979778,0.41356783919598
10.9070096151659,0.414572864321608
10.6312891060738,0.415577889447236
10.3535685058463,0.416582914572864
10.0721565415507,0.417587939698492
9.78565797922519,0.418592964824121
9.49315539819039,0.419597989949749
9.19431946332503,0.420603015075377
8.88944506653874,0.421608040201005
8.57941916531149,0.422613065326633
8.26563274398457,0.423618090452261
7.94985343119831,0.424623115577889
7.63407677231946,0.425628140703518
7.32037327661489,0.426633165829146
7.01074576015343,0.427638190954774
6.70700796011877,0.428643216080402
6.41069164026074,0.42964824120603
6.12298599233323,0.430653266331658
5.84471035410055,0.431658291457286
5.57631913768575,0.432663316582915
5.31793622280417,0.433668341708543
5.0694146586556,0.434673366834171
4.83041610587772,0.435678391959799
4.60050293466779,0.436683417085427
4.37923436246457,0.437688442211055
4.16625673971406,0.438693467336683
3.96137748545899,0.439698492462312
3.76461267766542,0.44070351758794
3.57620025845336,0.441708542713568
3.39657433426476,0.442713567839196
3.22630092388234,0.443718592964824
3.06598116866812,0.444723618090452
2.91613360788136,0.44572864321608
2.77707161856054,0.446733668341709
2.64879454899931,0.447738693467337
2.53091072621181,0.448743718592965
2.42260713173572,0.449748743718593
2.32267441526596,0.450753768844221
2.22958789999882,0.451758793969849
2.14163659554314,0.452763819095477
2.0570844353606,0.453768844221106
1.97434237264577,0.454773869346734
1.89212762422597,0.455778894472362
1.80958771363469,0.45678391959799
1.7263718512792,0.457788944723618
1.64263980791515,0.458793969849246
1.55900753240729,0.459798994974874
1.47643785331103,0.460804020100503
1.39609224246781,0.461809045226131
1.31916464997827,0.462814070351759
1.24672015531356,0.463819095477387
1.1795594909576,0.464824120603015
1.11812580533908,0.465829145728643
1.06246321331873,0.466834170854271
1.01222889047892,0.4678391959799
0.966752939230382,0.468844221105528
0.925134108931112,0.469849246231156
0.886355519383239,0.470854271356784
0.849403245664375,0.471859296482412
0.813371954517307,0.47286432160804
0.777545304725158,0.473869346733668
0.741443783728667,0.474874371859297
0.704838126311884,0.475879396984925
0.667731523220648,0.476884422110553
0.630317713615041,0.477889447236181
0.592924285420446,0.478894472361809
0.555950948871831,0.479899497487437
0.519811404786788,0.480904522613065
0.484885164727614,0.481909547738693
0.451482896770042,0.482914572864322
0.419826167024423,0.48391959798995
0.390040296012018,0.484924623115578
0.36215771620765,0.485929648241206
0.336128738257155,0.486934673366834
0.311836848086024,0.487939698492462
0.289116284331205,0.488944723618091
0.267770377283268,0.489949748743719
0.247589717227854,0.490954773869347
0.228369526591821,0.491959798994975
0.20992563192132,0.492964824120603
0.192108271147885,0.493969849246231
0.174812788532392,0.494974874371859
0.157986220666221,0.495979899497487
0.141628963717884,0.496984924623116
0.125791152265635,0.497989949748744
0.110564005418384,0.498994974874372
0.096067076617477,0.5


==> data/sec_p1_kde_real.csv <==
kde,x
3.28194444563215E-34,0.3
6.2792749283303E-33,0.301005025125628
1.13267838019424E-31,0.302010050251256
1.92632424578925E-30,0.303015075376884
3.08876777743189E-29,0.304020100502513
4.66962812676518E-28,0.305025125628141
6.65624555122E-27,0.306030150753769
8.94614722831161E-26,0.307035175879397
1.13373884227654E-24,0.308040201005025
1.35478994395365E-23,0.309045226130653
1.52660167219839E-22,0.310050251256281
1.62214088860376E-21,0.31105527638191
1.62545988585671E-20,0.312060301507538
1.53605340342522E-19,0.313065326633166
1.36898365170391E-18,0.314070351758794
1.15073115555129E-17,0.315075376884422
9.12341633235614E-17,0.31608040201005
6.82301637464773E-16,0.317085427135678
4.81350322977716E-15,0.318090452261306
3.20366073477693E-14,0.319095477386935
2.0117360590249E-13,0.320100502512563
1.19200627865525E-12,0.321105527638191
6.66528434024538E-12,0.322110552763819
3.51760818542773E-11,0.323115577889447
1.75238030829937E-10,0.324120603015075
8.24201333186031E-10,0.325125628140704
3.66052886154789E-09,0.326130653266332
1.53550885359642E-08,0.32713567839196
6.08503979523783E-08,0.328140703517588
2.27874385820975E-07,0.329145728643216
8.06644710002592E-07,0.330150753768844
2.70006618905044E-06,0.331155778894472
8.54950787296016E-06,0.3321608040201
2.56195700398358E-05,0.333165829145729
7.26904997112369E-05,0.334170854271357
0.000195385609278,0.335175879396985
0.000497822486209,0.336180904522613
0.001203111679731,0.337185929648241
0.002759905600266,0.338190954773869
0.006014113400863,0.339195979899497
0.012459343192802,0.340201005025126
0.024561041747669,0.341206030150754
0.046114139074221,0.342211055276382
0.082545295031379,0.34321608040201
0.141022421104279,0.344221105527638
0.230211130231497,0.345226130653266
0.359549632659988,0.346231155778894
0.538019051529601,0.347236180904523
0.772554671734271,0.348241206030151
1.0664249021521,0.349246231155779
1.41801831525066,0.350251256281407
1.82044951317804,0.351256281407035
2.26219883909576,0.352261306532663
2.72870008545512,0.353266331658291
3.20451410661659,0.35427135678392
3.6756063038313,0.355276381909548
4.13133170900055,0.356281407035176
4.56594740570516,0.357286432160804
4.97965802808921,0.358291457286432
5.37921748024679,0.35929648241206
5.77794417579645,0.360301507537688
6.19478990802435,0.361306532663317
6.65203455877286,0.362311557788945
7.17140308291951,0.363316582914573
7.76891074010714,0.364321608040201
8.44937508649444,0.365326633165829
9.20203971429763,0.366331658291457
9.99889255842967,0.367336683417085
10.7968742323921,0.368341708542713
11.5442505598113,0.369346733668342
12.1901553123633,0.37035175879397
12.6950835900555,0.371356783919598
13.0394346701634,0.372361809045226
13.2274714318124,0.373366834170854
13.2853468389944,0.374371859296482
13.2537478770565,0.375376884422111
13.1774866159665,0.376381909547739
13.095294328962,0.377386934673367
13.0327879855772,0.378391959798995
13.0002589911805,0.379396984924623
12.9951788952939,0.380402010050251
13.0078275796521,0.381407035175879
13.0277243358609,0.382412060301508
13.0487157620084,0.383417085427136
13.0714306490742,0.384422110552764
13.102919568361,0.385427135678392
13.1542011838851,0.38643216080402
13.2368493982751,0.387437185929648
13.3596617452779,0.388442211055276
13.5260759749412,0.389447236180904
13.73264016614,0.390452261306533
13.9686513579174,0.391457286432161
14.2170115804405,0.392462311557789
14.4562550867579,0.393467336683417
14.6634914840696,0.394472361809045
14.817756004121,0.395477386934673
14.9031136523865,0.396482412060301
14.9109204323096,0.39748743718593
14.8408599147088,0.398492462311558
14.700629667913,0.399497487437186
14.5043711967323,0.400502512562814
14.2701253343836,0.401507537688442
14.0167814871303,0.40251256281407
13.7611385567939,0.403517587939699
13.5157049417963,0.404522613065327
13.2876591654485,0.405527638190955
13.0790196299016,0.406532663316583
12.8876967943347,0.407537688442211
12.7088941070036,0.408542713567839
12.5363492415805,0.409547738693467
12.3631077767051,0.410552763819096
12.1817933460631,0.411557788944724
11.9845969982172,0.412562814070352
11.7633859507086,0.41356783919598
11.5103439618773,0.414572864321608
11.2193273333648,0.415577889447236
10.8876819093167,0.416582914572864
10.5178176447595,0.417587939698492
10.1176753711851,0.418592964824121
9.69953856242908,0.419597989949749
9.27735489640112,0.420603015075377
8.86348027276254,0.421608040201005
8.46612128862925,0.422613065326633
8.08851190827327,0.423618090452261
7.73012895005961,0.424623115577889
7.38939222669178,0.425628140703518
7.06670549198222,0.426633165829146
6.76660370947063,0.427638190954774
6.49816714885704,0.428643216080402
6.27353994651597,0.42964824120603
6.10507386130774,0.430653266331658
6.00206906263712,0.431658291457286
5.96817255984312,0.432663316582915
6.00022295666567,0.433668341708543
6.08881645994225,0.434673366834171
6.22030130489603,0.435678391959799
6.37947321930024,0.436683417085427
6.55206456595068,0.437688442211055
6.72621858088779,0.438693467336683
6.8924616057693,0.439698492462312
7.04214196138974,0.44070351758794
7.16481096899976,0.441708542713568
7.24549509113281,0.442713567839196
7.26312111169063,0.443718592964824
7.19132303925067,0.444723618090452
7.00230966714775,0.44572864321608
6.67340858677891,0.446733668341709
6.19463543155249,0.447738693467337
5.57474041524063,0.448743718592965
4.84322563730234,0.449748743718593
4.04699798552029,0.450753768844221
3.24222872271582,0.451758793969849
2.4837901886638,0.452763819095477
1.81548985577294,0.453768844221106
1.26385358230019,0.454773869346734
0.836720394283319,0.455778894472362
0.526157169466301,0.45678391959799
0.313953416828362,0.457788944723618
0.177609638958852,0.458793969849246
0.095195369775774,0.459798994974874
0.048312248358531,0.460804020100503
0.023204573728457,0.461809045226131
0.01054336176527,0.462814070351759
0.004530163119984,0.463819095477387
0.001840090491893,0.464824120603015
0.000706373369933,0.465829145728643
0.000256208418605,0.466834170854271
8.7785589394413E-05,0.4678391959799
2.84080510315378E-05,0.468844221105528
8.6811032670434E-06,0.469849246231156
2.50471652543093E-06,0.470854271356784
6.82235421903593E-07,0.471859296482412
1.75408192685505E-07,0.47286432160804
4.25655849705881E-08,0.473869346733668
9.74806252848168E-09,0.474874371859297
2.1066428409242E-09,0.475879396984925
4.29577943270233E-10,0.476884422110553
8.26495026775065E-11,0.477889447236181
1.500228155446E-11,0.478894472361809
2.5690188378068E-12,0.479899497487437
4.14998510194721E-13,0.480904522613065
6.32373158767626E-14,0.481909547738693
9.08925159820182E-15,0.482914572864322
1.23223177781172E-15,0.48391959798995
1.57561274719735E-16,0.484924623115578
1.90013250854083E-17,0.485929648241206
2.16113204067155E-18,0.486934673366834
2.3180802933324E-19,0.487939698492462
2.3448394339236E-20,0.488944723618091
2.2367825876538E-21,0.489949748743719
2.01210120474035E-22,0.490954773869347
1.7067948361934E-23,0.491959798994975
1.36523995083716E-24,0.492964824120603
1.02973182758375E-25,0.493969849246231
7.32349882458306E-27,0.494974874371859
4.91116783313442E-28,0.495979899497487
3.10538476338607E-29,0.496984924623116
1.85141493014619E-30,0.497989949748744
1.04074278967946E-31,0.498994974874372
5.51605162402068E-33,0.5

